High-fidelity and Network-based Spatio-temporal Mathematical Models of Alzheimer's Disease Progression and their Validation Against PET-SUVR Imaging Data

Alzheimer's disease is the most common neurodegenerative disorder. Its pathological development is connected with the misfolding and accumulation of two toxic proteins: amyloid-beta and tau proteins. Mathematical models provide a valuable quantitative tool for monitoring disease progression. In this work, we proposed and compare a novel framework where the spatio-temporal dynamics of amyloid-beta and tau proteins is modeled based on employing either three-dimensional patient-specific geometries or through reduced network-based models defined on the brain connectome. More specifically, a high-fidelity biophysical model is proposed on three-dimensional brain geometries reconstructed from magnetic resonance imaging, whereas a network-based reduced formulation is defined on the brain connectome. For both approaches, a suitable numerical discretisation is proposed. A sensitivity analysis is presented to quantify the influence of model parameters on protein concentration patterns as well as compare the quality of the predictions. For both approaches, the results are validated against PET-SUVR clinical data using 18FAZD4694 for amyloid-beta and 18FMK6240 for tau protein. The results indicate that the three-dimensional model provides the most accurate and biologically consistent description of the disease progression, but remains computationally demanding. On the other hand, the reduced graph-based model is cheaper, but it is not always able to achieve reliable results.

==> data/Tau2d_02.csv <==
0,184615385;0
4,769230769;0,004054054
10;0,016216216
14,95384615;0,040540541
20,03076923;0,095945946
25,04615385;0,214864865
30;0,378378378
34,92307692;0,572972973
39,87692308;0,754054054


==> data/Tau2d_036.csv <==
0,184615385;0
5,138461538;0,014864865
9,969230769;0,07027027
14,92307692;0,245945946
20,06153846;0,532432432
24,98461538;0,816216216
29,90769231;0,958108108
34,98461538;0,991891892
39,87692308;1


==> data/Tau2d_0518.csv <==
0;0
0,461538462;0
2,153846154;0,006756757
3,538461538;0,013513514
5,384615385;0,033783784
7,076923077;0,060810811
8,615384615;0,114864865
10;0,189189189
11,38461538;0,277027027
12,61538462;0,358108108
14;0,452702703
15,38461538;0,560810811
16,61538462;0,655405405
17,84615385;0,743243243
18,76923077;0,804054054
20,30769231;0,885135135
21,69230769;0,939189189
23,84615385;0,97972973
25,69230769;0,993243243
27,07692308;0,993243243
29,84615385;0,993243243
32,15384615;0,993243243
34,46153846;0,993243243
39,84615385;0,993243243


==> data/Tau2d_07.csv <==
0;-0,001351351
2,153846154;0,009459459
4,984615385;0,058108108
10,09230769;0,387837838
14,92307692;0,818918919
20;0,990540541
24,92307692;0,997297297
29,87692308;0,998648649
35,04615385;1,001351351
39,84615385;1


==> data/Tau2d_097.csv <==
-0,030769231;0,001351351
2,092307692;0,018918919
3,784615385;0,066216216
5,230769231;0,155405405
6,523076923;0,277027027
8,092307692;0,425675676
9,415384615;0,567567568
10,8;0,736486486
11,93846154;0,858108108
13,13846154;0,937837838
14,73846154;0,986486486
17,07692308;0,998648649
19,38461538;1,001351351
22,03076923;1
25,47692308;1
29,44615385;1
32,30769231;1
35,38461538;1
39,96923077;1


==> data/Tau2d_189.csv <==
0,016611296;0
1,661129568;0,034599857
2,990033223;0,164178477
4,368770764;0,353877371
5,863787375;0,568878002
6,893687708;0,758621052
7,641196013;0,900931494
8,388704319;0,970457126
9,717607973;0,995605366
11,12956811;0,995605366
13,87043189;0,995605366
16,44518272;0,995605366
18,8538206;0,995605366
21,17940199;0,995605366
23,33887043;0,995605366
25;0,995605366


==> data/Tau2d_257.csv <==
0,049833887;-0,006335422
1,328903654;0,031477354
2,524916944;0,205376593
3,687707641;0,395102822
4,817275748;0,581668699
5,481727575;0,758799781
6,22923588;0,901110223
7,059800664;0,995941797
8,388704319;0,995941797
11,04651163;0,995941797
14,03654485;0,995941797
16,94352159;0,995941797
19,6013289;0,995941797
22,92358804;0,995941797
24,91694352;0,995941797


==> data/abeta_2d_008.csv <==
0;0,84718037;0,06473796
3,259010805;1,064141197;0,081317194
6,516982342;1,374085235;0,105001814
9,70882508;1,69436074;0,129475921
13,67806914;2,174773999;0,166187081
16,8205395;2,665518726;0,203687729
18,88800761;3,027120103;0,231319785
21,12090448;3,44037882;0,262899278
22,94032196;3,79164873;0,289741847
24,75973233;4,137752906;0,316189672
27,15812915;4,654326302;0,355664038
29,34154688;5,160568231;0,394348917
31,9219367;5,749461903;0,439349694
34,02264004;6,229875161;0,476060855
36,52037242;6,834266035;0,522245863
39,96091354;7,6349548;0,58343113


==> data/abeta_2d_027.csv <==
0,017752984;0,883340508;0,067501166
2,317042028;1,477399914;0,112896687
4,170043548;2,200602669;0,168160799
5,361515068;2,851485149;0,217898501
6,503365077;3,49203616;0,266846715
7,595650519;4,163581576;0,31816339
8,671506977;4,912613;0,375401221
9,780434952;5,661644425;0,432639052
10,75700568;6,359018511;0,485929446
11,86593365;7,108049935;0,543167277
13,25618307;8,012053379;0,612247417
14,26568294;8,606112785;0,657642938
15,27511164;9,148514851;0,699091023
17,07868384;10,00086096;0,764223727
19,64307889;10,98235041;0,839225022
21,71086731;11,57640981;0,884620543
24,37392881;12,16013775;0,929226577
26,85480511;12,5320706;0,95764812
29,98046211;12,8213517;0,979753765
32,54368264;12,95049505;0,989622357
34,28000136;12,99698666;0,99317505
36,09897039;13,02281533;0,995148768
38,49669098;13,04864399;0,997122486
40,06758804;13,04864399;0,997122486


==> data/abeta_2d_061.csv <==
0;0,857511838;0,065527448
1,457716453;1,864829961;0,142502461
2,235979084;2,650021524;0,202503498
2,848962431;3,49203616;0,266846715
3,379138856;4,241067585;0,324084545
4,07502878;5,248385708;0,401059559
4,754347355;6,229875161;0,476060855
5,483308796;7,237193285;0,553035868
6,079628255;7,986224709;0,610273699
6,824947498;8,864399483;0,677380121
7,636196227;9,587602238;0,732644234
8,530088158;10,28497632;0,785934628
9,721623743;10,98235041;0,839225022
11,12805301;11,62806715;0,88856798
12,51773296;12,11881188;0,926068628
14,27116402;12,58372794;0,961595557
16,09048897;12,86784331;0,983306458
18,07497219;13,00731812;0,993964537
19,72858364;13,03314679;0,995938255
22,53969107;13,05380973;0,99751723
25,4334417;13,04864399;0,997122486
29,56737423;13,04864399;0,997122486
32,70916836;13,04864399;0,997122486
36,92579391;13,04864399;0,997122486
39,98490925;13,04864399;0,997122486


==> data/abeta_2d_124.csv <==
0,001210107;0,878174774;0,067106422
0,779928308;1,99397331;0,152371053
1,19478152;3,052948773;0,233293503
1,625992533;3,982780887;0,304347362
1,92498866;4,96427034;0,379348658
2,240342588;5,816616444;0,444481362
2,622017508;6,798105898;0,519482657
2,937407029;7,676280672;0,58658908
3,368440085;8,476969436;0,647774347
3,782937382;9,277658201;0,708959614
4,395828191;10,0525183;0,768171163
5,207219286;10,87903573;0,831330149
6,382254704;11,60223848;0,886594262
7,391676278;12,13947482;0,927647602
8,847563334;12,67671115;0,968700943
10,40237309;13,00215239;0,993569794
12,28751363;13,04864399;0,997122486
14,68519863;13,04864399;0,997122486
17,41359879;13,04864399;0,997122486
19,6459262;13,04864399;0,997122486
23,36647188;13,04864399;0,997122486
26,17755084;13,04864399;0,997122486
29,81541061;13,04864399;0,997122486
34,03203616;13,04864399;0,997122486
37,75258184;13,04864399;0,997122486
39,8856947;13,04864399;0,997122486


==> data/abeta_2d_218.csv <==
0;0,87300904;0,066711679
0,41614162;1,99397331;0,152371053
0,648887938;2,897976754;0,221451194
0,782063792;3,5436935;0,270794151
0,948417936;4,266896255;0,326058264
1,065129214;4,96427034;0,379348658
1,23131252;5,56349548;0,425138922
1,364516846;6,229875161;0,476060855
1,497692699;6,875591907;0,525403812
1,663904478;7,495479983;0,572773051
1,813509316;8,063710719;0,616194854
2,045771592;8,616444253;0,658432426
2,261683184;9,30348687;0,710933333
2,527145106;9,949203616;0,76027629
3,024072057;10,56909169;0,807645529
3,487785125;11,08566509;0,847119895
4,265891154;11,7572105;0,898436571
5,507069606;12,48041326;0,953700684
6,334391406;12,86784331;0,983306458
7,244071676;13,02281533;0,995148768
8,732325539;13,04864399;0,997122486
10,46858019;13,04864399;0,997122486
13,11430156;13,04864399;0,997122486
16,1734169;13,04864399;0,997122486
19,48056862;13,04864399;0,997122486
21,71289602;13,04864399;0,997122486
24,68933257;13,04864399;0,997122486
28,32719945;13,04864399;0,997122486
31,63435117;13,04864399;0,997122486
35,43757564;13,04864399;0,997122486
39,57151529;13,04864399;0,997122486


==> data/abeta_2d_387.csv <==
0,001106367;0,888028883;0,067859432
0,442041044;3,268170573;0,249739848
0,628305836;4,940929785;0,377565071
0,822599692;6,484974106;0,495554443
1,103095344;8,221910131;0,628283788
1,452707325;9,572618695;0,731499255
1,822233913;10,47284019;0,800290395
2,232379976;11,11558675;0,849406383
2,888186935;11,79649169;0,901438274
3,461948877;12,33597732;0,942663497
4,03547374;12,6824132;0,96913667
4,445114035;12,91332028;0,986781618
5,141097923;12,97639073;0,991601196
5,816534994;12,97514889;0,9915063
6,573843226;12,97375652;0,991399901
7,310731083;13,01101174;0,994246788
8,006588529;13,01101174;0,994246788


==> data/abeta_2d_630.csv <==
0,00940412;0,978103717;0,074742572
0,154069511;2,110398872;0,161267805
0,290658424;3,332798966;0,254678478
0,407253704;4,941336205;0,377596128
0,540302241;6,614193259;0,505428827
0,718300891;8,222617604;0,62833785
1,015012723;9,830823686;0,751230194
1,433899086;10,92400463;0,834766483
1,930120504;11,65668302;0,890754684
2,397513158;12,24784428;0,935928741
3,020413601;12,80010958;0,978130532
3,319464609;12,97973994;0,991857128
3,79022378;12,97887441;0,991790988
4,486144446;12,99046492;0,992676686
5,284372453;13,02248936;0,995123859
6,123551845;13,02248936;0,995123859
7,044602397;13,02248936;0,995123859
8,06805512;13,02248936;0,995123859


==> data/abeta_2d_854.csv <==
0,009372509;0,952363749;0,072775632
0,072040299;1,98184956;0,151444607
0,183988837;3,139944892;0,239941381
0,30050509;4,684132213;0,35794168
0,375769659;5,970995121;0,456278331
0,467724564;7,515227599;0,574282081
0,653752278;8,994937054;0,687355254
0,962586731;10,47442072;0,800411172
1,422298037;11,47743651;0,87705742
1,906159755;12,14578756;0,928129995
2,418644768;12,78834597;0,977231606
2,725898697;12,98083125;0,991940522
3,114865734;13,04446617;0,996803235
3,708431646;13,04446617;0,996803235
4,220126397;13,04446617;0,996803235
5,059384815;13,04446617;0,996803235
6,041791321;13,04446617;0,996803235


==> data/media_pesata_B1_t07.csv <==
Time,avg(c)
0.0,0.0318836217790618
0.25,0.03590866252108515
0.5,0.037530477600218756
0.75,0.040237987649365856
1.0,0.04370310372143944
1.25,0.04782232772587579
1.5,0.05258427487271287
1.75,0.05801481968459164
2.0,0.06416157128317139
2.25,0.0710845585609791
2.5,0.0788510552768812
2.75,0.08753661503698919
3.0,0.09721679144741459
3.25,0.10796920807608021
3.5,0.11987148849090883
3.75,0.1330053961834458
4.0,0.147422680198973
4.25,0.1631750895827723
4.5,0.18032472318918188
4.75,0.19886123120914542
5.0,0.21880531326077562
5.25,0.24012591991690346
5.5,0.26275060251413423
5.75,0.2866069123890733
6.0,0.31157065183304433
6.25,0.337496923519258
6.5,0.3642304803118687
6.75,0.39157467583880545
7.0,0.4193328637279971
7.25,0.44729804779831617
7.5,0.47529428129580437
7.75,0.5031145680393342
8.0,0.5305933110840039
8.25,0.5575752632939674
8.5,0.5839362269605488
8.75,0.609572703993184
9.0,0.6344018959194222
9.25,0.6583513540758686
9.5,0.6814003788444107
9.75,0.7034972211797664
10.0,0.7246625807000487
10.25,0.7448654079780882
10.5,0.7641160528229415
10.75,0.7824248650436648
11.0,0.7998021944493147
11.25,0.8162480410398909
11.5,0.8317831044335063
11.75,0.846407384630161
12.0,0.8601415812479676
12.25,0.8729960440959824
12.5,0.884981122983262
12.75,0.8961175175279191
13.0,0.9064259273480664
13.25,0.9159270520618165
13.5,0.9246519410963386
13.75,0.9326419936878584
14.0,0.9399179094544884
14.25,0.9465314374415107
14.5,0.9525032772670378
14.75,0.957895527785408
15.0,0.9627495882328467
15.25,0.9670965080365231
15.5,0.970977686432663
15.75,0.9744345226574915
16.0,0.9775187657562906
16.25,0.980251115347173
16.5,0.9826729706663643
16.75,0.9848050313319769
17.0,0.9866990463892931
17.25,0.9883653656473691
17.5,0.9898246887243177
17.75,0.9911080650473079
18.0,0.992246544043509
18.25,0.9932297759038644
18.5,0.9940991598645997
18.75,0.9948650457347712
19.0,0.9955274335143791
19.25,0.9961070228215361
19.5,0.9966141634652982
19.75,0.9970592052547222
20.0,0.9974524979988645
20.25,0.9977836918886684
20.5,0.9980838363513032
20.75,0.9983322317686562
21.0,0.9985599275678964
21.25,0.9987462241309111
21.5,0.9989221708848692
21.75,0.9990670682116586
22.0,0.999191265920335
22.25,0.9993051138199552
22.5,0.9993982621014625
22.75,0.9994810605739134
23.0,0.9995535092373081
23.25,0.9996156080916464
23.5,0.9996673571369281
23.75,0.9997087563731537
24.0,0.9997501556093792
24.25,0.9997812050365483
24.5,0.9998122544637174
24.75,0.9998433038908865
25.0,0.9998640035089993
25.25,0.999884703127112
25.5,0.9998950529361683
25.75,0.9999157525542811
26.0,0.9999261023633376
26.25,0.9999364521723939
26.5,0.9999468019814504
26.75,0.9999571517905067
27.0,0.9999571517905067
27.25,0.9999675015995629
27.5,0.9999675015995629
27.75,0.9999778514086193
28.0,0.9999778514086193
28.25,0.9999778514086193
28.5,0.9999882012176757
28.75,0.9999882012176757
29.0,0.9999882012176757
29.25,0.9999882012176757
29.5,0.9999882012176757
29.75,0.9999882012176757
30.0,0.9999985510267321
30.25,0.9999985510267321
30.5,0.9999985510267321
30.75,0.9999985510267321
31.0,0.9999985510267321
31.25,0.9999985510267321
31.5,0.9999985510267321
31.75,0.9999985510267321
32.0,0.9999985510267321
32.25,0.9999985510267321
32.5,0.9999985510267321
32.75,0.9999985510267321
33.0,0.9999985510267321
33.25,0.9999985510267321
33.5,0.9999985510267321
33.75,0.9999985510267321
34.0,0.9999985510267321
34.25,0.9999985510267321
34.5,0.9999985510267321
34.75,0.9999985510267321
35.0,0.9999985510267321
35.25,0.9999985510267321
35.5,0.9999985510267321
35.75,0.9999985510267321
36.0,0.9999985510267321
36.25,0.9999985510267321
36.5,0.9999985510267321
36.75,0.9999985510267321
37.0,0.9999985510267321
37.25,0.9999985510267321
37.5,0.9999985510267321
37.75,0.9999985510267321
38.0,0.9999985510267321
38.25,0.9999985510267321
38.5,0.9999985510267321
38.75,0.9999985510267321
39.0,0.9999985510267321
39.25,0.9999985510267321
39.5,0.9999985510267321
39.75,0.9999985510267321
40.0,0.9999985510267321


==> data/media_pesata_B3_t07.csv <==
Time,avg(c)
0.0,0.0006572875714877445
0.25,0.0023421352321294914
0.5,0.003346648990892547
0.75,0.004428892208575519
1.0,0.005633114877652015
1.25,0.006990201157091885
1.5,0.008530775675117334
1.75,0.010286760713688793
2.0,0.012292933392990802
2.25,0.014586406609936705
2.5,0.017208186222654544
2.75,0.02020161386600116
3.0,0.023614443197543387
3.25,0.027497282713072148
3.5,0.03190151950062132
3.75,0.03688191454794416
4.0,0.04249556461952273
4.25,0.048799566479839136
4.5,0.05584323097094605
4.75,0.06367846424237265
5.0,0.07235198182869516
5.25,0.08189752272710757
5.5,0.09234623062732734
5.75,0.10371367737421323
6.0,0.11601024419767109
6.25,0.12923074048274796
6.5,0.14335959438458512
6.75,0.15837344813589446
7.0,0.17423856273948202
7.25,0.19091600858320087
7.5,0.20836685605490424
7.75,0.2265469849274923
8.0,0.24541227497386528
8.25,0.26492898719682917
8.5,0.28504262013937837
8.75,0.30575317380151296
9.0,0.3269827889589391
9.25,0.3487314656116569
9.5,0.37097325068490167
9.75,0.39365623802914423
10.0,0.41672852149485556
10.25,0.44016414800727105
10.5,0.4639112114168614
10.75,0.48786589942456837
11.0,0.5120022589556276
11.25,0.5361905246362157
11.5,0.5603787903168039
11.75,0.5844372906235693
12.0,0.608288166332218
12.25,0.6318276051436919
12.5,0.6549517947589323
12.75,0.6776088290284104
13.0,0.699668942578303
13.25,0.7211321354086104
13.5,0.7418686421455096
13.75,0.7618525097142359
14.0,0.7810577850400248
14.25,0.7994325619733473
14.5,0.8169249343646738
14.75,0.8335349022140048
15.0,0.8492365124465757
15.25,0.8640038119876213
15.5,0.8778108477623777
15.75,0.8906576197708447
16.0,0.9025441280130222
16.25,0.9134703724889103
16.5,0.9234623062732734
16.75,0.9325718355156409
17.0,0.940773007141248
17.25,0.9481436803743886
17.5,0.9547617144393565
17.75,0.9606271093361516
18.0,0.9658177242890674
18.25,0.9703854654476335
18.5,0.9744081920361433
18.75,0.9779118571293615
19.0,0.9809743199515819
19.25,0.9836474866523337
19.5,0.9859573103063812
19.75,0.9879556970632539
20.0,0.9896685999977162
20.25,0.9911479252592972
20.5,0.9924455789975262
20.75,0.9935356081376384
21.0,0.9944958719039279
21.25,0.9953004172216299
21.5,0.995975197165509
21.75,0.9965721178850944
22.0,0.9970911793803859
22.25,0.9975064285766192
22.5,0.9978957246980878
22.75,0.9982071615952628
23.0,0.9984666923429086
23.25,0.9987002700157899
23.5,0.9989078946139064
23.75,0.999063613062494
24.0,0.9991933784363168
24.25,0.9993231438101398
24.5,0.9994269561091981
24.75,0.9995048153334918
25.0,0.9995826745577856
25.25,0.9996605337820793
25.5,0.9997124399316084
25.75,0.999738393006373
26.0,0.9997902991559021
26.25,0.9998162522306667
26.5,0.9998422053054314
26.75,0.9998681583801958
27.0,0.9998941114549605
27.25,0.9999200645297251
27.5,0.9999200645297251
27.75,0.9999460176044898
28.0,0.9999460176044898
28.25,0.9999460176044898
28.5,0.9999719706792543
28.75,0.9999719706792543
29.0,0.9999719706792543
29.25,0.9999719706792543
29.5,0.9999719706792543
29.75,0.9999719706792543
30.0,0.9999979237540189
30.25,0.9999979237540189
30.5,0.9999979237540189
30.75,0.9999979237540189
31.0,0.9999979237540189
31.25,0.9999979237540189
31.5,0.9999979237540189
31.75,0.9999979237540189
32.0,0.9999979237540189
32.25,0.9999979237540189
32.5,0.9999979237540189
32.75,0.9999979237540189
33.0,0.9999979237540189
33.25,0.9999979237540189
33.5,0.9999979237540189
33.75,0.9999979237540189
34.0,0.9999979237540189
34.25,0.9999979237540189
34.5,0.9999979237540189
34.75,0.9999979237540189
35.0,0.9999979237540189
35.25,0.9999979237540189
35.5,0.9999979237540189
35.75,0.9999979237540189
36.0,0.9999979237540189
36.25,0.9999979237540189
36.5,0.9999979237540189
36.75,0.9999979237540189
37.0,0.9999979237540189
37.25,0.9999979237540189
37.5,0.9999979237540189
37.75,0.9999979237540189
38.0,0.9999979237540189
38.25,0.9999979237540189
38.5,0.9999979237540189
38.75,0.9999979237540189
39.0,0.9999979237540189
39.25,0.9999979237540189
39.5,0.9999979237540189
39.75,0.9999979237540189
40.0,0.9999979237540189


==> data/media_pesata_B4_t07.csv <==
Time,avg(c)
0.0,1.2157686330082852e-05
0.25,3.873832353865139e-05
0.5,9.814919837232117e-05
0.75,0.00018858039895333279
1.0,0.00031306645987216083
1.25,0.0004777523424215287
1.5,0.0006909286848724944
1.75,0.0009628754187289774
2.0,0.001306034250799972
2.25,0.0017353996225632307
2.5,0.00226836922570268
2.75,0.002925755896932073
3.0,0.003731707126361286
3.25,0.004714394985785177
3.5,0.005906246104779868
3.75,0.007344171646799031
4.0,0.009070487213559022
4.25,0.011132222916750032
4.5,0.013582388246565652
4.75,0.016477787298788165
5.0,0.019882583404280958
5.25,0.02386461951144798
5.5,0.028494038329656014
5.75,0.03384558209019754
6.0,0.03999399302436505
6.25,0.047016313124413844
6.5,0.054984984860673575
6.75,0.06396785118154819
7.0,0.07402930539399734
7.25,0.0852222420001665
7.5,0.09759035645834972
7.75,0.11116354566106398
8.0,0.12595790793504924
8.25,0.14196424423645407
8.5,0.15917795504335278
8.75,0.1775530451364885
9.0,0.19702052168697584
9.25,0.21749989306111522
9.5,0.23891066762520705
9.75,0.2611148597214805
10.0,0.283974483692165
10.25,0.307363052684304
10.5,0.33111958343049824
10.75,0.3550830926633486
11.0,0.3791155947250842
11.25,0.40309060276274883
11.5,0.42688162992338574
11.75,0.45041968337810967
12.0,0.47363577029803516
12.25,0.4965068930735339
12.5,0.5190330517046058
12.75,0.5412372438008793
13.0,0.5631654645816113
13.25,0.5848752080708731
13.5,0.6064239682927357
13.75,0.6279037356857128
14.0,0.6493490066642473
14.25,0.670805776447596
14.5,0.692274045035759
14.75,0.7137308148191076
15.0,0.7351070929687569
15.25,0.7563108890461925
15.5,0.7771927185888299
15.75,0.7976030971340838
16.0,0.8173465450001127
16.25,0.8362505801147029
16.5,0.8541657180152694
16.75,0.8709309754344133
17.0,0.8864543619336206
17.25,0.9006668846840059
17.5,0.9135455460759409
17.75,0.9251133437190537
18.0,0.9353932752229733
18.25,0.9444658322213989
18.5,0.9524230051528444
18.75,0.9593567844558235
19.0,0.9653591605688504
19.25,0.9705336227352528
19.5,0.974983660198359
19.75,0.9787897645918683
20.0,0.9820439263542947
20.25,0.9848036395097093
20.5,0.9871608944966259
20.75,0.9891501877294874
21.0,0.990852010841993
21.25,0.9922778626389572
21.5,0.9934852371444511
21.75,0.9945086307729174
22.0,0.9953710411339846
22.25,0.996106964642095
22.5,0.9967164012972491
22.75,0.9972338475138893
23.0,0.99767080209683
23.25,0.9980387638508853
23.5,0.9983492315808695
23.75,0.9986137040915967
24.0,0.998832181383067
24.25,0.9990161622600946
24.5,0.9991771455274938
24.75,0.9993036323804503
25.0,0.9994186204285926
25.25,0.9995106108671064
25.5,0.999591102500806
25.75,0.9996485965248771
26.0,0.9997060905489483
26.25,0.9997520857682052
26.5,0.999798080987462
26.75,0.9998210785970906
27.0,0.9998555750115333
27.25,0.9998785726211616
27.5,0.9999015702307902
27.75,0.9999130690356044
28.0,0.9999245678404187
28.25,0.9999360666452328
28.5,0.999947565450047
28.75,0.9999590642548613
29.0,0.9999590642548613
29.25,0.9999705630596756
29.5,0.9999705630596756
29.75,0.9999820618644898
30.0,0.9999820618644898
30.25,0.9999820618644898
30.5,0.9999820618644898
30.75,0.999993560669304
31.0,0.999993560669304
31.25,0.999993560669304
31.5,0.999993560669304
31.75,0.999993560669304
32.0,0.999993560669304
32.25,0.999993560669304
32.5,0.999993560669304
32.75,0.999993560669304
33.0,0.999993560669304
33.25,0.999993560669304
33.5,0.999993560669304
33.75,0.999993560669304
34.0,0.999993560669304
34.25,0.999993560669304
34.5,0.999993560669304
34.75,0.999993560669304
35.0,1.000005059474118
35.25,1.000005059474118
35.5,1.000005059474118
35.75,1.000005059474118
36.0,1.000005059474118
36.25,1.000005059474118
36.5,1.000005059474118
36.75,1.000005059474118
37.0,1.000005059474118
37.25,1.000005059474118
37.5,1.000005059474118
37.75,1.000005059474118
38.0,1.000005059474118
38.25,1.000005059474118
38.5,1.000005059474118
38.75,1.000005059474118
39.0,1.000005059474118
39.25,1.000005059474118
39.5,1.000005059474118
39.75,1.000005059474118
40.0,1.000005059474118


==> data/media_pesata_B5_t07.csv <==
Time,avg(c)
0.0,0.0
0.25,7.121535955824922e-08
0.5,2.356367423302111e-07
0.75,6.679139344841297e-07
1.0,1.681389674317787e-06
1.25,3.727796917351352e-06
1.5,7.37664057091767e-06
1.75,1.3341325534882125e-05
2.0,2.25206515662495e-05
2.25,3.605290191590831e-05
2.5,5.537626921609823e-05
2.75,8.229949362541198e-05
3.0,0.00011908783954242627
3.25,0.00016855472337093302
3.5,0.0002341916877067427
3.75,0.00032028545883511645
4.0,0.0004320632594861983
4.25,0.0005759228873644505
4.5,0.0007595013350609406
4.75,0.0009920017437530652
5.0,0.001284241840789694
5.25,0.001649057586234038
5.5,0.0021013435375179367
5.75,0.002658375766676152
6.0,0.003339771495692082
6.25,0.004167650555114908
6.5,0.00516707939525675
6.75,0.006365102334489781
7.0,0.007791185570443386
7.25,0.00947842811963276
7.5,0.011459928998573109
7.75,0.013772823689208307
8.0,0.01645384402693937
8.25,0.01954335466605312
8.5,0.023081720260836394
8.75,0.027111727344833223
9.0,0.03167777703775911
9.25,0.03682669233858679
9.5,0.042608929065174786
9.75,0.04907131021649583
10.0,0.05627236454126579
10.25,0.06426860255548626
10.5,0.07312057124058746
10.75,0.08289285404342833
11.0,0.09365003441086778
11.25,0.1054647687206221
11.5,0.1184056768849789
11.75,0.13254945174708316
12.0,0.14796471321922244
12.25,0.16472815414454178
12.5,0.1829003215044714
12.75,0.20254983521129885
13.0,0.22371705991931107
13.25,0.24644236028279476
13.5,0.27074188216346473
13.75,0.2966115890958923
14.0,0.3240151528912193
14.25,0.3529000994988728
14.5,0.3831574443522785
14.75,0.4146660934885758
15.0,0.4472403694980453
15.25,0.4807026679018251
15.5,0.514810800774194
15.75,0.5492822155351446
16.0,0.5837939949503818
16.25,0.618063586439898
16.5,0.6518084374236855
16.75,0.6846249013588761
17.0,0.7162707903197486
17.25,0.7464635517262953
17.5,0.7749206329985084
17.75,0.8014805755192408
18.0,0.8260222853256317
18.25,0.8484246684548208
18.5,0.868687724906808
18.75,0.8868114546815935
19.0,0.9029169517420376
19.25,0.917044580742427
19.5,0.9293961649541962
19.75,0.9401331629944922
20.0,0.9493766688261757
20.25,0.9572881410663938
20.5,0.9640290383322939
20.75,0.9697608192410234
21.0,0.9746449424097295
21.25,0.9787621371469858
21.5,0.9821931327613661
21.75,0.9850993878700177
22.0,0.9875616317815142
22.25,0.9896202291501424
22.5,0.9913155446301891
22.75,0.9927686721845148
23.0,0.9939392471588329
23.25,0.9949483635160035
23.5,0.9957960212560268
23.75,0.996482220378903
24.0,0.9970876901932053
24.25,0.9975720660446474
24.5,0.9979757125875157
24.75,0.9982986298218102
25.0,0.998581182401818
25.25,0.9988233703275391
25.5,0.9990251935989731
25.75,0.9991866522161204
26.0,0.999307746178981
26.25,0.9994288401418414
26.5,0.999509569450415
26.75,0.9995902987589886
27.0,0.9996710280675625
27.25,0.9997113927218493
27.5,0.9997517573761361
27.75,0.9997921220304229
28.0,0.9998324866847097
28.25,0.9998728513389965
28.5,0.9998728513389965
28.75,0.9999132159932833
29.0,0.9999132159932833
29.25,0.9999535806475701
29.5,0.9999535806475701
29.75,0.9999535806475701
30.0,0.9999535806475701
30.25,0.9999535806475701
30.5,0.9999535806475701
30.75,0.9999939453018569
31.0,0.9999939453018569
31.25,0.9999939453018569
31.5,0.9999939453018569
31.75,0.9999939453018569
32.0,0.9999939453018569
32.25,0.9999939453018569
32.5,0.9999939453018569
32.75,0.9999939453018569
33.0,0.9999939453018569
33.25,0.9999939453018569
33.5,0.9999939453018569
33.75,0.9999939453018569
34.0,0.9999939453018569
34.25,0.9999939453018569
34.5,0.9999939453018569
34.75,0.9999939453018569
35.0,0.9999939453018569
35.25,0.9999939453018569
35.5,0.9999939453018569
35.75,0.9999939453018569
36.0,0.9999939453018569
36.25,0.9999939453018569
36.5,0.9999939453018569
36.75,0.9999939453018569
37.0,0.9999939453018569
37.25,0.9999939453018569
37.5,0.9999939453018569
37.75,0.9999939453018569
38.0,0.9999939453018569
38.25,0.9999939453018569
38.5,0.9999939453018569
38.75,0.9999939453018569
39.0,0.9999939453018569
39.25,0.9999939453018569
39.5,0.9999939453018569
39.75,0.9999939453018569
40.0,0.9999939453018569


==> data/media_pesata_B6_t07.csv <==
Time,avg(c)
0.0,0.0
0.25,3.9748177351938477e-13
0.5,5.597951522926324e-12
0.75,4.967690043709093e-11
1.0,3.24587598709638e-10
1.25,1.7011381907520924e-09
1.5,7.011977121841154e-09
1.75,2.3219232314498716e-08
2.0,6.442411839752642e-08
2.25,1.55703367111746e-07
2.5,3.3796034149638445e-07
2.75,6.741976941710505e-07
3.0,1.2575664662517396e-06
3.25,2.222068197463917e-06
3.5,3.7563114255304647e-06
3.75,6.121700965891869e-06
4.0,9.676148587423278e-06
4.25,1.4903461719495853e-05
4.5,2.2451719112096868e-05
4.75,3.318319835282268e-05
5.0,4.823193935705889e-05
5.25,6.908793586722334e-05
5.5,9.768171854037785e-05
5.75,0.000136513579109857
6.0,0.0001887925842561113
6.25,0.0002586245380236222
6.5,0.0003511960283541306
6.75,0.0004731366463275668
7.0,0.0006326697476839505
7.25,0.0008401724241904497
7.5,0.001108488774336238
7.75,0.0014535760241406396
8.0,0.0018950331714507017
8.25,0.0024568254244230533
8.5,0.0031683414901190507
8.75,0.00406449147159692
9.0,0.005188350089399624
9.25,0.006590432243072997
9.5,0.008330846747192897
9.75,0.010480666890655214
10.0,0.013122322025044425
10.25,0.016351359712292193
10.5,0.02027644572467735
10.75,0.025022496751774485
11.0,0.030724023398188197
11.25,0.03753374512766172
11.5,0.04561221317130973
11.75,0.05513368435314692
12.0,0.06627633138087373
12.25,0.07921441107850485
12.5,0.094122180270055
12.75,0.11116019018663885
13.0,0.13046549675725672
13.25,0.15214970266695174
13.5,0.17627741999653837
13.75,0.2028819337573452
14.0,0.23191821128698648
14.25,0.2633235984464906
14.5,0.29692188047
14.75,0.3325172631732285
15.0,0.3698160552797468
15.25,0.408504986094697
15.5,0.4481924672495068
15.75,0.4884869103756037
16.0,0.5288792505938438
16.25,0.5689778995356545
16.5,0.6082933717403205
16.75,0.6463949200024122
17.0,0.6829496942086429
17.25,0.7175856854088692
17.5,0.7500483611635187
17.75,0.7801615067067339
18.0,0.8077880661095147
18.25,0.8328888805350037
18.5,0.8554835294016295
18.75,0.8756111715462493
19.0,0.8934088628978636
19.25,0.9090332388039011
19.5,0.9226213551933624
19.75,0.9343885856689621
20.0,0.9445307244149865
20.25,0.9532044067788644
20.5,0.9605858475264536
20.75,0.9668708408420403
21.0,0.9721964426546246
21.25,0.9766801294747782
21.5,0.9804785366499301
21.75,0.983669981853795
22.0,0.9863327827600871
22.25,0.9885844158793783
22.5,0.9904640400485256
22.75,0.9920303935228151
23.0,0.9933422145575325
23.25,0.9944386619895351
23.5,0.9953588946556803
23.75,0.9961224919743963
24.0,0.9967686127825408
24.25,0.9972972570801135
24.5,0.9977475837039717
24.75,0.9981195926541154
25.0,0.9984328633489733
25.25,0.9986873957885454
25.5,0.9989027693912601
25.75,0.9990985635755464
26.0,0.9992356195045468
26.25,0.9993726754335469
26.5,0.9994705725256902
26.75,0.9995684696178332
27.0,0.999627207873119
27.25,0.9996859461284049
27.5,0.9997446843836907
27.75,0.999783843220548
28.0,0.9998230020574053
28.25,0.9998425814758339
28.5,0.9998817403126911
28.75,0.9999013197311197
29.0,0.9999208991495483
29.25,0.9999208991495483
29.5,0.999940478567977
29.75,0.999940478567977
30.0,0.9999600579864056
30.25,0.9999600579864056
30.5,0.9999796374048341
30.75,0.9999796374048341
31.0,0.9999796374048341
31.25,0.9999796374048341
31.5,0.9999796374048341
31.75,0.9999796374048341
32.0,0.9999992168232628
32.25,0.9999992168232628
32.5,0.9999992168232628
32.75,0.9999992168232628
33.0,0.9999992168232628
33.25,0.9999992168232628
33.5,0.9999992168232628
33.75,0.9999992168232628
34.0,0.9999992168232628
34.25,0.9999992168232628
34.5,0.9999992168232628
34.75,0.9999992168232628
35.0,0.9999992168232628
35.25,0.9999992168232628
35.5,0.9999992168232628
35.75,0.9999992168232628
36.0,0.9999992168232628
36.25,0.9999992168232628
36.5,0.9999992168232628
36.75,0.9999992168232628
37.0,0.9999992168232628
37.25,0.9999992168232628
37.5,0.9999992168232628
37.75,0.9999992168232628
38.0,0.9999992168232628
38.25,0.9999992168232628
38.5,0.9999992168232628
38.75,0.9999992168232628
39.0,0.9999992168232628
39.25,0.9999992168232628
39.5,0.9999992168232628
39.75,0.9999992168232628
40.0,0.9999992168232628


==> data/media_pesata_abeta_008.csv <==
Time,avg(c)
0.0,0.04017127385994246
0.25,0.03982074807125943
0.5,0.04040552353954661
0.75,0.041098087809680627
1.0,0.041836483538867625
1.25,0.04260458484336675
1.5,0.04339475314666916
1.75,0.044203593525882046
2.0,0.045031105981005404
2.25,0.045876441781316044
2.5,0.04673790346536755
2.75,0.04761633976388312
3.0,0.04851175067686275
3.25,0.04942328747358326
3.5,0.05035179888476783
3.75,0.05129813364113968
4.0,0.052261443011975585
4.25,0.053241726997275585
4.5,0.05424068305848603
4.75,0.05525661373416056
5.0,0.05629121648574557
5.25,0.05734449131324105
5.5,0.05841643821664701
5.75,0.059507057195963435
6.0,0.060616348251190354
6.25,0.06174600884377413
6.5,0.0628951902429916
6.75,0.06406389244884277
7.0,0.06525296419205079
7.25,0.0664624054726157
7.5,0.06769306502126071
7.75,0.0689449428379858
8.0,0.07021803892279097
8.25,0.07151320200639943
8.5,0.07282958335808798
8.75,0.07416803170857982
9.0,0.07552939578859816
9.25,0.07691367559814298
9.5,0.07832171986793751
9.75,0.07975183113653532
10.0,0.08120655559610603
10.25,0.08268504451592644
10.5,0.08418729789599654
10.75,0.08571331573631634
11.0,0.08726649295977865
11.25,0.08884513210493707
11.5,0.0904492331717916
11.75,0.09207879616034222
12.0,0.0937253337633569
12.25,0.09541430790253176
12.5,0.0971202566561707
12.75,0.09885166733150574
13.0,0.1006170272357689
13.25,0.10239936175449615
13.5,0.10421564550215154
13.75,0.10606587847873505
14.0,0.10793308606978264
14.25,0.10983424288975836
14.5,0.11176934893866224
14.75,0.11372991690926221
15.0,0.11571594680155829
15.25,0.11773592592278248
15.5,0.1197813669657028
15.75,0.12186075723755126
16.0,0.12397409673832782
16.25,0.12611289816080054
16.5,0.12827716150496932
16.75,0.1304838613852983
17.0,0.13271602318732337
17.25,0.13498213421827657
17.5,0.13727370717092588
17.75,0.13960771665973537
18.0,0.14196718807024095
18.25,0.14436060870967468
18.5,0.14678797857803655
18.75,0.14924081036809453
19.0,0.15173607869431266
19.25,0.1542568089422269
19.5,0.15681997572630132
19.75,0.15940860443207183
20.0,0.1620311823667705
20.25,0.16469619683762934
20.5,0.16738667323018427
20.75,0.17011109885166734
21.0,0.17286947370207856
21.25,0.17567028508864993
21.5,0.17849655839691742
21.75,0.18135678093411303
22.0,0.18425944000746883
22.25,0.18718756100252074
22.5,0.19015811853373282
22.75,0.19316262529387304
23.0,0.19619259397570935
23.25,0.19926499919370583
23.5,0.20237135364063044
23.75,0.20551165731648321
24.0,0.20867742291403205
24.25,0.21188562504774114
24.5,0.21512777641037828
24.75,0.2184038770019436
25.0,0.22171392682243704
25.25,0.22505792587185866
25.5,0.22843587415020838
25.75,0.23184777165748624
26.0,0.23529361839369226
26.25,0.23877341435882637
26.5,0.24228715955288868
26.75,0.24582636666864707
27.0,0.24940801032056562
27.25,0.25301511589418024
27.5,0.25665617069672303
27.75,0.260331174728194
28.0,0.26403164068136104
28.25,0.2677660558634562
28.5,0.27153442027447955
28.75,0.27532824660719896
29.0,0.2791560221688465
29.25,0.28301774695942217
29.5,0.286904933671694
29.75,0.2908175823056619
30.0,0.29476418016855793
30.25,0.2987362399531501
30.5,0.3027337616594383
30.75,0.30675674528742264
31.0,0.3108136781443352
31.25,0.31489607292294375
31.5,0.3189954423160164
31.75,0.3231287609380172
32.0,0.32727905417448205
32.25,0.33146329663987506
32.5,0.33566451371973216
32.75,0.3398911927212853
33.0,0.34413484633730257
33.25,0.34840396187501593
33.5,0.35269005202719333
33.75,0.3570016041010669
34.0,0.36133013078940446
34.25,0.3656756320922061
34.5,0.3700465953167039
34.75,0.3744260458484337
35.0,0.3788224709946275
35.25,0.3832443580625175
35.5,0.38767473243763956
35.75,0.3921220814272256
36.0,0.3965779177240437
36.25,0.40105072863532587
36.5,0.4055320268538401
36.75,0.41003029968681837
37.0,0.4145370598270287
37.25,0.41905230727447107
37.5,0.42357604202914545
37.75,0.4281082640910518
38.0,0.4326489734601903
38.25,0.43719817013656076
38.5,0.44175585412016327
38.75,0.4463135381037658
39.0,0.4508712220873684
39.25,0.4554373933782029
39.5,0.4600120519762695
39.75,0.4645782232671041
40.0,0.4691528818651706


==> data/media_pesata_abeta_027.csv <==
Time,avg(c)
0.0,0.04017127385994246
0.25,0.041587805436969015
0.5,0.044085619955356765
0.75,0.046845692267214384
1.0,0.04981200614481044
1.25,0.052977771742359306
1.5,0.05634383779058418
1.75,0.05991784286599391
2.0,0.06370657681437411
2.25,0.06772022440440321
2.5,0.07196727294331327
2.75,0.07645790719978272
3.0,0.0812031606732132
3.25,0.08621406686300638
3.5,0.09149317196133183
3.75,0.09706933281277849
4.0,0.1029255748028823
4.25,0.10909584716057139
4.5,0.11558014988584571
4.75,0.12239545759316943
5.0,0.12953328297531044
5.25,0.13701908795396486
5.5,0.14485287252913268
5.75,0.15303463670081396
6.0,0.1615898423907047
6.25,0.17050151498434093
6.5,0.17978662909618667
6.75,0.18943669741900987
7.0,0.1994602072600426
7.25,0.2098571586192849
7.5,0.2206105768822726
7.75,0.2317374366634698
8.0,0.24321227604118043
8.25,0.2550435823226365
8.5,0.26720589358614194
8.75,0.2796907225244647
9.0,0.2924810945231407
9.25,0.30556852227493786
9.5,0.31892754385816013
9.75,0.3325411846583434
10.0,0.34637549544655966
10.25,0.36043047622280877
10.5,0.3746552031436986
10.75,0.38904118890199707
11.0,0.40354599696154403
11.25,0.4181441654006433
11.5,0.43281023229759896
11.75,0.4475187357307147
12.0,0.46222723916383046
12.25,0.47691028067525015
12.5,0.49153391103604566
12.75,0.5060811556317527
13.0,0.5205010906189793
13.25,0.5347937159977254
13.5,0.5489081079245988
13.75,0.5628357790923675
14.0,0.5765512675793352
14.25,0.5900206241565739
14.5,0.6032353615168515
14.75,0.6161869923529363
15.0,0.6288415674358996
15.25,0.6411905994585098
15.5,0.6532340884207668
15.75,0.6649465724009744
16.0,0.6763365387063647
16.25,0.6873955000297055
16.5,0.6981064817565331
16.75,0.7084864585013113
17.0,0.7185354302640401
17.25,0.7282364224302555
17.5,0.7376148969216537
17.75,0.7466623664310025
18.0,0.755387318265534
18.25,0.7637982397324801
18.5,0.771895130831841
18.75,0.7797034534853128
19.0,0.7872232076928953
19.25,0.7944628807618207
19.5,0.801430959999321
19.75,0.8081444200198603
20.0,0.8146117481306706
20.25,0.8208414316389839
20.5,0.8268504451592644
20.75,0.832638788691512
21.0,0.8382319241574225
21.25,0.8436298515569965
21.5,0.8488155962757697
21.75,0.8539079806149903
22.0,0.8587457457372499
22.25,0.8634986377871892
22.5,0.8680817836924879
22.75,0.8724951834531459
23.0,0.8768237101414834
23.25,0.8809824906851804
23.5,0.8850563981565569
23.75,0.8890454325556132
24.0,0.8929495938823491
24.25,0.8966840090644441
24.5,0.900333551174219
24.75,0.9039830932839938
25.0,0.907462889249128
25.25,0.9108578121419418
25.5,0.9141678619624353
25.75,0.9174779117829286
26.0,0.9206182154587815
26.25,0.9237585191346342
26.5,0.9268139497381667
26.75,0.9297845072693786
27.0,0.9326701917282705
27.25,0.9354710031148418
27.5,0.9381869414290929
27.75,0.9409028797433439
28.0,0.9435339449852745
28.25,0.9459952640825646
28.5,0.9484565831798546
28.75,0.9508330292048243
29.0,0.9531246021574736
29.25,0.9554161751101229
29.5,0.9575380019181314
29.75,0.9596598287261402
30.0,0.9616119093895079
30.25,0.9635639900528759
30.5,0.9654311976439236
30.75,0.9672135321626507
31.0,0.968995866681378
31.25,0.9706084550554647
31.5,0.9722210434295512
31.75,0.973663885658997
32.0,0.9751067278884429
32.25,0.9765495701178888
32.5,0.977822666202694
32.75,0.9790957622874992
33.0,0.980283985299984
33.25,0.9813873352401484
33.5,0.9824906851803128
33.75,0.983509162048157
34.0,0.9844427658436807
34.25,0.9853763696392045
34.5,0.9862251003624081
34.75,0.9870738310856115
35.0,0.9878376887364947
35.25,0.9886015463873776
35.5,0.9892805309659404
35.75,0.9898746424721829
36.0,0.9905536270507456
36.25,0.9911477385569881
36.5,0.9916569769909102
36.75,0.9921662154248321
37.0,0.9926754538587543
37.25,0.9930998192203561
37.5,0.9935241845819577
37.75,0.9939485499435594
38.0,0.9943729153051613
38.25,0.9947124075944426
38.5,0.995051899883724
38.75,0.995306519100685
39.0,0.9956460113899664
39.25,0.9959006306069274
39.5,0.9961552498238884
39.75,0.9964098690408494
40.0,0.9966644882578105


==> data/media_pesata_abeta_061.csv <==
Time,avg(c)
0.0,0.04017127385994246
0.25,0.045054870441255106
0.5,0.051731835040696644
0.75,0.059481595274267336
1.0,0.06835337752391299
1.25,0.07844648328424841
1.5,0.08987209628001325
1.75,0.10275582865824161
2.0,0.11719273825993229
2.25,0.13330164738633374
2.5,0.1511589418025343
2.75,0.17083251996639026
3.0,0.19236481841406178
3.25,0.2157473498383168
3.5,0.24094616501022723
3.75,0.2678594162430086
4.0,0.29634281931371637
4.25,0.3262181407704777
4.5,0.3572392487035638
4.75,0.3891175746670854
5.0,0.4215475756006892
5.25,0.45418975921509386
5.5,0.48671312052825005
5.75,0.5187866545581084
6.0,0.5500963309370835
6.25,0.5803620685265186
6.5,0.6093462227239164
6.75,0.6368705600774043
7.0,0.6627907963640377
7.25,0.6870135712042641
7.5,0.7095049353691554
7.75,0.7302733761659439
8.0,0.7493358682090934
8.25,0.7667772845709242
8.5,0.7826824983237568
8.75,0.7971533571543756
9.0,0.8103086833640292
9.25,0.8222757865611977
9.5,0.8331734890471301
9.75,0.8431206131230745
10.0,0.8522105191685834
10.25,0.8606129533282975
10.5,0.8684212759817692
10.75,0.8756354871289986
11.0,0.8824253329146262
11.25,0.8888756864109724
11.5,0.8949865476180373
11.75,0.9008427896081411
12.0,0.9065292854536042
12.25,0.9119611620821062
12.5,0.917308165638288
12.75,0.9225702961221495
13.0,0.92766268046137
13.25,0.9326701917282705
13.5,0.9375079568505301
13.75,0.9422608489004693
14.0,0.9469288678780884
14.25,0.9513422676387463
14.5,0.9556707943270839
14.75,0.9597447017984604
15.0,0.9636488631251963
15.25,0.9672984052349711
15.5,0.970693328127785
15.75,0.9739185048759581
16.0,0.9768041893348498
16.25,0.9795201276491008
16.5,0.9819814467463909
16.75,0.9841032735543994
17.0,0.9861402272900878
17.25,0.9878376887364947
17.5,0.9894502771105812
17.75,0.9908082462677068
18.0,0.9919964692801915
18.25,0.9930998192203561
18.5,0.9940334230158798
18.75,0.9948821537390832
19.0,0.995561138317646
19.25,0.9961552498238884
19.5,0.9966644882578105
19.75,0.9971737266917325
20.0,0.9975980920533344
20.25,0.9979375843426157
20.5,0.9981922035595767
20.75,0.9984468227765377
21.0,0.9987014419934988
21.25,0.9988711881381395
21.5,0.9990409342827801
21.75,0.9991258073551005
22.0,0.9992955534997413
22.25,0.9993804265720615
22.5,0.9994652996443819
22.75,0.9995501727167022
23.0,0.9996350457890225
23.25,0.9996350457890225
23.5,0.9997199188613428
23.75,0.9997199188613428
24.0,0.9998047919336632
24.25,0.9998047919336632
24.5,0.9998047919336632
24.75,0.9998896650059836
25.0,0.9998896650059836
25.25,0.9998896650059836
25.5,0.9998896650059836
25.75,0.9998896650059836
26.0,0.9999745380783038
26.25,0.9999745380783038
26.5,0.9999745380783038
26.75,0.9999745380783038
27.0,0.9999745380783038
27.25,0.9999745380783038
27.5,0.9999745380783038
27.75,0.9999745380783038
28.0,0.9999745380783038
28.25,0.9999745380783038
28.5,0.9999745380783038
28.75,0.9999745380783038
29.0,0.9999745380783038
29.25,0.9999745380783038
29.5,0.9999745380783038
29.75,0.9999745380783038
30.0,0.9999745380783038
30.25,0.9999745380783038
30.5,0.9999745380783038
30.75,0.9999745380783038
31.0,0.9999745380783038
31.25,0.9999745380783038
31.5,0.9999745380783038
31.75,0.9999745380783038
32.0,0.9999745380783038
32.25,0.9999745380783038
32.5,0.9999745380783038
32.75,0.9999745380783038
33.0,0.9999745380783038
33.25,0.9999745380783038
33.5,0.9999745380783038
33.75,0.9999745380783038
34.0,0.9999745380783038
34.25,0.9999745380783038
34.5,0.9999745380783038
34.75,0.9999745380783038
35.0,0.9999745380783038
35.25,0.9999745380783038
35.5,0.9999745380783038
35.75,0.9999745380783038
36.0,0.9999745380783038
36.25,0.9999745380783038
36.5,0.9999745380783038
36.75,0.9999745380783038
37.0,0.9999745380783038
37.25,0.9999745380783038
37.5,0.9999745380783038
37.75,0.9999745380783038
38.0,0.9999745380783038
38.25,0.9999745380783038
38.5,0.9999745380783038
38.75,0.9999745380783038
39.0,0.9999745380783038
39.25,0.9999745380783038
39.5,0.9999745380783038
39.75,0.9999745380783038
40.0,0.9999745380783038


==> data/media_pesata_abeta_123.csv <==
Time,avg(c)
0.0,0.04017127385994246
0.25,0.05225804808908278
0.5,0.0693175356254721
0.75,0.09146771003963573
1.0,0.11960313351383008
1.25,0.15451142815918795
1.5,0.19669334510239936
1.75,0.24611493511453622
2.0,0.3020462897736435
2.25,0.36297666839241916
2.5,0.4267418076266943
2.75,0.49081248992132265
3.0,0.55266798502839
3.25,0.6101610042181917
3.5,0.6618232433395856
3.75,0.7068653828199928
4.0,0.7452195242015566
4.25,0.7772675963097189
4.5,0.8037479948736665
4.75,0.8255094506166029
5.0,0.8434516181051239
5.25,0.8584062534479686
5.5,0.8710523412237
5.75,0.8820009675530246
6.0,0.8918462439421845
6.25,0.9007579165358207
6.5,0.9092452237678553
6.75,0.9173930387106084
7.0,0.9253711075087208
7.25,0.9332643032345129
7.5,0.9410726258879846
7.75,0.9487112023968156
8.0,0.9560951596886855
8.25,0.9630547516189539
8.5,0.9695051051153001
8.75,0.9752764740330835
9.0,0.9803688583723043
9.25,0.9846125119883216
9.5,0.9880923079534557
9.75,0.9909779924123474
10.0,0.9931846922926763
10.25,0.9948821537390832
10.5,0.9962401228962088
10.75,0.997258599764053
11.0,0.9979375843426157
11.25,0.9985316958488581
11.5,0.9988711881381395
11.75,0.9992106804274209
12.0,0.9993804265720615
12.25,0.9995501727167022
12.5,0.9997199188613428
12.75,0.9998047919336632
13.0,0.9998047919336632
13.25,0.9998896650059836
13.5,0.9998896650059836
13.75,0.9999745380783038
14.0,0.9999745380783038
14.25,0.9999745380783038
14.5,0.9999745380783038
14.75,0.9999745380783038
15.0,0.9999745380783038
15.25,0.9999745380783038
15.5,0.9999745380783038
15.75,0.9999745380783038
16.0,0.9999745380783038
16.25,0.9999745380783038
16.5,0.9999745380783038
16.75,0.9999745380783038
17.0,0.9999745380783038
17.25,0.9999745380783038
17.5,0.9999745380783038
17.75,0.9999745380783038
18.0,0.9999745380783038
18.25,0.9999745380783038
18.5,0.9999745380783038
18.75,0.9999745380783038
19.0,0.9999745380783038
19.25,0.9999745380783038
19.5,0.9999745380783038
19.75,0.9999745380783038
20.0,0.9999745380783038
20.25,0.9999745380783038
20.5,0.9999745380783038
20.75,0.9999745380783038
21.0,0.9999745380783038
21.25,0.9999745380783038
21.5,0.9999745380783038
21.75,0.9999745380783038
22.0,0.9999745380783038
22.25,0.9999745380783038
22.5,0.9999745380783038
22.75,0.9999745380783038
23.0,0.9999745380783038
23.25,0.9999745380783038
23.5,0.9999745380783038
23.75,0.9999745380783038
24.0,0.9999745380783038
24.25,0.9999745380783038
24.5,0.9999745380783038
24.75,0.9999745380783038
25.0,0.9999745380783038
25.25,0.9999745380783038
25.5,0.9999745380783038
25.75,0.9999745380783038
26.0,0.9999745380783038
26.25,0.9999745380783038
26.5,0.9999745380783038
26.75,0.9999745380783038
27.0,0.9999745380783038
27.25,0.9999745380783038
27.5,0.9999745380783038
27.75,0.9999745380783038
28.0,0.9999745380783038
28.25,0.9999745380783038
28.5,0.9999745380783038
28.75,0.9999745380783038
29.0,0.9999745380783038
29.25,0.9999745380783038
29.5,0.9999745380783038
29.75,0.9999745380783038
30.0,0.9999745380783038
30.25,0.9999745380783038
30.5,0.9999745380783038
30.75,0.9999745380783038
31.0,0.9999745380783038
31.25,0.9999745380783038
31.5,0.9999745380783038
31.75,0.9999745380783038
32.0,0.9999745380783038
32.25,0.9999745380783038
32.5,0.9999745380783038
32.75,0.9999745380783038
33.0,0.9999745380783038
33.25,0.9999745380783038
33.5,0.9999745380783038
33.75,0.9999745380783038
34.0,0.9999745380783038
34.25,0.9999745380783038
34.5,0.9999745380783038
34.75,0.9999745380783038
35.0,0.9999745380783038
35.25,0.9999745380783038
35.5,0.9999745380783038
35.75,0.9999745380783038
36.0,0.9999745380783038
36.25,0.9999745380783038
36.5,0.9999745380783038
36.75,0.9999745380783038
37.0,0.9999745380783038
37.25,0.9999745380783038
37.5,0.9999745380783038
37.75,0.9999745380783038
38.0,0.9999745380783038
38.25,0.9999745380783038
38.5,0.9999745380783038
38.75,0.9999745380783038
39.0,0.9999745380783038
39.25,0.9999745380783038
39.5,0.9999745380783038
39.75,0.9999745380783038
40.0,0.9999745380783038


==> data/media_pesata_abeta_218.csv <==
Time,avg(c)
0.0,0.04017127385994246
0.25,0.06571043005185745
0.5,0.1074832587864848
0.75,0.16947455080926477
1.0,0.25363468932211874
1.25,0.35614438607063137
1.5,0.4668188723763612
1.75,0.5727234920176876
2.0,0.663614065165545
2.25,0.734966857065259
2.5,0.7875626999821767
2.75,0.8251105471766973
3.0,0.8519558999516224
3.25,0.8717313258022628
3.5,0.8873479711092063
3.75,0.9004184242465394
4.0,0.9122157812990673
4.25,0.9235887729899936
4.5,0.934792018536279
4.75,0.9460801371548848
5.0,0.9571985096288501
5.25,0.9676378975242526
5.5,0.97688906240717
5.75,0.9843578927713604
6.0,0.9899595155445032
6.25,0.9937788037989187
6.5,0.9963249959685292
6.75,0.9978527112702953
7.0,0.998786315065819
7.25,0.9992955534997413
7.5,0.9996350457890225
7.75,0.9998047919336632
8.0,0.9998896650059836
8.25,0.9998896650059836
8.5,0.9999745380783038
8.75,0.9999745380783038
9.0,0.9999745380783038
9.25,0.9999745380783038
9.5,0.9999745380783038
9.75,0.9999745380783038
10.0,0.9999745380783038
10.25,0.9999745380783038
10.5,0.9999745380783038
10.75,0.9999745380783038
11.0,0.9999745380783038
11.25,0.9999745380783038
11.5,0.9999745380783038
11.75,0.9999745380783038
12.0,0.9999745380783038
12.25,0.9999745380783038
12.5,0.9999745380783038
12.75,0.9999745380783038
13.0,0.9999745380783038
13.25,0.9999745380783038
13.5,0.9999745380783038
13.75,0.9999745380783038
14.0,0.9999745380783038
14.25,0.9999745380783038
14.5,0.9999745380783038
14.75,0.9999745380783038
15.0,0.9999745380783038
15.25,0.9999745380783038
15.5,0.9999745380783038
15.75,0.9999745380783038
16.0,0.9999745380783038
16.25,0.9999745380783038
16.5,0.9999745380783038
16.75,0.9999745380783038
17.0,0.9999745380783038
17.25,0.9999745380783038
17.5,0.9999745380783038
17.75,0.9999745380783038
18.0,0.9999745380783038
18.25,0.9999745380783038
18.5,0.9999745380783038
18.75,0.9999745380783038
19.0,0.9999745380783038
19.25,0.9999745380783038
19.5,0.9999745380783038
19.75,0.9999745380783038
20.0,0.9999745380783038
20.25,0.9999745380783038
20.5,0.9999745380783038
20.75,0.9999745380783038
21.0,0.9999745380783038
21.25,0.9999745380783038
21.5,0.9999745380783038
21.75,0.9999745380783038
22.0,0.9999745380783038
22.25,0.9999745380783038
22.5,0.9999745380783038
22.75,0.9999745380783038
23.0,0.9999745380783038
23.25,0.9999745380783038
23.5,0.9999745380783038
23.75,0.9999745380783038
24.0,0.9999745380783038
24.25,0.9999745380783038
24.5,0.9999745380783038
24.75,0.9999745380783038
25.0,0.9999745380783038
25.25,0.9999745380783038
25.5,0.9999745380783038
25.75,0.9999745380783038
26.0,0.9999745380783038
26.25,0.9999745380783038
26.5,0.9999745380783038
26.75,0.9999745380783038
27.0,0.9999745380783038
27.25,0.9999745380783038
27.5,0.9999745380783038
27.75,0.9999745380783038
28.0,0.9999745380783038
28.25,0.9999745380783038
28.5,0.9999745380783038
28.75,0.9999745380783038
29.0,0.9999745380783038
29.25,0.9999745380783038
29.5,0.9999745380783038
29.75,0.9999745380783038
30.0,0.9999745380783038


==> data/media_pesata_abeta_387.csv <==
Time,avg(c)
0.0,0.04017127385994246
0.25,0.10020963648863125
0.5,0.22413280938356686
0.75,0.40748410751720804
1.0,0.5935173947361722
1.25,0.7299763204128227
1.5,0.8108348964124152
1.75,0.8556054420613972
2.0,0.8827648252039075
2.25,0.9024553779822277
2.5,0.9193451193739763
2.75,0.9358953684764436
3.0,0.9528699829405124
3.25,0.9694202320429797
3.5,0.9831696697588757
3.75,0.9921662154248321
4.0,0.9968342344024511
4.25,0.9988711881381395
4.5,0.9996350457890225
4.75,0.9998896650059836
5.0,0.9999745380783038
5.25,0.9999745380783038
5.5,0.9999745380783038
5.75,0.9999745380783038
6.0,0.9999745380783038
6.25,0.9999745380783038
6.5,0.9999745380783038
6.75,0.9999745380783038
7.0,0.9999745380783038
7.25,0.9999745380783038
7.5,0.9999745380783038
7.75,0.9999745380783038
8.0,0.9999745380783038
8.25,0.9999745380783038
8.5,0.9999745380783038
8.75,0.9999745380783038
9.0,0.9999745380783038
9.25,0.9999745380783038
9.5,0.9999745380783038
9.75,0.9999745380783038
10.0,0.9999745380783038
10.25,0.9999745380783038
10.5,0.9999745380783038
10.75,0.9999745380783038
11.0,0.9999745380783038
11.25,0.9999745380783038
11.5,0.9999745380783038
11.75,0.9999745380783038
12.0,0.9999745380783038
12.25,0.9999745380783038
12.5,0.9999745380783038
12.75,0.9999745380783038
13.0,0.9999745380783038
13.25,0.9999745380783038
13.5,0.9999745380783038
13.75,0.9999745380783038
14.0,0.9999745380783038
14.25,0.9999745380783038
14.5,0.9999745380783038
14.75,0.9999745380783038
15.0,0.9999745380783038
15.25,0.9999745380783038
15.5,0.9999745380783038
15.75,0.9999745380783038
16.0,0.9999745380783038


==> data/media_pesata_abeta_63.csv <==
Time,avg(c)
0.0,0.04017127385994246
0.25,0.1856937949296827
0.5,0.4924505402171053
0.75,0.736477597752561
1.0,0.8415928978213083
1.25,0.8853110173735179
1.5,0.9128098928053098
1.75,0.9375079568505301
2.0,0.9634791169805557
2.25,0.9856309888561657
2.5,0.9964098690408494
2.75,0.9993804265720615
3.0,0.9998896650059836
3.25,0.9999745380783038
3.5,0.9999745380783038
3.75,0.9999745380783038
4.0,0.9999745380783038
4.25,0.9999745380783038
4.5,0.9999745380783038
4.75,0.9999745380783038
5.0,0.9999745380783038
5.25,0.9999745380783038
5.5,0.9999745380783038
5.75,0.9999745380783038
6.0,0.9999745380783038
6.25,0.9999745380783038
6.5,0.9999745380783038
6.75,0.9999745380783038
7.0,0.9999745380783038
7.25,0.9999745380783038
7.5,0.9999745380783038
7.75,0.9999745380783038
8.0,0.9999745380783038
8.25,0.9999745380783038
8.5,0.9999745380783038
8.75,0.9999745380783038
9.0,0.9999745380783038
9.25,0.9999745380783038
9.5,0.9999745380783038
9.75,0.9999745380783038
10.0,0.9999745380783038
10.25,0.9999745380783038
10.5,0.9999745380783038
10.75,0.9999745380783038
11.0,0.9999745380783038
11.25,0.9999745380783038
11.5,0.9999745380783038
11.75,0.9999745380783038
12.0,0.9999745380783038
12.25,0.9999745380783038
12.5,0.9999745380783038
12.75,0.9999745380783038
13.0,0.9999745380783038
13.25,0.9999745380783038
13.5,0.9999745380783038
13.75,0.9999745380783038
14.0,0.9999745380783038
14.25,0.9999745380783038
14.5,0.9999745380783038
14.75,0.9999745380783038
15.0,0.9999745380783038
15.25,0.9999745380783038
15.5,0.9999745380783038
15.75,0.9999745380783038
16.0,0.9999745380783038


==> data/media_pesata_abeta_85.csv <==
Time,avg(c)
0.0,0.04017127385994246
0.25,0.31668689474890305
0.5,0.7139947208949017
0.75,0.8551810766997955
1.0,0.9025402510545479
1.25,0.9368289722719674
1.5,0.9726454087911529
1.75,0.9949670268114036
2.0,0.9995501727167022
2.25,0.9999745380783038
2.5,0.9999745380783038
2.75,0.9999745380783038
3.0,0.9999745380783038
3.25,0.9999745380783038
3.5,0.9999745380783038
3.75,0.9999745380783038
4.0,0.9999745380783038
4.25,0.9999745380783038
4.5,0.9999745380783038
4.75,0.9999745380783038
5.0,0.9999745380783038
5.25,0.9999745380783038
5.5,0.9999745380783038
5.75,0.9999745380783038
6.0,0.9999745380783038
6.25,0.9999745380783038
6.5,0.9999745380783038
6.75,0.9999745380783038
7.0,0.9999745380783038
7.25,0.9999745380783038
7.5,0.9999745380783038
7.75,0.9999745380783038
8.0,0.9999745380783038
8.25,0.9999745380783038
8.5,0.9999745380783038
8.75,0.9999745380783038
9.0,0.9999745380783038
9.25,0.9999745380783038
9.5,0.9999745380783038
9.75,0.9999745380783038
10.0,0.9999745380783038
10.25,0.9999745380783038
10.5,0.9999745380783038
10.75,0.9999745380783038
11.0,0.9999745380783038
11.25,0.9999745380783038
11.5,0.9999745380783038
11.75,0.9999745380783038
12.0,0.9999745380783038
12.25,0.9999745380783038
12.5,0.9999745380783038
12.75,0.9999745380783038
13.0,0.9999745380783038
13.25,0.9999745380783038
13.5,0.9999745380783038
13.75,0.9999745380783038
14.0,0.9999745380783038
14.25,0.9999745380783038
14.5,0.9999745380783038
14.75,0.9999745380783038
15.0,0.9999745380783038
15.25,0.9999745380783038
15.5,0.9999745380783038
15.75,0.9999745380783038
16.0,0.9999745380783038


==> data/media_pesata_tau_020.csv <==
Time,avg(c)
0.0,0.000337361975166139
0.25,0.00041353555757364863
0.5,0.0004297293397723705
0.75,0.0004494623290868506
1.0,0.0004712322721370191
1.25,0.0004944620320310975
1.5,0.0005190073245461412
1.75,0.0005448681496821504
2.0,0.0005720869439752851
2.25,0.0006007231185761693
2.5,0.0006308445719426598
2.75,0.0006625276898398446
3.0,0.0006958318834183479
3.25,0.0007308590003649543
3.5,0.000767685426444752
3.75,0.0008063960347300613
4.0,0.0008470926729076667
4.25,0.0008898941632788166
4.5,0.000934792018536279
4.75,0.000982066319818711
5.0,0.001031717067126113
5.25,0.001083914006603125
5.5,0.001138742011322068
5.75,0.0011963708274275822
6.0,0.001256885327991988
6.25,0.0013205401322322467
6.5,0.0013873352401483582
6.75,0.0014575252709572834
7.0,0.0015312799708036631
7.25,0.0016086842127598178
7.5,0.0016899926160427084
7.75,0.0017754597998692954
8.0,0.0018651706373119
8.25,0.001959379747587483
8.5,0.0020583417499130054
8.75,0.0021622263904331075
9.0,0.0022712882883647507
9.25,0.0023858669359972163
9.5,0.002506132079475145
9.75,0.0026323383380154977
10.0,0.0027648252039075565
10.25,0.002903932169440602
10.5,0.0030499987269039155
10.75,0.003203194622442138
11.0,0.0033640290944891914
11.25,0.0035327567622620375
11.5,0.0037098868641945973
11.75,0.003895674019503832
12.0,0.0040906274666236645
12.25,0.004295086697843376
12.5,0.0045095609515968865
12.75,0.004734644339390442
13.0,0.004970591480441
13.25,0.0052180813593271265
13.5,0.005477538341410421
13.75,0.005749641411269447
14.0,0.006034899807338126
14.25,0.006333992514195022
14.5,0.006647428770274055
14.75,0.00697588756015379
15.0,0.007320217614557429
15.25,0.007680928171918895
15.5,0.008058783089889072
15.75,0.00845471597226348
16.0,0.008869236057476046
16.25,0.009303786187756211
16.5,0.009758705855393261
16.75,0.010234843791110395
17.0,0.01073304872563082
17.25,0.011254169389677738
17.5,0.011800751975420758
17.75,0.01237194775213668
18.0,0.012969454181271909
18.25,0.013594119993549647
18.5,0.014248491381139506
18.75,0.014931719613318283
19.0,0.015646350882255588
19.25,0.016393233918674623
19.5,0.017174066184021796
19.75,0.01798969640902031
20.0,0.01884097332439337
20.25,0.019731291853033787
20.5,0.02065980326421836
20.75,0.021629902480839906
21.0,0.02264243823362162
21.25,0.023699107984009916
21.5,0.024800760462727993
21.75,0.02594994186194546
22.0,0.027148349643108728
22.25,0.028397681267664208
22.5,0.0297004829277815
22.75,0.031056754623460615
23.0,0.03247074000831756
23.25,0.033942439082352345
23.5,0.03547524676845777
23.75,0.037070011797357055
24.0,0.038729280361219795
24.25,0.04045644738293882
24.5,0.042251512862514114
24.75,0.0441187204535617
25.0,0.04605891888680479
25.25,0.04807550308513618
25.5,0.05017017051000229
25.75,0.05234461862284954
26.0,0.05460309107729391
26.25,0.05694643660405863
26.5,0.059377201395313314
26.75,0.06189962910467396
27.0,0.0645137197321406
27.25,0.0672245656620524
27.5,0.07003301562513262
27.75,0.07294246454427404
28.0,0.07595545861164629
28.25,0.07907454401941896
28.5,0.08230311569048489
28.75,0.08564541727846006
29.0,0.08909975132189811
29.25,0.09267290766658463
29.5,0.09636488631251963
29.75,0.10017568725970312
30.0,0.10411379781536712
30.25,0.10818770528674368
30.5,0.1123804350593687
30.75,0.11671744905493835
31.0,0.12119025996622053
31.25,0.12579886779321525
31.5,0.13055175984315456
31.75,0.13544893611603848
32.0,0.14049888391909898
32.25,0.1456931159451041
32.5,0.15104860680851787
32.75,0.15654838189487624
33.0,0.16221790312587525
33.25,0.1680401958870509
33.5,0.17402374748563523
33.75,0.18017704522886024
34.0,0.18649160180949392
34.25,0.1929843918420003
34.5,0.19963844071191533
34.75,0.2064707230337031
35.0,0.21347275150013154
35.25,0.2206445261112007
35.5,0.2280030214813746
35.75,0.23553126299618923
36.0,0.2432377379628765
36.25,0.25111395907420453
36.5,0.2591769009446373
36.75,0.26740958895971073
37.0,0.27582051042665695
37.25,0.28440117803824383
37.5,0.29315159179447137
37.75,0.3020802390025717
38.0,0.3111701450480806
38.25,0.3204213099309982
38.5,0.3298422209585565
38.75,0.3394159035162914
39.0,0.3491423576042029
39.25,0.35902158322229105
39.5,0.3690450930633238
39.75,0.3791959125128371
40.0,0.38948252887806284


==> data/media_pesata_tau_036.csv <==
Time,avg(c)
0.0,0.000337361975166139
0.25,0.0004300263955254916
0.5,0.00046501107593593786
0.75,0.0005062254398546974
1.0,0.0005524897515765173
1.25,0.0006035154426555087
1.5,0.0006594977211580082
1.75,0.0007208100286022254
2.0,0.0007879276541931542
2.25,0.0008613768109791807
2.5,0.0009416667373942269
2.75,0.001029510367245784
3.0,0.0011255018120400941
3.25,0.0012304898025003608
3.5,0.0013452381962774673
3.75,0.0014705108510222962
4.0,0.0016074111166750125
4.25,0.00175687259703114
4.5,0.0019200835151031632
4.75,0.002098232093903567
5.0,0.002292591429517157
5.25,0.002504604364173379
5.5,0.002735713740101678
5.75,0.0029877018918207823
6.0,0.003262266280777098
6.25,0.003561358987633994
6.5,0.003886932093054837
6.75,0.004241277169992277
7.0,0.004626770664471283
7.25,0.005045958768661467
7.5,0.0055014725478047585
7.75,0.005996197686360049
8.0,0.006533359361075511
8.25,0.007116182748699321
8.5,0.007748062772124289
8.75,0.00843290359267715
9.0,0.009174779117829287
9.25,0.009976829651256547
9.5,0.010845081181093676
9.75,0.011782928630233487
10.0,0.0127954643830152
10.25,0.013888629554501245
10.5,0.01506666779830763
10.75,0.01633552022949679
11.0,0.017701127963131138
11.25,0.019169432114273105
11.5,0.02074722252870832
11.75,0.0224404403214992
12.0,0.02425672406915458
12.25,0.026202014886736884
12.5,0.028283951350754944
12.75,0.030510172037717595
13.0,0.03288746679341045
13.25,0.03542517165578877
13.5,0.038130076470638166
13.75,0.04101066854519067
14.0,0.044076283917401524
14.25,0.04733371243305637
14.5,0.05079313886083363
14.75,0.05446305050796534
15.0,0.058352783412406746
15.25,0.06247082488138988
15.5,0.0668273596835932
15.75,0.0714317238569719
16.0,0.07629325343948126
16.25,0.0814221331997997
16.5,0.08682515298371286
16.75,0.09252013613640801
17.0,0.09851217504222436
17.25,0.10480975700839396
17.5,0.11142985664938085
17.75,0.11838096127241712
18.0,0.1256630708775027
18.25,0.13330164738633374
18.5,0.14130517810614227
18.75,0.14967366303692828
19.0,0.1584325641003879
19.25,0.16757339398928903
19.5,0.17713010193255987
19.75,0.1870857133157363
20.0,0.19747417736774656
20.25,0.20827851947412646
20.5,0.2195326888638042
20.75,0.2312197109223157
21.0,0.24336504757135705
21.25,0.25595172419646417
21.5,0.26900520271933326
21.75,0.28250850852550013
22.0,0.2964616416149648
22.25,0.31087308929495944
22.5,0.3257258769510198
22.75,0.3410115172759139
23.0,0.3567130356551777
23.25,0.3728304320888112
23.5,0.3893297573478863
23.75,0.4062025241251708
24.0,0.42340629588450474
24.25,0.440932585318656
24.5,0.45872198127700026
24.75,0.4767659964523056
25.0,0.49499673238671565
25.25,0.5133972144657665
25.5,0.5318995442316017
25.75,0.550469772455293
26.0,0.5690569752934487
26.25,0.5876017415954441
26.5,0.6060531475178871
26.75,0.6243517819101534
27.0,0.6424636955433151
27.25,0.6603125026522836
27.5,0.6778642540081309
27.75,0.6950680257674648
28.0,0.7118813813941252
28.25,0.7282533970447196
28.5,0.7441501234903203
28.75,0.7595291241947668
29.0,0.774381911850827
29.25,0.7886660499223411
29.5,0.8023730511020769
29.75,0.8154774534683382
30.0,0.827979257021125
30.25,0.8398614871459733
30.5,0.851107169228419
30.75,0.8618011763407825
31.0,0.8719010719469035
31.25,0.8813219829744618
31.5,0.890233655568098
31.75,0.8986360897278121
32.0,0.9064444123812838
32.25,0.9137434966008335
32.5,0.9205333423864611
32.75,0.9268139497381667
33.0,0.9326701917282705
33.25,0.9381869414290929
33.5,0.9431944526959931
33.75,0.9478624716736122
34.0,0.9521909983619496
34.25,0.9561800327610059
34.5,0.9598295748707808
34.75,0.9632244977635946
35.0,0.966279928367127
35.25,0.9691656128260187
35.5,0.9717966780679494
35.75,0.9741731240929191
36.0,0.9763798239732481
36.25,0.9784167777089364
36.5,0.980283985299984
36.75,0.9819814467463909
37.0,0.9835940351204774
37.25,0.984952004277603
37.5,0.9863099734347284
37.75,0.9874981964472133
38.0,0.9886015463873776
38.25,0.9895351501829016
38.5,0.9904687539784254
38.75,0.9913174847016287
39.0,0.9920813423525119
39.25,0.9927603269310747
39.5,0.9934393115096375
39.75,0.9939485499435594
40.0,0.9945426614498019


==> data/media_pesata_tau_052.csv <==
Time,avg(c)
0.0,0.000337361975166139
0.25,0.0004456600154468992
0.5,0.0004996732386715666
0.75,0.0005640579513337804
1.0,0.0006383388642285463
1.25,0.0007230082411753224
1.5,0.000819152457499809
1.75,0.0009281719188952921
2.0,0.001051662239121394
2.25,0.0011915330623053224
2.5,0.0013497364691104454
2.75,0.0015287337786340529
3.0,0.0017309863099734348
3.25,0.001959379747587483
3.5,0.002217224141296691
3.75,0.0025079992870661928
4.0,0.0028356942192950445
4.25,0.0032045525915992633
4.5,0.0036193272960287895
4.75,0.004085365336139803
5.0,0.004608438080850089
5.25,0.005194571518294391
5.5,0.005850725240402978
5.75,0.0065842832044677195
6.0,0.007402968860069766
6.25,0.008315439260585795
6.5,0.009330945570898721
6.75,0.010458908702036106
7.0,0.01170993778803799
7.25,0.013094217597582815
7.5,0.01462363036079543
7.75,0.01631090703852389
8.0,0.018167929860893037
8.25,0.020208278519474127
8.5,0.02244553270583842
8.75,0.024893272111557167
9.0,0.027567622620371237
9.25,0.03048216392385188
9.5,0.03365471936718638
9.75,0.03709971737266917
10.0,0.04083498128548756
10.25,0.04487833445082879
10.5,0.04924675148315694
10.75,0.053959753189105696
11.0,0.05903601164458552
11.25,0.06449504765623011
11.5,0.07035807949211954
11.75,0.07664462795888749
12.0,0.08337676005533724
12.25,0.0905765427802721
12.5,0.09826604313249536
12.75,0.10646478191864067
13.0,0.11518973375317214
13.25,0.12448333517224991
13.5,0.134345586175874
13.75,0.1448104359929725
14.0,0.15589485923800955
14.25,0.16762431783268122
14.5,0.1800157863914516
14.75,0.1930862395287847
15.0,0.20685265185914467
15.25,0.22133199799699552
15.5,0.2365412525568013
15.75,0.25248890284579417
16.0,0.269191923478438
16.25,0.2866333398402689
16.5,0.30483012654575087
16.75,0.32377379628765185
17.0,0.3434473744515078
17.25,0.36383388642285464
17.5,0.3849078702799963
17.75,0.40662688948677256
18.0,0.4289485075070233
18.25,0.4518218004973562
18.5,0.47517038269268314
18.75,0.4989093810206836
19.0,0.5229708970235014
19.25,0.547236108399888
19.5,0.571603167463059
19.75,0.59597022652623
20.0,0.6202014886736885
20.25,0.644186618911418
20.5,0.667798307630938
20.75,0.6909262198382319
21.0,0.7134345586175874
21.25,0.735238450896684
21.5,0.7562190743742733
21.75,0.776317017899731
22.0,0.7954389210935047
22.25,0.8135338601122022
22.5,0.8305678857268955
22.75,0.8465155360158882
23.0,0.8613768109791807
23.25,0.8751262486950766
23.5,0.887772336470808
23.75,0.8993999473786952
24.0,0.9100939544910587
24.25,0.919769484735578
24.5,0.9285114111845735
24.75,0.9364046069103655
25.0,0.9435339449852745
25.25,0.9499842984816207
25.5,0.9556707943270839
25.75,0.9607631786663046
26.0,0.9653463245716032
26.25,0.9694202320429797
26.5,0.9730697741527545
26.75,0.9762100778286075
27.0,0.9790957622874992
27.25,0.981557081384789
27.5,0.983763781265118
27.75,0.9857158619284859
28.0,0.9874981964472133
28.25,0.9889410386766591
28.5,0.9902990078337846
28.75,0.9914872308462696
29.0,0.9925057077141135
29.25,0.9934393115096375
29.5,0.9942031691605204
29.75,0.9949670268114036
30.0,0.995561138317646
30.25,0.996070376751568
30.5,0.9965796151854902
30.75,0.9970039805470919
31.0,0.9973434728363734
31.25,0.9976829651256546
31.5,0.9979375843426157
31.75,0.9981922035595767
32.0,0.9984468227765377
32.25,0.9986165689211784
32.5,0.998786315065819
32.75,0.9989560612104599
33.0,0.9990409342827801
33.25,0.9992106804274209
33.5,0.9992955534997413
33.75,0.9993804265720615
34.0,0.9994652996443819
34.25,0.9995501727167022
34.5,0.9995501727167022
34.75,0.9996350457890225
35.0,0.9997199188613428
35.25,0.9997199188613428
35.5,0.9997199188613428
35.75,0.9998047919336632
36.0,0.9998047919336632
36.25,0.9998047919336632
36.5,0.9998896650059836
36.75,0.9998896650059836
37.0,0.9998896650059836
37.25,0.9998896650059836
37.5,0.9998896650059836
37.75,0.9998896650059836
38.0,0.9999745380783038
38.25,0.9999745380783038
38.5,0.9999745380783038
38.75,0.9999745380783038
39.0,0.9999745380783038
39.25,0.9999745380783038
39.5,0.9999745380783038
39.75,0.9999745380783038
40.0,0.9999745380783038


==> data/media_pesata_tau_070.csv <==
Time,avg(c)
0.0,0.000337361975166139
0.25,0.00046534208091798715
0.5,0.0005449615100617028
0.75,0.0006425400813084033
1.0,0.0007593424034356619
1.25,0.000897872232076929
1.5,0.0010616772616551947
1.75,0.00125493324732862
2.0,0.0014826477003641056
2.25,0.001750676862751755
2.5,0.002065640834132555
2.75,0.002435008444870696
3.0,0.0028675216214151737
3.25,0.003372771020938187
3.5,0.003961875015913701
3.75,0.004646800709538885
4.0,0.0054410429203126725
4.25,0.006359454435891125
4.5,0.007418076266942787
4.75,0.00863413764714869
5.0,0.010026056033202347
5.25,0.011614879947039204
5.5,0.013419281464569738
5.75,0.015463025046043643
6.0,0.017767328959541008
6.25,0.020357655126757936
6.5,0.023258616738667325
6.75,0.02649482698624208
7.0,0.030095991444794315
7.25,0.03408926949746654
7.5,0.03850436671957089
7.75,0.04337438360931228
8.0,0.04873326939561885
8.25,0.05461667076886516
8.5,0.06106193188087216
8.75,0.0681080943449072
9.0,0.07579844342785365
9.25,0.08417371820442529
9.5,0.09327550648005908
9.75,0.10315473209814723
10.0,0.1138487392105107
10.25,0.12540845166054168
10.5,0.13785933136993628
10.75,0.15125230218208668
11.0,0.1656213133259211
11.25,0.18099182672313557
11.5,0.19740627890989026
11.75,0.2148901318078813
12.0,0.2334688473388048
12.25,0.2531509128098928
12.5,0.2739617901428414
12.75,0.29590996664488256
13.0,0.3189869550087844
13.25,0.34319275523454673
13.5,0.36851039270770564
13.75,0.3948804562776368
14.0,0.4222520221009481
14.25,0.450540217105319
14.5,0.47963470629673327
14.75,0.5093996927594783
15.0,0.5396654303489132
15.25,0.5702367109987014
15.5,0.6009013520280421
15.75,0.6314217088344382
16.0,0.6615601368153926
16.25,0.6910535294467125
16.5,0.7196727294331329
16.75,0.7471885794793885
17.0,0.773388896904679
17.25,0.7980954482571315
17.5,0.8211724366210332
17.75,0.8425265016168321
18.0,0.8620557955577435
18.25,0.8798791407450158
18.5,0.8958352783412408
18.75,0.9100939544910587
19.0,0.9227400422667901
19.25,0.9338584147407553
19.5,0.9435339449852745
19.75,0.9519363791449886
20.0,0.9592354633645385
20.25,0.9654311976439236
20.5,0.9707782012001053
20.75,0.9753613471054039
21.0,0.9792655084321398
21.25,0.9824906851803128
21.5,0.9852914965668843
21.75,0.9876679425918539
22.0,0.9896200232552218
22.25,0.9913174847016287
22.5,0.9926754538587543
22.75,0.9938636768712391
23.0,0.9948821537390832
23.25,0.9957308844622866
23.5,0.9964098690408494
23.75,0.9970039805470919
24.0,0.997513218981014
24.25,0.9978527112702953
24.5,0.9981922035595767
24.75,0.9985316958488581
25.0,0.998786315065819
25.25,0.9989560612104599
25.5,0.9991258073551005
25.75,0.9992955534997413
26.0,0.9993804265720615
26.25,0.9994652996443819
26.5,0.9995501727167022
26.75,0.9996350457890225
27.0,0.9997199188613428
27.25,0.9997199188613428
27.5,0.9998047919336632
27.75,0.9998047919336632
28.0,0.9998896650059836
28.25,0.9998896650059836
28.5,0.9998896650059836
28.75,0.9998896650059836
29.0,0.9998896650059836
29.25,0.9999745380783038
29.5,0.9999745380783038
29.75,0.9999745380783038
30.0,0.9999745380783038
30.25,0.9999745380783038
30.5,0.9999745380783038
30.75,0.9999745380783038
31.0,0.9999745380783038
31.25,0.9999745380783038
31.5,0.9999745380783038
31.75,0.9999745380783038
32.0,0.9999745380783038
32.25,0.9999745380783038
32.5,0.9999745380783038
32.75,0.9999745380783038
33.0,0.9999745380783038
33.25,0.9999745380783038
33.5,0.9999745380783038
33.75,0.9999745380783038
34.0,0.9999745380783038
34.25,0.9999745380783038
34.5,0.9999745380783038
34.75,0.9999745380783038
35.0,0.9999745380783038
35.25,0.9999745380783038
35.5,0.9999745380783038
35.75,0.9999745380783038
36.0,0.9999745380783038
36.25,0.9999745380783038
36.5,0.9999745380783038
36.75,0.9999745380783038
37.0,0.9999745380783038
37.25,0.9999745380783038
37.5,0.9999745380783038
37.75,0.9999745380783038
38.0,0.9999745380783038
38.25,0.9999745380783038
38.5,0.9999745380783038
38.75,0.9999745380783038
39.0,0.9999745380783038
39.25,0.9999745380783038
39.5,0.9999745380783038
39.75,0.9999745380783038
40.0,0.9999745380783038


==> data/media_pesata_tau_097.csv <==
Time,avg(c)
0.0,0.000337361975166139
0.25,0.0004974580514840057
0.5,0.0006228240666083871
0.75,0.0007846091170654287
1.0,0.0009897897693998624
1.25,0.0012479736553983518
1.5,0.0015715098070835066
1.75,0.001975420758256028
2.0,0.002477529854103189
2.25,0.0030990553627050746
2.5,0.0038643558558176245
2.75,0.004801269701161913
3.0,0.005941030189351824
3.25,0.007317671422387819
3.5,0.008967688821367645
3.75,0.010930802984137223
4.0,0.013245291666313028
4.25,0.01595444013477844
4.5,0.019098987464247222
4.75,0.022725613844495555
5.0,0.026879302003853238
5.25,0.031611824516435676
5.5,0.03697834887925108
5.75,0.04304337862726293
6.0,0.04987481221832749
6.25,0.057549884148256285
6.5,0.06615431622009285
6.75,0.07577807389049676
7.0,0.08651960992335962
7.25,0.09846973850606419
7.5,0.11172691240250207
7.75,0.12638449199222565
8.0,0.1425188630403232
8.25,0.16019792400465105
8.5,0.17947259872860138
8.75,0.20040229836279846
9.0,0.22300399752170633
9.25,0.24732862004871714
9.5,0.27338465325106304
9.75,0.30121453366490414
10.0,0.3308097739830084
10.25,0.36218734881983994
10.5,0.3952878470247745
10.75,0.4300433701399557
11.0,0.46630963394243913
11.25,0.5038659684441917
11.5,0.5424407798137885
11.75,0.5816351646113238
12.0,0.6210162701679638
12.25,0.6600663707425546
12.5,0.6982507659794778
12.75,0.7350177809086511
13.0,0.7698836390178488
13.25,0.8023900257165409
13.5,0.832197448715446
13.75,0.8590852380265314
14.0,0.882849698276228
14.25,0.9036436009947124
14.5,0.9214669461819849
14.75,0.936489479982686
15.0,0.9489658216137765
15.25,0.9593203364368588
15.5,0.967722770596573
15.75,0.9744277433098801
16.0,0.9798596199383821
16.25,0.9841881466267198
16.5,0.9875830695195337
16.75,0.9902990078337846
17.0,0.9924208346417933
17.25,0.9941182960882
17.5,0.9953913921730054
17.75,0.9964098690408494
18.0,0.9971737266917325
18.25,0.9978527112702953
18.5,0.9982770766318971
18.75,0.9987014419934988
19.0,0.9989560612104599
19.25,0.9992106804274209
19.5,0.9993804265720615
19.75,0.9995501727167022
20.0,0.9996350457890225
20.25,0.9997199188613428
20.5,0.9998047919336632
20.75,0.9998047919336632
21.0,0.9998896650059836
21.25,0.9998896650059836
21.5,0.9998896650059836
21.75,0.9999745380783038
22.0,0.9999745380783038
22.25,0.9999745380783038
22.5,0.9999745380783038
22.75,0.9999745380783038
23.0,0.9999745380783038
23.25,0.9999745380783038
23.5,0.9999745380783038
23.75,0.9999745380783038
24.0,0.9999745380783038
24.25,0.9999745380783038
24.5,0.9999745380783038
24.75,0.9999745380783038
25.0,0.9999745380783038
25.25,0.9999745380783038
25.5,0.9999745380783038
25.75,0.9999745380783038
26.0,0.9999745380783038
26.25,0.9999745380783038
26.5,0.9999745380783038
26.75,0.9999745380783038
27.0,0.9999745380783038
27.25,0.9999745380783038
27.5,0.9999745380783038
27.75,0.9999745380783038
28.0,0.9999745380783038
28.25,0.9999745380783038
28.5,0.9999745380783038
28.75,0.9999745380783038
29.0,0.9999745380783038
29.25,0.9999745380783038
29.5,0.9999745380783038
29.75,0.9999745380783038
30.0,0.9999745380783038
30.25,0.9999745380783038
30.5,0.9999745380783038
30.75,0.9999745380783038
31.0,0.9999745380783038
31.25,0.9999745380783038
31.5,0.9999745380783038
31.75,0.9999745380783038
32.0,0.9999745380783038
32.25,0.9999745380783038
32.5,0.9999745380783038
32.75,0.9999745380783038
33.0,0.9999745380783038
33.25,0.9999745380783038
33.5,0.9999745380783038
33.75,0.9999745380783038
34.0,0.9999745380783038
34.25,0.9999745380783038
34.5,0.9999745380783038
34.75,0.9999745380783038
35.0,0.9999745380783038
35.25,0.9999745380783038
35.5,0.9999745380783038
35.75,0.9999745380783038
36.0,0.9999745380783038
36.25,0.9999745380783038
36.5,0.9999745380783038
36.75,0.9999745380783038
37.0,0.9999745380783038
37.25,0.9999745380783038
37.5,0.9999745380783038
37.75,0.9999745380783038
38.0,0.9999745380783038
38.25,0.9999745380783038
38.5,0.9999745380783038
38.75,0.9999745380783038
39.0,0.9999745380783038
39.25,0.9999745380783038
39.5,0.9999745380783038
39.75,0.9999745380783038
40.0,0.9999745380783038


==> data/media_pesata_tau_132.csv <==
Time,avg(c)
0.0,0.000337361975166139
0.25,0.0005408876025903261
0.5,0.0007356628162582858
0.75,0.0010048123032005635
1.0,0.001371039610262852
1.25,0.0018640672873717356
1.5,0.00252208821707137
1.75,0.003391697716065624
2.0,0.004528233027507363
2.25,0.005994415351841322
2.5,0.007858907004574658
2.75,0.010193255985673427
3.0,0.013067058214440305
3.25,0.016551946563913667
3.5,0.02071581949194979
3.75,0.025631667840744166
4.0,0.03138266722117074
4.25,0.038066421666397905
4.5,0.04580345093912055
4.75,0.05473888799300646
5.0,0.06503823531908032
5.25,0.07688906240717008
5.5,0.09049166970795176
5.75,0.10604890386427099
6.0,0.12373645213583087
6.25,0.14371557336004007
6.5,0.16608811522368297
6.75,0.19093046349184795
7.0,0.21828505470069515
7.25,0.24816886346468858
7.5,0.28061583901275644
7.75,0.31567690518829095
8.0,0.3533944985274522
8.25,0.39377710633747237
8.5,0.4367313682387989
8.75,0.4820535888578631
9.0,0.5293618393692233
9.25,0.5780450336521732
9.5,0.6272883902124373
9.75,0.6761073814110997
10.0,0.7233986573079959
10.25,0.7680928171918896
10.5,0.8092477699600249
10.75,0.8461081452687506
11.0,0.8782665523709293
11.25,0.9054259355134396
11.5,0.9278324266060106
11.75,0.9457406448656035
12.0,0.9598295748707808
12.25,0.9705235819831443
12.5,0.978586523853577
12.75,0.9845276389160011
13.0,0.9888561656043389
13.25,0.9920813423525119
13.5,0.9942880422328408
13.75,0.9959855036792478
14.0,0.9970888536194121
14.25,0.9979375843426157
14.5,0.9985316958488581
14.75,0.9989560612104599
15.0,0.9992955534997413
15.25,0.9994652996443819
15.5,0.9996350457890225
15.75,0.9997199188613428
16.0,0.9998047919336632
16.25,0.9998896650059836
16.5,0.9998896650059836
16.75,0.9999745380783038
17.0,0.9999745380783038
17.25,0.9999745380783038
17.5,0.9999745380783038
17.75,0.9999745380783038
18.0,0.9999745380783038
18.25,0.9999745380783038
18.5,0.9999745380783038
18.75,0.9999745380783038
19.0,0.9999745380783038
19.25,0.9999745380783038
19.5,0.9999745380783038
19.75,0.9999745380783038
20.0,0.9999745380783038
20.25,0.9999745380783038
20.5,0.9999745380783038
20.75,0.9999745380783038
21.0,0.9999745380783038
21.25,0.9999745380783038
21.5,0.9999745380783038
21.75,0.9999745380783038
22.0,0.9999745380783038
22.25,0.9999745380783038
22.5,0.9999745380783038
22.75,0.9999745380783038
23.0,0.9999745380783038
23.25,0.9999745380783038
23.5,0.9999745380783038
23.75,0.9999745380783038
24.0,0.9999745380783038
24.25,0.9999745380783038
24.5,0.9999745380783038
24.75,0.9999745380783038
25.0,0.9999745380783038
25.25,0.9999745380783038
25.5,0.9999745380783038
25.75,0.9999745380783038
26.0,0.9999745380783038
26.25,0.9999745380783038
26.5,0.9999745380783038
26.75,0.9999745380783038
27.0,0.9999745380783038
27.25,0.9999745380783038
27.5,0.9999745380783038
27.75,0.9999745380783038
28.0,0.9999745380783038
28.25,0.9999745380783038
28.5,0.9999745380783038
28.75,0.9999745380783038
29.0,0.9999745380783038
29.25,0.9999745380783038
29.5,0.9999745380783038
29.75,0.9999745380783038
30.0,0.9999745380783038


==> data/media_pesata_tau_189.csv <==
Time,avg(c)
0.0,0.000337361975166139
0.25,0.0006206852651859144
0.5,0.0009644975938483998
0.75,0.0014946996766335946
1.0,0.0022931855410233994
1.25,0.003468422973443216
1.5,0.0051535778243636645
1.75,0.007498875431791756
2.0,0.010654965499096102
2.25,0.014755183622891965
2.5,0.01991292022779933
2.75,0.026239359038557838
3.0,0.03388133047028169
3.25,0.04305271466521817
3.5,0.05405226483793487
3.75,0.06725936362170375
4.0,0.08311704845403699
4.25,0.10210230600137495
4.5,0.12463610670242652
4.75,0.1510570941157499
5.0,0.1815180397715217
5.25,0.21602743097697394
5.5,0.25455980581041054
5.75,0.2971321388862956
6.0,0.3438972017348056
6.25,0.3949992785788853
6.5,0.4504129074968385
6.75,0.5097816215849198
7.0,0.5721803043548374
7.25,0.636055778583129
7.5,0.6992352936183938
7.75,0.7592575303633416
8.0,0.8137884793291633
8.25,0.8610373186898993
8.5,0.900078931957258
8.75,0.9307181110649025
9.0,0.9535489675190753
9.25,0.9697597243322611
9.5,0.9807083506615857
9.75,0.9879225618088151
10.0,0.9925057077141135
10.25,0.9953913921730054
10.5,0.9971737266917325
10.75,0.9982770766318971
11.0,0.9989560612104599
11.25,0.9993804265720615
11.5,0.9996350457890225
11.75,0.9997199188613428
12.0,0.9998896650059836
12.25,0.9998896650059836
12.5,0.9999745380783038
12.75,0.9999745380783038
13.0,0.9999745380783038
13.25,0.9999745380783038
13.5,0.9999745380783038
13.75,0.9999745380783038
14.0,0.9999745380783038
14.25,0.9999745380783038
14.5,0.9999745380783038
14.75,0.9999745380783038
15.0,0.9999745380783038
15.25,0.9999745380783038
15.5,0.9999745380783038
15.75,0.9999745380783038
16.0,0.9999745380783038


==> data/media_pesata_tau_257.csv <==
Time,avg(c)
0.0,0.000337361975166139
0.25,0.0007360107958547991
0.5,0.001340060938865926
0.75,0.002390534954974835
1.0,0.004129923699107984
1.25,0.006856131655109784
1.5,0.010869694372066575
1.75,0.016400872495183454
2.0,0.023596411566502298
2.25,0.03263878869151184
2.5,0.04389465554263599
2.75,0.05797934189419723
3.0,0.07572630131638135
3.25,0.09811327160231874
3.5,0.1260789489318724
3.75,0.1602573351552753
4.0,0.20078422718824
4.25,0.24748139157889376
4.5,0.30024698064045224
4.75,0.3593780501260365
5.0,0.42531594001171247
5.25,0.49793334068899964
5.5,0.5759571560730927
5.75,0.656484727090636
6.0,0.7350687047520433
6.25,0.8066761158687183
6.5,0.8671481798969641
6.75,0.9144224811793963
7.0,0.9483717101075342
7.25,0.970693328127785
7.5,0.9841032735543994
7.75,0.9916569769909102
8.0,0.9957308844622866
8.25,0.9978527112702953
8.5,0.9988711881381395
8.75,0.9994652996443819
9.0,0.9997199188613428
9.25,0.9998896650059836
9.5,0.9998896650059836
9.75,0.9999745380783038
10.0,0.9999745380783038
10.25,0.9999745380783038
10.5,0.9999745380783038
10.75,0.9999745380783038
11.0,0.9999745380783038
11.25,0.9999745380783038
11.5,0.9999745380783038
11.75,0.9999745380783038
12.0,0.9999745380783038
12.25,0.9999745380783038
12.5,0.9999745380783038
12.75,0.9999745380783038
13.0,0.9999745380783038
13.25,0.9999745380783038
13.5,0.9999745380783038
13.75,0.9999745380783038
14.0,0.9999745380783038
14.25,0.9999745380783038
14.5,0.9999745380783038
14.75,0.9999745380783038
15.0,0.9999745380783038
15.25,0.9999745380783038
15.5,0.9999745380783038
15.75,0.9999745380783038
16.0,0.9999745380783038


==> data/tau_2d_133.csv <==
0;0;0
1,296758105;0,001926665;0,002687869
2,543640898;0,037205135;0,051904486
3,923524522;0,116898495;0,163083837
5,951787199;0,267558881;0,373268528
7,248545303;0,378381823;0,527876427
8,478802993;0,509219544;0,71040673
9,775561097;0,635598042;0,886716018
10,85619285;0,690913457;0,963885961
12,51870324;0,71054401;0,991272336
14,43059019;0,71054401;0,991272336
16,25935162;0,71054401;0,991272336
18,91936825;0,71054401;0,991272336
20;0,71054401;0,991272336


==> data/weighted_abeta_008_Brain.csv <==
Time_years,Weighted_mean
0.0,0.09238025878363008
0.05,0.09238025878363008
0.1,0.09268507324818986
0.15000000000000002,0.09299096278284004
0.2,0.0932979807535317
0.25,0.09360612843274217
0.30000000000000004,0.09391540712452974
0.35000000000000003,0.09422581815361926
0.4,0.09453736286493575
0.45,0.09485004262314607
0.5,0.09516385881221001
0.55,0.09547881283494032
0.6000000000000001,0.09579490611257237
0.65,0.09611214008434223
0.7000000000000001,0.09643051620707319
0.75,0.09675003595477077
0.8,0.09707070081822568
0.8500000000000001,0.0973925123046241
0.9,0.09771547193716652
0.9500000000000001,0.09803958125469305
1.0,0.09836484181131615
1.05,0.09869125517606057
1.1,0.0990188229325097
1.1500000000000001,0.0993475466784583
1.2000000000000002,0.09967742802557238
1.25,0.10000846859905431
1.3,0.10034067003731464
1.35,0.10067403399164955
1.4000000000000001,0.10100856212592359
1.4500000000000002,0.10134425611625872
1.5,0.101681117650728
1.55,0.1020191484290549
1.6,0.10235835016231741
1.6500000000000001,0.10269872457265751
1.7000000000000002,0.10304027339299461
1.75,0.10338299836674482
1.8,0.10372690124754344
1.85,0.10407198379897288
1.9000000000000001,0.10441824779429436
1.9500000000000002,0.10476569501618398
2.0,0.10511432725647248
2.0500000000000003,0.10546414631588935
2.1,0.10581515400381046
2.15,0.10616735213800955
2.2,0.10652074254441346
2.25,0.10687532705686038
2.3000000000000003,0.10723110751686209
2.35,0.10758808577336908
2.4000000000000004,0.10794626368253936
2.45,0.1083056431075096
2.5,0.10866622591817048
2.5500000000000003,0.10902801399094382
2.6,0.10939100920856354
2.6500000000000004,0.10975521345985852
2.7,0.11012062863953931
2.75,0.11048725664798639
2.8000000000000003,0.1108550993910416
2.85,0.11122415877980196
2.9000000000000004,0.11159443673041596
2.95,0.11196593516388205
3.0,0.11233865600584966
3.0500000000000003,0.11271260118642236
3.1,0.11308777263996307
3.1500000000000004,0.11346417230490152
3.2,0.1138418021235439
3.25,0.11422066404188416
3.3000000000000003,0.11460076000941748
3.35,0.11498209197895569
3.4000000000000004,0.11536466190644432
3.45,0.11574847175078172
3.5,0.11613352347363945
3.5500000000000003,0.11651981903928493
3.6,0.11690736041440518
3.6500000000000004,0.11729614956793274
3.7,0.11768618847087252
3.75,0.1180774790961304
3.8000000000000003,0.11847002341834369
3.85,0.11886382341371256
3.9000000000000004,0.1192588810598325
3.95,0.11965519833552918
4.0,0.12005277722069359
4.05,0.12045161969611895
4.1000000000000005,0.1208517277433391
4.15,0.12125310334446712
4.2,0.12165574848203597
4.25,0.12205966513884049
4.3,0.1224648552977792
4.3500000000000005,0.12287132094169859
4.4,0.12327906405323753
4.45,0.12368808661467313
4.5,0.12409839060776741
4.55,0.12450997801361473
4.6000000000000005,0.12492285081249051
4.65,0.12533701098370068
4.7,0.1257524605054319
4.75,0.12616920135460263
4.800000000000001,0.12658723550671516
4.8500000000000005,0.12700656493570825
4.9,0.1274271916138108
4.95,0.12784911751139588
5.0,0.12827234459683573
5.050000000000001,0.12869687483635736
5.1000000000000005,0.12912271019389904
5.15,0.12954985263096697
5.2,0.12997830410649333
5.25,0.1304080665766941
5.300000000000001,0.13083914199492797
5.3500000000000005,0.13127153231155586
5.4,0.13170523947380078
5.45,0.1321402654256084
5.5,0.13257661210750787
5.550000000000001,0.13301428145647365
5.6000000000000005,0.13345327540578716
5.65,0.13389359588489974
5.7,0.1343352448192952
5.75,0.13477822413035334
5.800000000000001,0.1352225357352138
5.8500000000000005,0.13566818154664062
5.9,0.1361151634728861
5.95,0.1365634834175567
6.0,0.137013143279478
6.050000000000001,0.13746414495256054
6.1000000000000005,0.1379164903256661
6.15,0.138370181282474
6.2,0.13882521970134795
6.25,0.13928160745520346
6.300000000000001,0.13973934641137464
6.3500000000000005,0.14019843843148272
6.4,0.14065888537130347
6.45,0.14112068908063558
6.5,0.1415838514031696
6.550000000000001,0.14204837417635632
6.6000000000000005,0.1425142592312762
6.65,0.14298150839250817
6.7,0.14345012347799976
6.75,0.14392010629893656
6.800000000000001,0.14439145865961212
6.8500000000000005,0.14486418235729837
6.9,0.14533827918211584
6.95,0.14581375091690432
7.0,0.14629059933709354
7.050000000000001,0.14676882621057427
7.1000000000000005,0.14724843329756912
7.15,0.14772942235050437
7.2,0.148211795113881
7.25,0.14869555332414616
7.300000000000001,0.14918069870956557
7.3500000000000005,0.14966723299009463
7.4,0.1501551578772511
7.45,0.1506444750739869
7.5,0.15113518627456066
7.550000000000001,0.1516272931644099
7.6000000000000005,0.15212079742002355
7.65,0.15261570070881517
7.7,0.1531120046889951
7.75,0.15360971100944365
7.800000000000001,0.15410882130958398
7.8500000000000005,0.1546093372192551
7.9,0.1551112603585856
7.95,0.1556145923378664
8.0,0.15611933475742426
8.05,0.1566254892074953
8.1,0.15713305726809876
8.15,0.15764204050891029
8.200000000000001,0.158152440489136
8.25,0.15866425875738613
8.3,0.159177496851549
8.35,0.1596921562986651
8.4,0.16020823861480082
8.450000000000001,0.160725745304923
8.5,0.1612446778627728
8.55,0.16176503777074017
8.6,0.16228682649973822
8.65,0.16281004550907752
8.700000000000001,0.1633346962463407
8.75,0.16386078014725694
8.8,0.16438829863557666
8.85,0.16491725312294628
8.9,0.1654476450087829
8.950000000000001,0.16597947568014912
9.0,0.16651274651162806
9.05,0.1670474588651983
9.1,0.167583614090109
9.15,0.16812121352275483
9.200000000000001,0.16866025848655145
9.25,0.16920075029181045
9.3,0.16974269023561514
9.35,0.17028607960169537
9.4,0.17083091966030364
9.450000000000001,0.1713772116680903
9.5,0.17192495686797907
9.55,0.17247415648904332
9.600000000000001,0.17302481174638118
9.65,0.17357692384099202
9.700000000000001,0.1741304939596519
9.75,0.17468552327479034
9.8,0.17524201294436548
9.850000000000001,0.17579996411174117
9.9,0.17635937790556286
9.950000000000001,0.17692025543963422
10.0,0.17748259781279332
10.05,0.17804640610878977
10.100000000000001,0.17861168139616096
10.15,0.17917842472810905
10.200000000000001,0.17974663714237812
10.25,0.18031631966113068
10.3,0.18088747329082525
10.350000000000001,0.18146009902209356
10.4,0.1820341978296179
10.450000000000001,0.18260977067200837
10.5,0.18318681849168078
10.55,0.18376534221473445
10.600000000000001,0.1843453427508301
10.65,0.18492682099306734
10.700000000000001,0.1855097778178638
10.75,0.18609421408483245
10.8,0.1866801306366607
10.850000000000001,0.18726752829898874
10.9,0.1878564078802883
10.950000000000001,0.1884467701717417
11.0,0.1890386159471209
11.05,0.18963194596266647
11.100000000000001,0.1902267609569674
11.15,0.19082306165084045
11.200000000000001,0.19142084874720997
11.25,0.1920201229309879
11.3,0.19262088486895396
11.350000000000001,0.19322313520963563
11.4,0.19382687458318937
11.450000000000001,0.19443210360128066
11.5,0.1950388228569653
11.55,0.19564703292457075
11.600000000000001,0.19625673435957702
11.65,0.19686792769849853
11.700000000000001,0.1974806134587663
11.75,0.19809479213860925
11.8,0.19871046421693722
11.850000000000001,0.19932763015322322
11.9,0.19994629038738596
11.950000000000001,0.20056644533967358
12.0,0.20118809541054636
12.05,0.2018112409805605
12.100000000000001,0.20243588241025212
12.15,0.2030620200400213
12.200000000000001,0.20368965419001633
12.25,0.2043187851600187
12.3,0.20494941322932797
12.350000000000001,0.205581538656647
12.4,0.20621516167996767
12.450000000000001,0.2068502825164571
12.5,0.2074869013623431
12.55,0.20812501839280156
12.600000000000001,0.20876463376184304
12.65,0.20940574760219988
12.700000000000001,0.21004836002521424
12.75,0.21069247112072528
12.8,0.21133808095695839
12.850000000000001,0.21198518958041307
12.9,0.21263379701575266
12.950000000000001,0.2132839032656932
13.0,0.21393550831089347
13.05,0.2145886121098452
13.100000000000001,0.21524321459876364
13.15,0.2158993156914787
13.200000000000001,0.21655691527932602
13.25,0.21721601323103906
13.3,0.2178766093926416
13.350000000000001,0.2185387035873398
13.4,0.21920229561541602
13.450000000000001,0.21986738525412186
13.5,0.22053397225757246
13.55,0.22120205635664106
13.600000000000001,0.22187163725885387
13.65,0.2225427146482855
13.700000000000001,0.22321528818545494
13.75,0.223889357507222
13.8,0.2245649222266841
13.850000000000001,0.22524198193307393
13.9,0.2259205361916572
13.950000000000001,0.22660058454363122
14.0,0.22728212650602364
14.05,0.22796516157159252
14.100000000000001,0.22864968920872575
14.15,0.22933570886134239
14.200000000000001,0.23002321994879288
14.25,0.23071222186576198
14.3,0.2314027139821701
14.350000000000001,0.2320946956430767
14.4,0.2327881661685836
14.450000000000001,0.23348312485373943
14.5,0.2341795709684438
14.55,0.23487750375735306
14.600000000000001,0.23557692243978579
14.65,0.23627782620963
14.700000000000001,0.23698021423524968
14.75,0.23768408565939333
14.8,0.2383894395991015
14.850000000000001,0.23909627514561704
14.9,0.2398045913642943
14.950000000000001,0.24051438729450994
15.0,0.24122566194957346
15.05,0.2419384143166403
15.100000000000001,0.24265264335662318
15.15,0.2433683480041063
15.200000000000001,0.24408552716725876
15.25,0.24480417972774993
15.3,0.24552430454066437
15.350000000000001,0.24624590043441816
15.4,0.2469689662106763
15.450000000000001,0.24769350064426987
15.5,0.24841950248311492
15.55,0.2491469704481315
15.600000000000001,0.2498759032331641
15.65,0.2506062995049018
15.700000000000001,0.25133815790280084
15.75,0.25207147703900623
15.8,0.2528062554982757
15.850000000000001,0.2535424918379033
15.9,0.25428018458764434
15.950000000000001,0.2550193322496419
16.0,0.2557599332983524
16.05,0.2565019861804737
16.1,0.25724548931487345
16.150000000000002,0.257990441092518
16.2,0.2587368398764027
16.25,0.2594846840014829
16.3,0.26023397177460583
16.35,0.2609847014744432
16.400000000000002,0.2617368713514251
16.45,0.2624904796276746
16.5,0.26324552449694316
16.55,0.2640020041245475
16.6,0.2647599166473065
16.650000000000002,0.26551926017348015
16.7,0.2662800327827083
16.75,0.26704223252595155
16.8,0.26780585742543217
16.85,0.2685709054745768
16.900000000000002,0.26933737463795915
16.95,0.2701052628512448
17.0,0.27087456802113635
17.05,0.2716452880253197
17.1,0.2724174207124112
17.150000000000002,0.27319096390190656
17.2,0.27396591538412957
17.25,0.2747422729201834
17.3,0.275520034241901
17.35,0.2762991970517989
17.400000000000002,0.2770797590230302
17.45,0.2778617177993394
17.5,0.2786450709950182
17.55,0.2794298161948626
17.6,0.2802159509541307
17.650000000000002,0.2810034727985022
17.7,0.28179237922403827
17.75,0.28258266769714296
17.8,0.28337433565452613
17.85,0.28416738050316664
17.900000000000002,0.2849617996202775
17.95,0.28575759035327153
18.0,0.28655475001972874
18.05,0.28735327590736426
18.1,0.28815316527399865
18.150000000000002,0.2889544153475273
18.2,0.2897570233258933
18.25,0.29056098637706007
18.3,0.2913663016389857
18.35,0.29217296621959826
18.400000000000002,0.2929809771967727
18.45,0.2937903316183084
18.5,0.2946010265019088
18.55,0.29541305883516156
18.6,0.29622642557551965
18.650000000000002,0.29704112365028534
18.7,0.297857149956593
18.75,0.2986745013613958
18.8,0.2994931747014514
18.85,0.3003131667833104
18.900000000000002,0.30113447438330493
18.95,0.30195709424754025
19.0,0.3027810230918854
19.05,0.3036062576019674
19.1,0.3044327944331646
19.150000000000002,0.30526063021060296
19.200000000000003,0.3060897615291534
19.25,0.30692018495342954
19.3,0.3077518970177878
19.35,0.30858489422632823
19.400000000000002,0.3094191730528971
19.450000000000003,0.3102547299410907
19.5,0.31109156130425986
19.55,0.311929663525517
19.6,0.3127690329577439
19.650000000000002,0.31360966592360023
19.700000000000003,0.3144515587155351
19.75,0.3152947075957982
19.8,0.3161391087964533
19.85,0.31698475851939295
19.900000000000002,0.31783165293635507
19.950000000000003,0.31867978818893933
20.0,0.31952916038862744
20.05,0.3203797656168019
20.1,0.3212315999247694
20.150000000000002,0.3220846593337823
20.200000000000003,0.32293893983506433
20.25,0.3237944373898361
20.3,0.32465114792934247
20.35,0.32550906735488155
20.400000000000002,0.3263681915378348
20.450000000000003,0.32722851631969896
20.5,0.3280900375121185
20.55,0.3289527508969212
20.6,0.32981665222615386
20.650000000000002,0.33068173722211913
20.700000000000003,0.331548001577415
20.75,0.33241544095497566
20.8,0.3332840509881123
20.85,0.33415382728055737
20.900000000000002,0.3350247654065088
20.950000000000003,0.33589686091067644
21.0,0.33677010930833007
21.05,0.3376445060853481
21.1,0.3385200466982686
21.150000000000002,0.3393967265743416
21.200000000000003,0.34027454111158223
21.25,0.34115348567882625
21.3,0.342033555615787
21.35,0.3429147462331126
21.400000000000002,0.34379705281244616
21.450000000000003,0.3446804706064869
21.5,0.3455649948390526
21.55,0.3464506207051436
21.6,0.3473373433710085
21.650000000000002,0.3482251579742111
21.700000000000003,0.34911405962369924
21.75,0.35000404339987456
21.8,0.3508951043546641
21.85,0.3517872375115937
21.900000000000002,0.352680437865862
21.950000000000003,0.35357470038441696
22.0,0.3544700200060334
22.05,0.3553663916413918
22.1,0.3562638101731589
22.150000000000002,0.35716227045607024
22.200000000000003,0.35806176731701306
22.25,0.35896229555511167
22.3,0.35986384994181436
22.35,0.3607664252209809
22.400000000000002,0.3616700161089722
22.450000000000003,0.36257461729474183
22.5,0.3634802234399282
22.55,0.36438682917894855
22.6,0.3652944291190948
22.650000000000002,0.3662030178406305
22.700000000000003,0.36711258989688905
22.75,0.3680231398143744
22.8,0.3689346620928618
22.85,0.3698471512055013
22.900000000000002,0.37076060159892227
22.950000000000003,0.3716750076933388
23.0,0.37259036388265815
23.05,0.3735066645345885
23.1,0.3744239039907504
23.150000000000002,0.3753420765667881
23.200000000000003,0.3762611765524829
23.25,0.377181198211868
23.3,0.3781021357833452
23.35,0.37902398347980193
23.400000000000002,0.37994673548873087
23.450000000000003,0.38087038597235073
23.5,0.38179492906772816
23.55,0.3827203588869012
23.6,0.38364666951700455
23.650000000000002,0.38457385502039565
23.700000000000003,0.38550190943478274
23.75,0.3864308267733546
23.8,0.3873606010249102
23.85,0.38829122615399214
23.900000000000002,0.3892226961010193
23.950000000000003,0.3901550047824221
24.0,0.3910881460907789
24.05,0.3920221138949539
24.1,0.3929569020402361
24.150000000000002,0.3938925043484803
24.200000000000003,0.3948289146182483
24.25,0.3957661266249532
24.3,0.39670413412100347
24.35,0.39764293083594926
24.400000000000002,0.39858251047663007
24.450000000000003,0.3995228667273228
24.5,0.40046399324989324
24.55,0.40140588368394614
24.6,0.40234853164697926
24.650000000000002,0.4032919307345369
24.700000000000003,0.4042360745203655
24.75,0.4051809565565707
24.8,0.4061265703737753
24.85,0.4070729094812787
24.900000000000002,0.408019967367218
24.950000000000003,0.4089677374987294
25.0,0.4099162133221119
25.05,0.41086538826299246
25.1,0.4118152557264906
25.150000000000002,0.4127658090973866
25.200000000000003,0.41371704174028934
25.25,0.41466894699980644
25.3,0.4156215182007143
25.35,0.4165747486481309
25.400000000000002,0.41752863162768894
25.450000000000003,0.41848316040571004
25.5,0.419438328229381
25.55,0.42039412832693007
25.6,0.4213505539078057
25.650000000000002,0.4223075981628551
25.700000000000003,0.4232652542645055
25.75,0.4242235153669445
25.8,0.4251823746063046
25.85,0.42614182510084514
25.900000000000002,0.42710185995113875
25.950000000000003,0.4280624722402565
26.0,0.429023655033956
26.05,0.42998540138086866
26.1,0.43094770431269
26.150000000000002,0.4319105568443696
26.200000000000003,0.43287395197430306
26.25,0.4338378826845241
26.3,0.4348023419408985
26.35,0.4357673226933188
26.400000000000002,0.43673281787589996
26.450000000000003,0.4376988204071757
26.5,0.4386653231902971
26.55,0.43963231911323014
26.6,0.4405998010489564
26.650000000000002,0.44156776185567304
26.700000000000003,0.4425361943769949
26.75,0.4435050914421563
26.8,0.44447444586621543
26.85,0.4454442504502583
26.900000000000002,0.4464144979816038
26.950000000000003,0.4473851812340104
27.0,0.4483562929678829
27.05,0.4493278259304805
27.1,0.4502997728561255
27.150000000000002,0.4512721264664133
27.200000000000003,0.4522448794704225
27.25,0.4532180245649264
27.3,0.4541915544346053
27.35,0.4551654617522588
27.400000000000002,0.45613973917902084
27.450000000000003,0.45711437936457244
27.5,0.4580893749473583
27.55,0.45906471855480235
27.6,0.460040402803524
27.650000000000002,0.46101642029955675
27.700000000000003,0.4619927636385648
27.75,0.46296942540606356
27.8,0.46394639817763755
27.85,0.46492367451916183
27.900000000000002,0.4659012469870222
27.950000000000003,0.4668791081283369
28.0,0.4678572504811783
28.05,0.46883566657479664
28.1,0.469814348929842
28.150000000000002,0.470793290058589
28.200000000000003,0.4717724824651613
28.25,0.47275191864575605
28.3,0.4737315910888702
28.35,0.4747114922755256
28.400000000000002,0.4756916146794966
28.450000000000003,0.47667195076753677
28.5,0.47765249299960577
28.55,0.4786332338290985
28.6,0.47961416570307297
28.650000000000002,0.48059528106247923
28.700000000000003,0.4815765723423888
28.75,0.48255803197222485
28.8,0.48353965237599134
28.85,0.4845214259725046
28.900000000000002,0.4855033451756237
28.950000000000003,0.4864854023944818
29.0,0.487467590033718
29.05,0.48844990049370857
29.1,0.4894323261707999
29.150000000000002,0.4904148594575408
29.200000000000003,0.49139749274291483
29.25,0.4923802184125742
29.3,0.49336302884907196
29.35,0.4943459164320966
29.400000000000002,0.4953288735387052
29.450000000000003,0.4963118925435576
29.5,0.49729496581915017
29.55,0.4982780857360504
29.6,0.49926124466313115
29.650000000000002,0.500244434967806
29.700000000000003,0.5012276490162625
29.75,0.5022108791736981
29.8,0.5031941178045553
29.85,0.5041773572727551
29.900000000000002,0.5051605899419339
29.950000000000003,0.5061438081756773
30.0,0.507127004337756
30.05,0.5081101707923606
30.1,0.5090932999043364
30.150000000000002,0.5100763840394194
30.200000000000003,0.5110594155644703
30.25,0.512042386847711
30.3,0.5130252902589584
30.35,0.5140081181698594
30.400000000000002,0.5149908629541261
30.450000000000003,0.5159735169877713
30.5,0.5169560726493411
30.55,0.5179385223201511
30.6,0.5189208583845202
30.650000000000002,0.5199030732300044
30.700000000000003,0.5208851592476315
30.75,0.5218671088321336
30.8,0.5228489143821824
30.85,0.5238305683006209
30.900000000000002,0.5248120629946976
30.950000000000003,0.5257933908762987
31.0,0.526774544362181
31.05,0.5277555158742031
31.1,0.5287362978395597
31.150000000000002,0.5297168826910106
31.200000000000003,0.5306972628671135
31.25,0.531677430812455
31.3,0.53265737897788
31.35,0.5336370998207232
31.400000000000002,0.5346165858050385
31.450000000000003,0.5355958294018277
31.5,0.5365748230892707
31.55,0.537553559352953
31.6,0.5385320306860945
31.650000000000002,0.5395102295897761
31.700000000000003,0.5404881485731682
31.75,0.5414657801537565
31.8,0.542443116857568
31.85,0.5434201512193971
31.900000000000002,0.5443968757830302
31.950000000000003,0.5453732831014708
32.0,0.5463493657371622
32.050000000000004,0.5473251162622127
32.1,0.5483005272586167
32.15,0.5492755913184771
32.2,0.5502503010442283
32.25,0.5512246490488547
32.300000000000004,0.5521986279561129
32.35,0.5531722304007503
32.4,0.5541454490287238
32.45,0.5551182764974186
32.5,0.5560907054758657
32.550000000000004,0.5570627286449575
32.6,0.5580343386976653
32.65,0.5590055283392534
32.7,0.5599762902874944
32.75,0.5609466172728823
32.800000000000004,0.5619165020388459
32.85,0.5628859373419604
32.9,0.5638549159521593
32.95,0.5648234306529445
33.0,0.565791474241596
33.050000000000004,0.5667590395293804
33.1,0.56772611934176
33.15,0.5686927065185983
33.2,0.5696587939143665
33.25,0.5706243743983501
33.300000000000004,0.5715894408548513
33.35,0.5725539861833939
33.4,0.5735180032989249
33.45,0.5744814851320159
33.5,0.575444424629065
33.550000000000004,0.5764068147524944
33.6,0.5773686484809508
33.65,0.5783299188095017
33.7,0.5792906187498322
33.75,0.5802507413304421
33.800000000000004,0.5812102795968376
33.85,0.5821692266117273
33.9,0.5831275754552132
33.95,0.5840853192249826
34.0,0.5850424510364988
34.050000000000004,0.585998964023189
34.1,0.5869548513366336
34.15,0.587910106146753
34.2,0.5888647216419931
34.25,0.5898186910295098
34.300000000000004,0.5907720075353537
34.35,0.5917246644046518
34.4,0.5926766549017882
34.45,0.5936279723105857
34.5,0.5945786099344835
34.550000000000004,0.5955285610967159
34.6,0.5964778191404881
34.65,0.5974263774291517
34.7,0.5983742293463795
34.75,0.5993213682963375
34.800000000000004,0.6002677877038575
34.85,0.6012134810146068
34.9,0.6021584416952578
34.95,0.6031026632336557
35.0,0.6040461391389855
35.050000000000004,0.6049888629419375
35.1,0.6059308281948703
35.15,0.6068720284719754
35.2,0.607812457369437
35.25,0.6087521085055937
35.300000000000004,0.6096909755210962
35.35,0.6106290520790656
35.4,0.6115663318652496
35.45,0.6125028085881769
35.5,0.6134384759793109
35.550000000000004,0.6143733277932033
35.6,0.6153073578076426
35.65,0.6162405598238053
35.7,0.6171729276664035
35.75,0.6181044551838316
35.800000000000004,0.6190351362483117
35.85,0.6199649647560381
35.9,0.6208939346273186
35.95,0.6218220398067169
36.0,0.6227492742631922
36.050000000000004,0.623675631990237
36.1,0.6246011070060141
36.15,0.6255256933534927
36.2,0.6264493851005823
36.25,0.6273721763402647
36.300000000000004,0.6282940611907263
36.35,0.6292150337954866
36.4,0.6301350883235278
36.45,0.6310542189694209
36.5,0.6319724199534511
36.550000000000004,0.6328896855217422
36.6,0.6338060099463784
36.65,0.6347213875255262
36.7,0.6356358125835533
36.75,0.6365492794711466
36.800000000000004,0.6374617825654296
36.85,0.6383733162700764
36.9,0.6392838750154259
36.95,0.6401934532585943
37.0,0.6411020454835845
37.050000000000004,0.642009646201397
37.1,0.6429162499501357
37.15,0.6438218512951155
37.2,0.6447264448289659
37.25,0.6456300251717347
37.300000000000004,0.6465325869709896
37.35,0.6474341249019181
37.4,0.6483346336674259
37.45,0.6492341079982347
37.5,0.6501325426529769
37.550000000000004,0.6510299324182903
37.6,0.6519262721089101
37.65,0.6528215565677608
37.7,0.6537157806660439
37.75,0.6546089393033282
37.800000000000004,0.6555010274076346
37.85,0.6563920399355216
37.9,0.6572819718721684
37.95,0.6581708182314568
38.0,0.6590585740560524
38.050000000000004,0.659945234417482
38.1,0.6608307944162117
38.15,0.6617152491817232
38.2,0.6625985938725866
38.25,0.6634808236765345
38.300000000000004,0.6643619338105325
38.35,0.6652419195208489
38.400000000000006,0.6661207760831234
38.45,0.6669984988024326
38.5,0.6678750830133563
38.550000000000004,0.6687505240800402
38.6,0.6696248173962595
38.650000000000006,0.6704979583854765
38.7,0.6713699425009031
38.75,0.6722407652255555
38.800000000000004,0.6731104220723123
38.85,0.6739789085839678
38.900000000000006,0.6748462203332847
38.95,0.6757123529230471
39.0,0.6765773019861087
39.050000000000004,0.6774410631854432
39.1,0.6783036322141889
39.150000000000006,0.6791650047956964
39.2,0.6800251766835714
39.25,0.6808841436617177
39.300000000000004,0.6817419015443775
39.35,0.682598446176172
39.400000000000006,0.6834537734321383
39.45,0.6843078792177668
39.5,0.6851607594690359
39.550000000000004,0.6860124101524455
39.6,0.68686282726505
39.650000000000006,0.6877120068344874
39.7,0.6885599449190102
39.75,0.6894066376075115
39.800000000000004,0.6902520810195533
39.85,0.6910962713053891
39.900000000000006,0.6919392046459892
39.95,0.6927808772530615
40.0,0.6936212853690726


==> data/weighted_abeta_027_Brain.csv <==
Time_years,Weighted_mean
0.0,0.09238025878363008
0.05,0.09238025878363008
0.1,0.09347019278407152
0.15000000000000002,0.09457111009010169
0.2,0.0956837960877692
0.25,0.09680834211328447
0.30000000000000004,0.09794483988006603
0.35000000000000003,0.09909338098536574
0.4,0.10025405688663502
0.45,0.1014269588770528
0.5,0.10261217806053743
0.55,0.10380980532623868
0.6000000000000001,0.1050199313225099
0.65,0.10624264643035852
0.7000000000000001,0.1074780407363743
0.75,0.10872620400513515
0.8,0.10998722565108973
0.8500000000000001,0.11126119470991797
0.9,0.1125481998093699
0.9500000000000001,0.11384832913958294
1.0,0.11516167042288061
1.05,0.11648831088305299
1.1,0.11782833721412213
1.1500000000000001,0.11918183554859448
1.2000000000000002,0.12054889142520385
1.25,0.12192958975614797
1.3,0.12332401479382318
1.35,0.12473225009706124
1.4000000000000001,0.12615437849687341
1.4500000000000002,0.12759048206170728
1.5,0.12904064206222254
1.55,0.1305049389355915
1.6,0.13198345224933183
1.6500000000000001,0.13347626066467969
1.7000000000000002,0.13498344189950914
1.75,0.13650507269081033
1.8,0.1380412287567311
1.85,0.13959198475819565
1.9000000000000001,0.14115741426010855
1.9500000000000002,0.14273758969215616
2.0,0.14433258230921597
2.0500000000000003,0.1459424621513873
2.1,0.1475672980036559
2.15,0.14920715735520512
2.2,0.15086210635838884
2.25,0.15253220978738075
2.3000000000000003,0.15421753099651445
2.35,0.15591813187833217
2.4000000000000004,0.1576340728213572
2.45,0.1593654126676084
2.5,0.1611122086698747
2.5500000000000003,0.1628745164487682
2.6,0.16465238994957543
2.6500000000000004,0.16644588139892666
2.7,0.16825504126130472
2.75,0.17007991819541338
2.8000000000000003,0.17192055901042916
2.85,0.17377700862215803
2.9000000000000004,0.1756493100091205
2.95,0.17753750416859107
3.0,0.1794416300726131
3.0500000000000003,0.18136172462401887
3.1,0.18329782261247743
3.1500000000000004,0.1852499566705986
3.2,0.1872181572301204
3.25,0.1892024524782069
3.3000000000000003,0.191202868313886
3.35,0.19321942830465547
3.4000000000000004,0.195252153643288
3.45,0.19730106310486367
3.5,0.19936617300406267
3.5500000000000003,0.20144749715274815
3.6,0.20354504681787122
3.6500000000000004,0.20565883067973154
3.7,0.20778885479062353
3.75,0.20993512253390537
3.8000000000000003,0.21209763458352043
3.85,0.21427638886400727
3.9000000000000004,0.21647138051103276
3.95,0.21868260183248164
4.0,0.22091004227013838
4.05,0.22315368836199706
4.1000000000000005,0.2254135237052332
4.15,0.22768952891987543
4.2,0.22998168161321095
4.25,0.23228995634496166
4.3,0.23461432459326817
4.3500000000000005,0.23695475472151534
4.4,0.23931121194603858
4.45,0.2416836583047448
4.5,0.24407205262668646
4.55,0.24647635050262198
4.6000000000000005,0.24889650425660215
4.65,0.2513324629186151
4.7,0.25378417219832733
4.75,0.25625157445995606
4.800000000000001,0.2587346086983075
4.8500000000000005,0.26123321051601567
4.9,0.2637473121020173
4.95,0.2662768422112947
5.0,0.26882172614592265
5.050000000000001,0.27138188573744976
5.1000000000000005,0.2739572393306486
5.15,0.27654770176866433
5.2,0.2791531843795956
5.25,0.2817735949645347
5.300000000000001,0.28440883778709963
5.3500000000000005,0.2870588135644848
5.4,0.2897234194600588
5.45,0.2924025490775367
5.5,0.29509609245675245
5.550000000000001,0.2978039360710559
5.6000000000000005,0.30052596282635957
5.65,0.30326205206185675
5.7,0.30601207955243426
5.75,0.3087759175127979
5.800000000000001,0.3115534346033327
5.8500000000000005,0.31434449593771424
5.9,0.31714896309228846
5.95,0.31996669411723433
6.0,0.32279754354952567
6.050000000000001,0.32564136242770203
6.1000000000000005,0.32849799830846127
6.15,0.3313672952850836
6.2,0.3342490940076934
6.25,0.33714323170536975
6.300000000000001,0.3400495422101033
6.3500000000000005,0.3429678559826116
6.4,0.3458980001400064
6.45,0.3488397984853202
6.5,0.3517930715388848
6.550000000000001,0.3547576365715615
6.6000000000000005,0.357733307639818
6.65,0.3607198956226443
6.7,0.3637172082602988
6.75,0.36672505019487645
6.800000000000001,0.369743223012685
6.8500000000000005,0.3727715252884166
6.9,0.37580975263109884
6.95,0.37885769773180905
7.0,0.3819151504131317
7.050000000000001,0.38498189768033947
7.1000000000000005,0.388057723774274
7.15,0.39114241022590435
7.2,0.39423573591253513
7.25,0.39733747711563877
7.300000000000001,0.40044740758028147
7.3500000000000005,0.4035652985761122
7.4,0.40669091895988324
7.45,0.40982403523946725
7.5,0.4129644116393358
7.550000000000001,0.41611181016746135
7.6000000000000005,0.419265990683606
7.65,0.4224267109689557
7.7,0.4255937267970569
7.75,0.4287667920060174
7.800000000000001,0.4319456585719214
7.8500000000000005,0.4351300766834177
7.9,0.4383197948174331
7.95,0.44151455981596216
8.0,0.4447141169638851
8.05,0.4479182100677643
8.1,0.4511265815355671
8.15,0.4543389724572643
8.200000000000001,0.4575551226862489
8.25,0.4607747709215253
8.3,0.4639976547906096
8.35,0.4672235109330897
8.4,0.4704520750847867
8.450000000000001,0.4736830821624623
8.5,0.47691626634901507
8.55,0.4801513611791063
8.6,0.48338809962516077
8.65,0.4866262141836817
8.700000000000001,0.4898654369618198
8.75,0.49310549976414414
8.8,0.4963461341795474
8.85,0.49958707166823446
8.9,0.502828043648729
8.950000000000001,0.5060687815848446
9.0,0.5093090170725582
9.05,0.5125484819267292
9.1,0.5157869082676059
9.15,0.5190240286070597
9.200000000000001,0.5222595759344933
9.25,0.525493283802363
9.3,0.5287248864112596
9.35,0.5319541186944916
9.4,0.5351807164021184
9.450000000000001,0.5384044161843748
9.5,0.5416249556744379
9.55,0.5448420735704781
9.600000000000001,0.5480555097169489
9.65,0.5512650051850588
9.700000000000001,0.5544703023523798
9.75,0.5576711449815398
9.8,0.5608672782979547
9.850000000000001,0.5640584490665504
9.9,0.5672444056674328
9.950000000000001,0.5704248981704567
10.0,0.5735996784086563
10.05,0.5767685000504915
10.100000000000001,0.5799311186708699
10.15,0.5830872918209081
10.200000000000001,0.5862367790963933
10.25,0.5893793422049072
10.3,0.5925147450315799
10.350000000000001,0.595642753703441
10.4,0.5987631366523327
10.450000000000001,0.6018756646763587
10.5,0.6049801109998365
10.55,0.60807625133173
10.600000000000001,0.6111638639225316
10.65,0.6142427296195746
10.700000000000001,0.6173126319207505
10.75,0.620373357026611
10.8,0.6234246938908361
10.850000000000001,0.6264664342690477
10.9,0.6294983727659567
10.950000000000001,0.6325203068808267
11.0,0.6355320370512388
11.05,0.638533366695151
11.100000000000001,0.6415241022512395
11.15,0.6445040532175104
11.200000000000001,0.6474730321881829
11.25,0.6504308548888299
11.3,0.6533773402097782
11.350000000000001,0.6563123102377623
11.4,0.6592355902858319
11.450000000000001,0.6621470089215161
11.5,0.6650463979932413
11.55,0.6679335926550092
11.600000000000001,0.6708084313893405
11.65,0.673670756028487
11.700000000000001,0.6765204117739216
11.75,0.6793572472141148
11.8,0.682181114340607
11.850000000000001,0.6849918685623863
11.9,0.6877893687185872
11.950000000000001,0.6905734770895218
12.0,0.6933440594060556
12.05,0.6961009848573493
12.100000000000001,0.6988441260969771
12.15,0.7015733592474438
12.200000000000001,0.7042885639031171
12.25,0.7069896231315943
12.3,0.7096764234735273
12.350000000000001,0.712348854940922
12.4,0.7150068110139391
12.450000000000001,0.7176501886362182
12.5,0.7202788882087459
12.55,0.7228928135822981
12.600000000000001,0.7254918720484761
12.65,0.7280759743293672
12.700000000000001,0.7306450345658524
12.75,0.7331989703045909
12.8,0.7357377024837091
12.850000000000001,0.7382611554172198
12.9,0.7407692567782033
12.950000000000001,0.7432619375807771
13.0,0.7457391321608859
13.05,0.7482007781559395
13.100000000000001,0.7506468164833301
13.15,0.75307719131786
13.200000000000001,0.7554918500681073
13.25,0.7578907433517671
13.3,0.7602738249699901
13.350000000000001,0.7626410518807596
13.4,0.7649923841713293
13.450000000000001,0.7673277850297621
13.5,0.7696472207155945
13.55,0.7719506605296604
13.600000000000001,0.7742380767831097
13.65,0.7765094447656467
13.700000000000001,0.7787647427130245
13.75,0.7810039517738271
13.8,0.7832270559755663
13.850000000000001,0.7854340421901299
13.9,0.7876249000986083
13.950000000000001,0.7897996221555329
14.0,0.7919582035525552
14.05,0.7941006421815993
14.100000000000001,0.7962269385975149
14.15,0.7983370959802639
14.200000000000001,0.8004311200966684
14.25,0.80250901926175
14.3,0.8045708042996891
14.350000000000001,0.806616488504434
14.4,0.8086460875999862
14.450000000000001,0.8106596197003924
14.5,0.8126571052694671
14.55,0.8146385670802774
14.600000000000001,0.8166040301744137
14.65,0.8185535218210723
14.700000000000001,0.8204870714759783
14.75,0.8224047107401717
14.8,0.8243064733186827
14.850000000000001,0.8261923949791208
14.9,0.8280625135102007
14.950000000000001,0.8299168686802297
15.0,0.831755502195579
15.05,0.8335784576591585
15.100000000000001,0.8353857805289251
15.15,0.8371775180764345
15.200000000000001,0.8389537193454671
15.25,0.8407144351107433
15.3,0.8424597178367489
15.350000000000001,0.8441896216366899
15.4,0.8459042022315973
15.450000000000001,0.8476035169095959
15.5,0.8492876244853574
15.55,0.8509565852597575
15.600000000000001,0.8526104609797465
15.65,0.8542493147984556
15.700000000000001,0.8558732112355522
15.75,0.8574822161378576
15.8,0.8590763966402455
15.850000000000001,0.8606558211268277
15.9,0.8622205591924504
15.950000000000001,0.8637706816045047
16.0,0.8653062602650679
16.05,0.8668273681733879
16.1,0.8683340793887179
16.150000000000002,0.8698264689935179
16.2,0.8713046130570266
16.25,0.872768588599219
16.3,0.874218473555155
16.35,0.87565434673973
16.400000000000002,0.8770762878128334
16.45,0.8784843772449256
16.5,0.8798786962830375
16.55,0.8812593269172025
16.6,0.8826263518473243
16.650000000000002,0.883979854450488
16.7,0.8853199187487198
16.75,0.8866466293772007
16.8,0.8879600715529364
16.85,0.8892603310438915
16.900000000000002,0.8905474941385879
16.95,0.8918216476161727
17.0,0.8930828787169585
17.05,0.8943312751134395
17.1,0.8955669248817825
17.150000000000002,0.8967899164737975
17.2,0.8980003386893899
17.25,0.8991982806494921
17.3,0.90038383176948
17.35,0.9015570817330696
17.400000000000002,0.9027181204666982
17.45,0.90386703811439
17.5,0.9050039250130992
17.55,0.9061288716685434
17.6,0.907241968731508
17.650000000000002,0.90834330697464
17.7,0.9094329772697122
17.75,0.9105110705653693
17.8,0.9115776778653457
17.85,0.9126328902071573
17.900000000000002,0.9136767986412618
17.95,0.914709494210689
18.0,0.9157310679311315
18.05,0.9167416107715018
18.1,0.9177412136349439
18.150000000000002,0.9187299673403024
18.2,0.9197079626040408
18.25,0.9206752900226094
18.3,0.9216320400552562
18.35,0.9225783030072783
18.400000000000002,0.9235141690137072
18.45,0.9244397280234268
18.5,0.9253550697837191
18.55,0.9262602838252314
18.6,0.9271554594473599
18.650000000000002,0.9280406857040499
18.7,0.9289160513900003
18.75,0.9297816450272751
18.8,0.9306375548523095
18.85,0.9314838688033124
18.900000000000002,0.932320674508056
18.95,0.9331480592720464
19.0,0.9339661100670754
19.05,0.9347749135201412
19.1,0.935574555902738
19.150000000000002,0.936365123120507
19.200000000000003,0.9371467007032411
19.25,0.9379193737952448
19.3,0.9386832271460335
19.35,0.9394383451013778
19.400000000000002,0.9401848115946779
19.450000000000003,0.9409227101386671
19.5,0.9416521238174419
19.55,0.9423731352788026
19.6,0.9430858267269118
19.650000000000002,0.9437902799152561
19.700000000000003,0.944486576139909
19.75,0.9451747962330893
19.8,0.9458550205570069
19.85,0.9465273289979984
19.900000000000002,0.9471918009609324
19.950000000000003,0.9478485153638961
20.0,0.9484975506331442
20.05,0.9491389846983138
20.1,0.9497728949878917
20.150000000000002,0.9503993584249385
20.200000000000003,0.951018451423054
20.25,0.9516302498825862
20.3,0.9522348291870762
20.35,0.9528322641999324
20.400000000000002,0.9534226292613283
20.450000000000003,0.9540059981853258
20.5,0.9545824442572093
20.55,0.9551520402310293
20.6,0.9557148583273566
20.650000000000002,0.9562709702312309
20.700000000000003,0.9568204470903079
20.75,0.9573633595131972
20.8,0.9578997775679853
20.85,0.9584297707809407
20.900000000000002,0.9589534081353944
20.950000000000003,0.9594707580707948
21.0,0.9599818884819277
21.05,0.960486866718302
21.1,0.9609857595836921
21.150000000000002,0.9614786333358375
21.200000000000003,0.9619655536862886
21.25,0.9624465858004035
21.3,0.9629217942974838
21.35,0.9633912432510491
21.400000000000002,0.9638549961892443
21.450000000000003,0.9643131160953808
21.5,0.9647656654085988
21.55,0.9652127060246548
21.6,0.9656542992968293
21.650000000000002,0.9660905060369448
21.700000000000003,0.9665213865164997
21.75,0.9669470004679078
21.8,0.9673674070858425
21.85,0.9677826650286826
21.900000000000002,0.9681928324200535
21.950000000000003,0.9685979668504664
22.0,0.9689981253790451
22.05,0.9693933645353422
22.1,0.9697837403212404
22.150000000000002,0.9701693082129341
22.200000000000003,0.9705501231629918
22.25,0.9709262396024924
22.3,0.9712977114432352
22.35,0.9716645920800211
22.400000000000002,0.9720269343929989
22.450000000000003,0.9723847907500792
22.5,0.9727382130094072
22.55,0.9730872525218982
22.6,0.9734319601338279
22.650000000000002,0.9737723861894778
22.700000000000003,0.9741085805338336
22.75,0.9744405925153321
22.8,0.9747684709886565
22.85,0.975092264317577
22.900000000000002,0.9754120203778338
22.950000000000003,0.9757277865600619
23.0,0.976039609772753
23.05,0.9763475364452581
23.1,0.9766516125308193
23.150000000000002,0.9769518835096398
23.200000000000003,0.9772483943919812
23.25,0.977541189721293
23.3,0.9778303135773662
23.35,0.978115809579515
23.400000000000002,0.9783977208897824
23.450000000000003,0.9786760902161653
23.5,0.978950959815865
23.55,0.9792223714985514
23.6,0.9794903666296497
23.650000000000002,0.9797549861336385
23.700000000000003,0.980016270497367
23.75,0.9802742597733829
23.8,0.9805289935832712
23.85,0.980780511121006
23.900000000000002,0.9810288511563113
23.950000000000003,0.9812740520380271
24.0,0.9815161516974851
24.05,0.9817551876518894
24.1,0.9819911970077005
24.150000000000002,0.9822242164640235
24.200000000000003,0.9824542823159976
24.25,0.9826814304581915
24.3,0.9829056963879899
24.35,0.9831271152089878
24.400000000000002,0.9833457216343807
24.450000000000003,0.9835615499903477
24.5,0.983774634219438
24.55,0.9839850078839493
24.6,0.9841927041693004
24.650000000000002,0.9843977558873991
24.700000000000003,0.984600195480005
24.75,0.9848000550220801
24.8,0.9849973662251374
24.85,0.9851921604405741
24.900000000000002,0.9853844686630009
24.950000000000003,0.9855743215335568
25.0,0.9857617493432161
25.05,0.985946782036083
25.1,0.9861294492126723
25.150000000000002,0.9863097801331804
25.200000000000003,0.9864878037207417
25.25,0.9866635485646728
25.3,0.9868370429236991
25.35,0.9870083147291724
25.400000000000002,0.9871773915882679
25.450000000000003,0.9873443007871687
25.5,0.9875090692942364
25.55,0.9876717237631597
25.6,0.9878322905360928
25.650000000000002,0.9879907956467717
25.700000000000003,0.9881472648236177
25.75,0.9883017234928191
25.8,0.9884541967813978
25.85,0.9886047095202573
25.900000000000002,0.9887532862472108
25.950000000000003,0.9888999512099922
26.0,0.9890447283692475
26.05,0.9891876414015067
26.1,0.9893287137021359
26.150000000000002,0.9894679683882724
26.200000000000003,0.9896054283017351
26.25,0.9897411160119202
26.3,0.9898750538186728
26.35,0.9900072637551405
26.400000000000002,0.9901377675906049
26.450000000000003,0.9902665868332939
26.5,0.9903937427331713
26.55,0.9905192562847085
26.6,0.9906431482296326
26.650000000000002,0.9907654390596551
26.700000000000003,0.9908861490191775
26.75,0.9910052981079785
26.8,0.991122906083877
26.85,0.9912389924653766
26.900000000000002,0.9913535765342861
26.950000000000003,0.991466677338321
27.0,0.9915783136936804
27.05,0.9916885041876073
27.1,0.9917972671809218
27.150000000000002,0.9919046208105358
27.200000000000003,0.9920105829919483
27.25,0.9921151714217141
27.3,0.9922184035798948
27.35,0.9923202967324871
27.400000000000002,0.9924208679338293
27.450000000000003,0.9925201340289889
27.5,0.9926181116561226
27.55,0.9927148172488236
27.6,0.992810267038441
27.650000000000002,0.992904477056379
27.700000000000003,0.9929974631363783
27.75,0.9930892409167715
27.8,0.9931798258427222
27.85,0.9932692331684394
27.900000000000002,0.993357477959372
27.950000000000003,0.993444575094384
28.0,0.9935305392679066
28.05,0.9936153849920704
28.1,0.9936991265988188
28.150000000000002,0.993781778241998
28.200000000000003,0.9938633538994267
28.25,0.9939438673749499
28.3,0.9940233323004652
28.35,0.994101762137936
28.400000000000002,0.994179170181379
28.450000000000003,0.9942555695588362
28.5,0.9943309732343241
28.55,0.9944053940097642
28.6,0.994478844526894
28.650000000000002,0.9945513372691582
28.700000000000003,0.9946228845635813
28.75,0.9946934985826197
28.8,0.9947631913459949
28.85,0.9948319747225092
28.900000000000002,0.9948998604318405
28.950000000000003,0.9949668600463191
29.0,0.9950329849926858
29.05,0.9950982465538334
29.1,0.9951626558705248
29.150000000000002,0.9952262239430985
29.200000000000003,0.995288961633153
29.25,0.9953508796652134
29.3,0.9954119886283799
29.35,0.9954722989779605
29.400000000000002,0.9955318210370839
29.450000000000003,0.9955905649982945
29.5,0.9956485409251337
29.55,0.9957057587537005
29.6,0.9957622282941951
29.650000000000002,0.9958179592324485
29.700000000000003,0.9958729611314324
29.75,0.9959272434327526
29.8,0.9959808154581294
29.85,0.9960336864108558
29.900000000000002,0.9960858653772455
29.950000000000003,0.9961373613280606
30.0,0.9961881831199235
30.05,0.9962383394967174
30.1,0.9962878390909645
30.150000000000002,0.9963366904251951
30.200000000000003,0.9963849019132958
30.25,0.996432481861846
30.3,0.9964794384714383
30.35,0.9965257798379835
30.400000000000002,0.9965715139540007
30.450000000000003,0.9966166487098943
30.5,0.9966611918952126
30.55,0.9967051511998977
30.6,0.9967485342155147
30.650000000000002,0.9967913484364721
30.700000000000003,0.9968336012612258
30.75,0.996875299993467
30.8,0.9969164518433017
30.85,0.9969570639284121
30.900000000000002,0.9969971432752046
30.950000000000003,0.9970366968199491
31.0,0.9970757314098981
31.05,0.9971142538043979
31.1,0.9971522706759863
31.150000000000002,0.9971897886114738
31.200000000000003,0.9972268141130168
31.25,0.9972633535991743
31.3,0.997299413405955
31.35,0.9973349997878507
31.400000000000002,0.9973701189188576
31.450000000000003,0.9974047768934851
31.5,0.9974389797277533
31.55,0.9974727333601795
31.6,0.9975060436527503
31.650000000000002,0.9975389163918852
31.700000000000003,0.9975713572893856
31.75,0.9976033719833766
31.8,0.9976349660392323
31.85,0.9976661449504953
31.900000000000002,0.9976969141397803
31.950000000000003,0.9977272789596707
32.0,0.9977572446936028
32.050000000000004,0.9977868165567396
32.1,0.9978159996968325
32.15,0.9978447991950758
32.2,0.9978732200669482
32.25,0.9979012672630454
32.300000000000004,0.9979289456699012
32.35,0.9979562601108016
32.4,0.9979832153465843
32.45,0.9980098160764347
32.5,0.9980360669386654
32.550000000000004,0.9980619725114916
32.6,0.9980875373137951
32.65,0.9981127658058767
32.7,0.9981376623902043
32.75,0.9981622314121468
32.800000000000004,0.9981864771607033
32.85,0.9982104038692206
32.9,0.9982340157161004
32.95,0.9982573168255043
33.0,0.9982803112680433
33.050000000000004,0.9983030030614604
33.1,0.9983253961713082
33.15,0.9983474945116146
33.2,0.9983693019455412
33.25,0.9983908222860343
33.300000000000004,0.9984120592964664
33.35,0.9984330166912718
33.4,0.9984536981365721
33.45,0.998474107250796
33.5,0.9984942476052897
33.550000000000004,0.9985141227249209
33.6,0.9985337360886744
33.65,0.9985530911302405
33.7,0.998572191238598
33.75,0.9985910397585854
33.800000000000004,0.9986096399914705
33.85,0.9986279951955086
33.9,0.9986461085864953
33.95,0.998663983338313
34.0,0.9986816225834706
34.050000000000004,0.9986990294136341
34.1,0.9987162068801526
34.15,0.9987331579945793
34.2,0.998749885729182
34.25,0.9987663930174487
34.300000000000004,0.99878268275459
34.35,0.9987987577980303
34.4,0.9988146209678956
34.45,0.9988302750474949
34.5,0.9988457227837952
34.550000000000004,0.9988609668878905
34.6,0.9988760100354646
34.65,0.9988908548672489
34.7,0.9989055039894739
34.75,0.9989199599743148
34.800000000000004,0.998934225360331
34.85,0.9989483026529031
34.9,0.9989621943246594
34.95,0.9989759028158998
35.0,0.9989894305350163
35.050000000000004,0.999002779858904
35.1,0.9990159531333695
35.15,0.9990289526735333
35.2,0.9990417807642279
35.25,0.9990544396603889
35.300000000000004,0.9990669315874445
35.35,0.9990792587416957
35.4,0.999091423290696
35.45,0.9991034273736228
35.5,0.9991152731016465
35.550000000000004,0.9991269625582926
35.6,0.9991384977998022
35.65,0.9991498808554851
35.7,0.9991611137280686
35.75,0.9991721983940455
35.800000000000004,0.9991831368040118
35.85,0.9991939308830055
35.9,0.9992045825308369
35.95,0.9992150936224178
36.0,0.9992254660080852
36.050000000000004,0.9992357015139197
36.1,0.999245801942062
36.15,0.9992557690710243
36.2,0.9992656046559966
36.25,0.999275310429152
36.300000000000004,0.9992848880999452
36.35,0.9992943393554081
36.4,0.9993036658604426
36.45,0.9993128692581074
36.5,0.9993219511699043
36.550000000000004,0.9993309131960578
36.6,0.9993397569157932
36.65,0.9993484838876091
36.7,0.9993570956495489
36.75,0.9993655937194664
36.800000000000004,0.99937397959529
36.85,0.9993822547552815
36.9,0.999390420658294
36.95,0.9993984787440234
37.0,0.9994064304332607
37.050000000000004,0.9994142771281356
37.1,0.9994220202123631
37.15,0.9994296610514823
37.2,0.9994372009930932
37.25,0.9994446413670923
37.300000000000004,0.9994519834859037
37.35,0.9994592286447066
37.4,0.9994663781216598
37.45,0.9994734331781271
37.5,0.999480395058893
37.550000000000004,0.9994872649923824
37.6,0.9994940441908726
37.65,0.9995007338507054
37.7,0.9995073351524949
37.75,0.9995138492613334
37.800000000000004,0.9995202773269946
37.85,0.9995266204841333
37.9,0.9995328798524837
37.95,0.9995390565370554
38.0,0.9995451516283242
38.050000000000004,0.9995511662024237
38.1,0.999557101321332
38.15,0.9995629580330588
38.2,0.9995687373718264
38.25,0.9995744403582508
38.300000000000004,0.9995800679995199
38.35,0.9995856212895705
38.400000000000006,0.9995911012092595
38.45,0.9995965087265368
38.5,0.9996018447966148
38.550000000000004,0.9996071103621339
38.6,0.9996123063533283
38.650000000000006,0.9996174336881879
38.7,0.9996224932726192
38.75,0.9996274860006036
38.800000000000004,0.9996324127543541
38.85,0.9996372744044689
38.900000000000006,0.9996420718100836
38.95,0.9996468058190225
39.0,0.9996514772679459
39.050000000000004,0.9996560869824967
39.1,0.9996606357774461
39.150000000000006,0.9996651244568349
39.2,0.9996695538141136
39.25,0.9996739246322841
39.300000000000004,0.9996782376840341
39.35,0.9996824937318731
39.400000000000006,0.9996866935282674
39.45,0.9996908378157703
39.5,0.9996949273271527
39.550000000000004,0.9996989627855316
39.6,0.9997029449044967
39.650000000000006,0.9997068743882364
39.7,0.9997107519316591
39.75,0.9997145782205177
39.800000000000004,0.9997183539315282
39.85,0.9997220797324888
39.900000000000006,0.9997257562823962
39.95,0.9997293842315633
40.0,0.9997329642217311


==> data/weighted_abeta_061_Brain.csv <==
Time_years,Weighted_mean
0.0,0.09238025878363008
0.05,0.09238025878363008
0.1,0.0949231710343559
0.15000000000000002,0.09752437025637051
0.2,0.1001886755616135
0.25,0.10291715584478921
0.30000000000000004,0.10571087893234
0.35000000000000003,0.10857090400606252
0.4,0.11149827985753773
0.45,0.11449404305905643
0.5,0.11755921606104305
0.55,0.12069480521672221
0.6000000000000001,0.12390179873511503
0.65,0.12718116456380216
0.7000000000000001,0.13053384820325917
0.75,0.13396077045495897
0.8,0.13746282510584432
0.8500000000000001,0.141040876552201
0.9,0.14469575736640536
0.9500000000000001,0.1484282658104806
1.0,0.1522391633008694
1.05,0.1561291718293166
1.1,0.16009897134525328
1.1500000000000001,0.16414919710557502
1.2000000000000002,0.16828043699821738
1.25,0.17249322884644114
1.3,0.17678805770124695
1.35,0.18116535312984614
1.4000000000000001,0.18562548650860267
1.4500000000000002,0.19016876832934743
1.5,0.19479544552842532
1.55,0.19950569884827843
1.6,0.20429964024178104
1.6500000000000001,0.20917731032992512
1.7000000000000002,0.21413867592379862
1.75,0.21918362762210353
1.8,0.22431197749571452
1.85,0.2295234568709847
1.9000000000000001,0.23481771422364955
1.9500000000000002,0.24019431319526882
2.0,0.24565273074415922
2.0500000000000003,0.25119235544272595
2.1,0.25681248593296746
2.15,0.2625123295517311
2.2,0.2682910011370054
2.25,0.2741475220261738
2.3000000000000003,0.2800808192566963
2.35,0.2860897249791508
2.4000000000000004,0.29217297609193915
2.45,0.2983292141062551
2.5,0.304556985249118
2.5500000000000003,0.31085474081139514
2.6,0.31722083774679255
2.6500000000000004,0.3236535395267542
2.7,0.3301510172551215
2.75,0.3367113510452407
2.8000000000000003,0.3433325316609893
2.85,0.3500124624219308
2.9000000000000004,0.35674896137149714
2.95,0.36353976370576996
3.0,0.37038252445906766
3.0500000000000003,0.3772748214411858
3.1,0.3842141584197682
3.1500000000000004,0.39119796853993233
3.2,0.3982236179719465
3.25,0.40528840977645114
3.3000000000000003,0.41238958797547615
3.35,0.41952434181630777
3.4000000000000004,0.42668981021413455
3.45,0.4338830863583581
3.5,0.4411012224664944
3.5500000000000003,0.4483412346687316
3.6,0.45560010800545425
3.6500000000000004,0.46287480151940347
3.7,0.47016225342361073
3.75,0.4774593863258524
3.8000000000000003,0.48476311249008464
3.85,0.49207033911518133
3.9000000000000004,0.499377973611278
3.95,0.5066829288541355
4.0,0.513982128398186
4.05,0.5212725116292782
4.1000000000000005,0.5285510388386381
4.15,0.5358146962001498
4.2,0.5430605006337867
4.25,0.5502855045388204
4.3,0.5574868003813465
4.3500000000000005,0.5646615251216566
4.4,0.5718068644680392
4.45,0.578920056944726
4.5,0.5859983977628728
4.55,0.5930392424846801
4.6000000000000005,0.6000400104720215
4.65,0.6069981881121992
4.7,0.6139113318147364
4.75,0.6207770707743921
4.800000000000001,0.6275931094968393
4.8500000000000005,0.6343572300846989
4.9,0.641067294282827
4.95,0.647721245282931
5.0,0.6543171092887069
5.050000000000001,0.6608529968437755
5.1000000000000005,0.6673271039256928
5.15,0.6737377128102688
5.2,0.6800831927113034
5.25,0.6863620002016559
5.300000000000001,0.6925726794222998
5.3500000000000005,0.6987138620866618
5.4,0.7047842672881389
5.45,0.7107827011191743
5.5,0.7167080561107073
5.550000000000001,0.722559310501166
5.6000000000000005,0.7283355273444393
5.65,0.7340358534664867
5.7,0.739659518280373
5.75,0.7452058324695984
5.800000000000001,0.7506741865496109
5.8500000000000005,0.7560640493173447
5.9,0.7613749661985365
5.95,0.7666065575024404
6.0,0.7717585165933669
6.050000000000001,0.7768306079882623
6.1000000000000005,0.7818226653892809
6.15,0.7867345896600254
6.2,0.7915663467538111
6.25,0.7963179656019922
6.300000000000001,0.8009895359700222
6.3500000000000005,0.8055812062885765
6.4,0.8100931814666796
6.45,0.8145257206934103
6.5,0.8188791352343715
6.550000000000001,0.8231537862287339
6.6000000000000005,0.8273500824922793
6.65,0.8314684783314948
6.7,0.8355094713734031
6.75,0.8394736004154489
6.800000000000001,0.843361443299415
6.8500000000000005,0.8471736148129971
6.9,0.8509107646223436
6.95,0.8545735752385496
7.0,0.8581627600207884
7.050000000000001,0.8616790612184887
7.1000000000000005,0.8651232480546783
7.15,0.86849611485237
7.2,0.8717984792056105
7.25,0.875031180196593
7.300000000000001,0.8781950766600124
7.3500000000000005,0.8812910454956457
7.4,0.8843199800299438
7.45,0.8872827884272582
7.5,0.8901803921511515
7.550000000000001,0.8930137244760983
7.6000000000000005,0.8957837290497372
7.65,0.8984913585057104
7.7,0.9011375731270098
7.75,0.9037233395596314
7.800000000000001,0.9062496295762513
7.8500000000000005,0.9087174188895372
7.9,0.9111276860146247
7.95,0.9134814111802217
8.0,0.9157795752877184
8.05,0.9180231589176339
8.1,0.9202131413826644
8.15,0.9223504998265392
8.200000000000001,0.9244362083678727
8.25,0.9264712372881121
8.3,0.9284565522626996
8.35,0.93039311363448
8.4,0.9322818757284023
8.450000000000001,0.9341237862065059
8.5,0.9359197854621748
8.55,0.9376708060526261
8.6,0.9393777721685758
8.65,0.9410415991400194
8.700000000000001,0.9426631929770484
8.75,0.9442434499446248
8.8,0.9457832561702226
8.85,0.94728348728325
8.9,0.9487450080851618
8.950000000000001,0.9501686722491718
9.0,0.9515553220484889
9.05,0.9529057881119921
9.1,0.954220889206279
9.15,0.9555014320430287
9.200000000000001,0.9567482111106287
9.25,0.9579620085290282
9.3,0.9591435939268012
9.35,0.9602937243394097
9.4,0.9614131441276778
9.450000000000001,0.9625025849155032
9.5,0.9635627655458621
9.55,0.9645943920541622
9.600000000000001,0.9655981576580436
9.65,0.966574742762729
9.700000000000001,0.9675248149810615
9.75,0.9684490291673818
9.8,0.969348027464423
9.850000000000001,0.9702224393624266
9.9,0.971072881769707
9.950000000000001,0.9718999590939138
10.0,0.9727042633332649
10.05,0.9734863741770603
10.100000000000001,0.97424685911479
10.15,0.9749862735531931
10.200000000000001,0.9757051609406412
10.25,0.9764040528982457
10.3,0.9770834693571124
10.350000000000001,0.9777439187011884
10.4,0.9783858979151792
10.450000000000001,0.9790098927370245
10.5,0.9796163778144544
10.55,0.9802058168651646
10.600000000000001,0.9807786628401767
10.65,0.9813353580899642
10.700000000000001,0.9818763345329534
10.75,0.9824020138260224
10.8,0.9829128075366467
10.850000000000001,0.98340911731636
10.9,0.9838913350752089
10.950000000000001,0.9843598431569085
11.0,0.9848150145144232
11.05,0.9852572128857032
11.100000000000001,0.9856867929693389
11.15,0.9861041005998987
11.200000000000001,0.9865094729227404
11.25,0.9869032385680918
11.3,0.9872857178242225
11.350000000000001,0.987657222809525
11.4,0.9880180576433599
11.450000000000001,0.9883685186155055
11.5,0.9887088943540847
11.55,0.9890394659918467
11.600000000000001,0.9893605073306861
11.65,0.9896722850043015
11.700000000000001,0.9899750586388961
11.75,0.9902690810118445
11.8,0.9905545982082408
11.850000000000001,0.9908318497752718
11.9,0.9911010688743489
11.950000000000001,0.9913624824309497
12.0,0.9916163112821245
12.05,0.9918627703216356
12.100000000000001,0.9921020686426825
12.15,0.9923344096782061
12.200000000000001,0.9925599913387357
12.25,0.9927790061477717
12.3,0.9929916413746888
12.350000000000001,0.9931980791651542
12.4,0.9933984966690631
12.450000000000001,0.9935930661659834
12.5,0.993781955188121
12.55,0.993965326640814
12.600000000000001,0.9941433389205644
12.65,0.9943161460306218
12.700000000000001,0.9944838976941368
12.75,0.9946467394649018
12.8,0.9948048128357009
12.850000000000001,0.9949582553442903
12.9,0.9951072006770382
12.950000000000001,0.9952517787702446
13.0,0.995392115909173
13.05,0.9955283348248224
13.100000000000001,0.9956605547884686
13.15,0.9957888917040085
13.200000000000001,0.9959134581981363
13.25,0.9960343637083864
13.3,0.9961517145690776
13.350000000000001,0.9962656140951932
13.4,0.9963761626642259
13.450000000000001,0.9964834577960331
13.5,0.9965875942307261
13.55,0.9966886640046388
13.600000000000001,0.9967867565244073
13.65,0.9968819586391935
13.700000000000001,0.9969743547110957
13.75,0.9970640266837751
13.8,0.9971510541493389
13.850000000000001,0.9972355144135113
13.9,0.9973174825591347
13.950000000000001,0.9973970315080253
14.0,0.9974742320812312
14.05,0.9975491530577177
14.100000000000001,0.997621861231518
14.15,0.9976924214673824
14.200000000000001,0.9977608967549638
14.25,0.9978273482615638
14.3,0.9978918353834815
14.350000000000001,0.9979544157959936
14.4,0.9980151455019933
14.450000000000001,0.99807407887933
14.5,0.9981312687268706
14.55,0.998186766309316
14.600000000000001,0.998240621400809
14.65,0.9982928823273511
14.700000000000001,0.9983435960080692
14.75,0.9983928079953522
14.8,0.9984405625138912
14.850000000000001,0.998486902498644
14.9,0.9985318696317605
14.950000000000001,0.9985755043784849
15.0,0.9986178460220682
15.05,0.9986589326977133
15.100000000000001,0.9986988014255763
15.15,0.9987374881428509
15.200000000000001,0.9987750277349596
15.25,0.9988114540658715
15.3,0.9988468000075735
15.350000000000001,0.9988810974687157
15.4,0.9989143774224515
15.450000000000001,0.9989466699334957
15.5,0.9989780041844192
15.55,0.999008408501204
15.600000000000001,0.9990379103780738
15.65,0.9990665365016238
15.700000000000001,0.999094312774265
15.75,0.9991212643370052
15.8,0.9991474155915814
15.850000000000001,0.9991727902219614
15.9,0.9991974112152364
15.950000000000001,0.999221300881914
16.0,0.9992444808756337
16.05,0.999266972212318
16.1,0.9992887952887762
16.150000000000002,0.9993099699007737
16.2,0.9993305152605851
16.25,0.9993504500140407
16.3,0.9993697922570857
16.35,0.9993885595518617
16.400000000000002,0.999406768942325
16.45,0.9994244369694152
16.5,0.9994415796857868
16.55,0.9994582126701143
16.6,0.9994743510409839
16.650000000000002,0.9994900094703862
16.7,0.9995052021968142
16.75,0.9995199430379863
16.8,0.9995342454031967
16.85,0.9995481223053101
16.900000000000002,0.9995615863724084
16.95,0.9995746498590967
17.0,0.9995873246574829
17.05,0.9995996223078387
17.1,0.9996115540089479
17.150000000000002,0.9996231306281552
17.2,0.9996343627111213
17.25,0.9996452604912948
17.3,0.9996558338991058
17.35,0.9996660925708957
17.400000000000002,0.9996760458575796
17.45,0.9996857028330615
17.5,0.9996950723024004
17.55,0.9997041628097395
17.6,0.9997129826460023
17.650000000000002,0.9997215398563626
17.7,0.999729842247499
17.75,0.9997378973946331
17.8,0.9997457126483643
17.85,0.9997532951413028
17.900000000000002,0.9997606517945091
17.95,0.9997677893237427
18.0,0.9997747142455295
18.05,0.9997814328830507
18.1,0.9997879513718573
18.150000000000002,0.9997942756654186
18.2,0.9998004115405058
18.25,0.9998063646024202
18.3,0.9998121402900634
18.35,0.9998177438808622
18.400000000000002,0.9998231804955456
18.45,0.9998284551027856
18.5,0.9998335725236954
18.55,0.9998385374361999
18.6,0.9998433543792747
18.650000000000002,0.9998480277570618
18.7,0.9998525618428639
18.75,0.9998569607830189
18.8,0.9998612286006636
18.85,0.9998653691993824
18.900000000000002,0.999869386366753
18.95,0.9998732837777825
19.0,0.9998770649982454
19.05,0.9998807334879227
19.1,0.9998842926037432
19.150000000000002,0.9998877456028367
19.200000000000003,0.9998910956454893
19.25,0.9998943457980208
19.3,0.9998974990355685
19.35,0.9999005582447944
19.400000000000002,0.9999035262265102
19.450000000000003,0.9999064056982249
19.5,0.9999091992966165
19.55,0.9999119095799311
19.6,0.999914539030313
19.650000000000002,0.9999170900560618
19.700000000000003,0.9999195649938244
19.75,0.9999219661107251
19.8,0.9999242956064293
19.85,0.9999265556151438
19.900000000000002,0.9999287482075658
19.950000000000003,0.9999308753927666
20.0,0.9999329391200225
20.05,0.99993494128059
20.1,0.9999368837094339
20.150000000000002,0.9999387681868949
20.200000000000003,0.9999405964403162
20.25,0.999942370145616
20.3,0.9999440909288183
20.35,0.9999457603675338
20.400000000000002,0.9999473799924007
20.450000000000003,0.9999489512884795
20.5,0.9999504756966093
20.55,0.999951954614722
20.6,0.9999533893991169
20.650000000000002,0.9999547813657017
20.700000000000003,0.9999561317911897
20.75,0.999957441914269
20.8,0.9999587129367314
20.85,0.9999599460245701
20.900000000000002,0.9999611423090444
20.950000000000003,0.9999623028877141
21.0,0.999963428825441
21.05,0.9999645211553607
21.1,0.9999655808798291
21.150000000000002,0.9999666089713356
21.200000000000003,0.9999676063733938
21.25,0.9999685740014027
21.3,0.9999695127434834
21.35,0.9999704234612908
21.400000000000002,0.9999713069908026
21.450000000000003,0.9999721641430811
21.5,0.9999729957050175
21.55,0.9999738024400495
21.6,0.99997458508886
21.650000000000002,0.999975344370055
21.700000000000003,0.9999760809808205
21.75,0.9999767955975598
21.8,0.9999774888765134
21.85,0.9999781614543576
21.900000000000002,0.9999788139487887
21.950000000000003,0.9999794469590888
22.0,0.999980061066671
22.05,0.9999806568356147
22.1,0.9999812348131807
22.150000000000002,0.9999817955303119
22.200000000000003,0.9999823395021197
22.25,0.9999828672283553
22.3,0.9999833791938674
22.35,0.9999838758690461
22.400000000000002,0.9999843577102544
22.450000000000003,0.9999848251602439
22.5,0.9999852786485631
22.55,0.9999857185919486
22.6,0.9999861453947079
22.650000000000002,0.9999865594490898
22.700000000000003,0.9999869611356432
22.75,0.9999873508235655
22.8,0.9999877288710419
22.85,0.9999880956255734
22.900000000000002,0.9999884514242935
22.950000000000003,0.9999887965942801
23.0,0.9999891314528525
23.05,0.9999894563078634
23.1,0.9999897714579817
23.150000000000002,0.9999900771929647
23.200000000000003,0.9999903737939253
23.25,0.9999906615335891
23.3,0.9999909406765438
23.35,0.9999912114794817
23.400000000000002,0.9999914741914381
23.450000000000003,0.9999917290540143
23.5,0.9999919763016042
23.55,0.9999922161616063
23.6,0.9999924488546327
23.650000000000002,0.9999926745947125
23.700000000000003,0.9999928935894878
23.75,0.9999931060404028
23.8,0.9999933121428899
23.85,0.9999935120865499
23.900000000000002,0.999993706055323
23.950000000000003,0.9999938942276596
24.0,0.9999940767766852
24.05,0.9999942538703563
24.1,0.9999944256716166
24.150000000000002,0.999994592338546
24.200000000000003,0.999994754024505
24.25,0.999994910878277
24.3,0.9999950630442035
24.35,0.9999952106623173
24.400000000000002,0.99999535386847
24.450000000000003,0.9999954927944585
24.5,0.9999956275681442
24.55,0.9999957583135711
24.6,0.9999958851510804
24.650000000000002,0.9999960081974204
24.700000000000003,0.9999961275658527
24.75,0.9999962433662574
24.8,0.9999963557052347
24.85,0.9999964646862004
24.900000000000002,0.9999965704094834
24.950000000000003,0.9999966729724166
25.0,0.9999967724694256
25.05,0.9999968689921175
25.1,0.9999969626293629
25.150000000000002,0.9999970534673788
25.200000000000003,0.9999971415898071
25.25,0.9999972270777928
25.3,0.9999973100100563
25.35,0.9999973904629683
25.400000000000002,0.9999974685106169
25.450000000000003,0.9999975442248793
25.5,0.9999976176754849
25.55,0.9999976889300801
25.6,0.9999977580542916
25.650000000000002,0.9999978251117861
25.700000000000003,0.9999978901643276
25.75,0.9999979532718363
25.8,0.999998014492442
25.85,0.9999980738825374
25.900000000000002,0.9999981314968321
25.950000000000003,0.9999981873884007
26.0,0.9999982416087326
26.05,0.9999982942077782
26.1,0.9999983452339963
26.150000000000002,0.9999983947343984
26.200000000000003,0.999998442754591
26.25,0.9999984893388184
26.3,0.9999985345300026
26.35,0.9999985783697837
26.400000000000002,0.9999986208985575
26.450000000000003,0.9999986621555129
26.5,0.9999987021786684
26.55,0.9999987410049054
26.6,0.9999987786700045
26.650000000000002,0.9999988152086765
26.700000000000003,0.9999988506545956
26.75,0.9999988850404291
26.8,0.9999989183978691
26.85,0.9999989507576595
26.900000000000002,0.9999989821496265
26.950000000000003,0.9999990126027043
27.0,0.9999990421449629
27.05,0.9999990708036341
27.1,0.9999990986051344
27.150000000000002,0.9999991255750915
27.200000000000003,0.9999991517383682
27.25,0.9999991771190828
27.3,0.9999992017406338
27.35,0.9999992256257199
27.400000000000002,0.9999992487963614
27.450000000000003,0.9999992712739205
27.5,0.9999992930791217
27.55,0.9999993142320689
27.6,0.999999334752266
27.650000000000002,0.9999993546586329
27.700000000000003,0.9999993739695255
27.75,0.9999993927027497
27.8,0.9999994108755801
27.85,0.9999994285047745
27.900000000000002,0.9999994456065898
27.950000000000003,0.9999994621967966
28.0,0.9999994782906948
28.05,0.9999994939031268
28.1,0.9999995090484909
28.150000000000002,0.9999995237407554
28.200000000000003,0.9999995379934704
28.25,0.9999995518197822
28.3,0.9999995652324422
28.35,0.9999995782438226
28.400000000000002,0.9999995908659243
28.450000000000003,0.9999996031103905
28.5,0.9999996149885148
28.55,0.9999996265112544
28.6,0.9999996376892392
28.650000000000002,0.9999996485327798
28.700000000000003,0.9999996590518802
28.75,0.9999996692562437
28.8,0.9999996791552851
28.85,0.999999688758136
28.900000000000002,0.9999996980736565
28.950000000000003,0.9999997071104412
29.0,0.9999997158768273
29.05,0.9999997243809029
29.1,0.9999997326305152
29.150000000000002,0.9999997406332751
29.200000000000003,0.9999997483965672
29.25,0.9999997559275549
29.3,0.9999997632331872
29.35,0.9999997703202056
29.400000000000002,0.9999997771951501
29.450000000000003,0.9999997838643643
29.5,0.9999997903340028
29.55,0.9999997966100368
29.6,0.9999998026982572
29.650000000000002,0.9999998086042832
29.700000000000003,0.9999998143335656
29.75,0.9999998198913918
29.8,0.9999998252828912
29.85,0.9999998305130399
29.900000000000002,0.9999998355866655
29.950000000000003,0.9999998405084507
30.0,0.9999998452829381
30.05,0.9999998499145349
30.1,0.9999998544075165
30.150000000000002,0.99999985876603
30.200000000000003,0.9999998629940986
30.25,0.9999998670956253
30.3,0.9999998710743963
30.35,0.9999998749340844
30.400000000000002,0.9999998786782527
30.450000000000003,0.9999998823103579
30.5,0.9999998858337528
30.55,0.9999998892516906
30.6,0.999999892567326
30.650000000000002,0.9999998957837218
30.700000000000003,0.9999998989038458
30.75,0.9999999019305793
30.8,0.9999999048667174
30.85,0.9999999077149704
30.900000000000002,0.9999999104779683
30.950000000000003,0.9999999131582624
31.0,0.9999999157583276
31.05,0.9999999182805648
31.1,0.9999999207273027
31.150000000000002,0.9999999231008008
31.200000000000003,0.9999999254032511
31.25,0.9999999276367796
31.3,0.9999999298034487
31.35,0.9999999319052593
31.400000000000002,0.9999999339441524
31.450000000000003,0.9999999359220114
31.5,0.9999999378406622
31.55,0.9999999397018774
31.6,0.9999999415073751
31.650000000000002,0.9999999432588235
31.700000000000003,0.9999999449578401
31.75,0.9999999466059942
31.8,0.9999999482048076
31.85,0.9999999497557573
31.900000000000002,0.9999999512602762
31.950000000000003,0.9999999527197535
32.0,0.9999999541355373
32.050000000000004,0.9999999555089358
32.1,0.9999999568412172
32.15,0.9999999581336122
32.2,0.9999999593873145
32.25,0.9999999606034825
32.300000000000004,0.9999999617832396
32.35,0.9999999629276756
32.4,0.9999999640378477
32.45,0.9999999651147817
32.5,0.9999999661594723
32.550000000000004,0.9999999671728845
32.6,0.9999999681559549
32.65,0.9999999691095913
32.7,0.9999999700346758
32.75,0.9999999709320615
32.800000000000004,0.9999999718025787
32.85,0.9999999726470311
32.9,0.9999999734661995
32.95,0.9999999742608403
33.0,0.9999999750316877
33.050000000000004,0.9999999757794541
33.1,0.9999999765048309
33.15,0.9999999772084875
33.2,0.9999999778910746
33.25,0.9999999785532229
33.300000000000004,0.9999999791955443
33.35,0.9999999798186324
33.4,0.9999999804230625
33.45,0.9999999810093941
33.5,0.9999999815781679
33.550000000000004,0.9999999821299105
33.6,0.999999982665131
33.65,0.9999999831843249
33.7,0.999999983687971
33.75,0.9999999841765359
33.800000000000004,0.99999998465047
33.85,0.9999999851102123
33.9,0.999999985556187
33.95,0.9999999859888066
34.0,0.9999999864084709
34.050000000000004,0.9999999868155675
34.1,0.9999999872104732
34.15,0.9999999875935526
34.2,0.99999998796516
34.25,0.9999999883256389
34.300000000000004,0.9999999886753224
34.35,0.9999999890145335
34.4,0.999999989343586
34.45,0.9999999896627842
34.5,0.9999999899724228
34.550000000000004,0.9999999902727885
34.6,0.9999999905641586
34.65,0.9999999908468026
34.7,0.9999999911209815
34.75,0.9999999913869488
34.800000000000004,0.9999999916449512
34.85,0.9999999918952261
34.9,0.9999999921380056
34.95,0.9999999923735139
35.0,0.9999999926019689
35.050000000000004,0.9999999928235813
35.1,0.9999999930385561
35.15,0.9999999932470928
35.2,0.9999999934493834
35.25,0.9999999936456154
35.300000000000004,0.99999999383597
35.35,0.9999999940206232
35.4,0.9999999941997458
35.45,0.9999999943735032
35.5,0.9999999945420563
35.550000000000004,0.9999999947055608
35.6,0.9999999948641686
35.65,0.9999999950180253
35.7,0.9999999951672734
35.75,0.9999999953120512
35.800000000000004,0.9999999954524929
35.85,0.9999999955887277
35.9,0.999999995720882
35.95,0.9999999958490774
36.0,0.9999999959734334
36.050000000000004,0.9999999960940639
36.1,0.9999999962110813
36.15,0.9999999963245939
36.2,0.999999996434706
36.25,0.9999999965415198
36.300000000000004,0.999999996645134
36.35,0.9999999967456448
36.4,0.9999999968431443
36.45,0.9999999969377237
36.5,0.9999999970294694
36.550000000000004,0.9999999971184672
36.6,0.9999999972047988
36.65,0.9999999972885445
36.7,0.9999999973697814
36.75,0.9999999974485846
36.800000000000004,0.9999999975250276
36.85,0.9999999975991803
36.9,0.9999999976711118
36.95,0.9999999977408884
37.0,0.9999999978085747
37.050000000000004,0.9999999978742335
37.1,0.9999999979379252
37.15,0.999999997999709
37.2,0.9999999980596415
37.25,0.9999999981177791
37.300000000000004,0.9999999981741748
37.35,0.9999999982288809
37.4,0.9999999982819484
37.45,0.9999999983334259
37.5,0.9999999983833611
37.550000000000004,0.9999999984318007
37.6,0.9999999984787888
37.65,0.9999999985243693
37.7,0.999999998568584
37.75,0.9999999986114742
37.800000000000004,0.9999999986530796
37.85,0.9999999986934385
37.9,0.9999999987325882
37.95,0.9999999987705649
38.0,0.999999998807404
38.050000000000004,0.9999999988431393
38.1,0.9999999988778041
38.15,0.9999999989114299
38.2,0.9999999989440489
38.25,0.9999999989756899
38.300000000000004,0.9999999990063834
38.35,0.999999999036157
38.400000000000006,0.9999999990650389
38.45,0.9999999990930553
38.5,0.9999999991202323
38.550000000000004,0.9999999991465949
38.6,0.9999999991721676
38.650000000000006,0.9999999991969744
38.7,0.999999999221038
38.75,0.9999999992443802
38.800000000000004,0.9999999992670233
38.85,0.9999999992889881
38.900000000000006,0.9999999993102944
38.95,0.9999999993309624
39.0,0.999999999351011
39.050000000000004,0.9999999993704594
39.1,0.9999999993893247
39.150000000000006,0.999999999407625
39.2,0.9999999994253767
39.25,0.9999999994425964
39.300000000000004,0.9999999994593004
39.35,0.999999999475504
39.400000000000006,0.9999999994912216
39.45,0.9999999995064687
39.5,0.9999999995212587
39.550000000000004,0.9999999995356055
39.6,0.9999999995495225
39.650000000000006,0.9999999995630227
39.7,0.999999999576118
39.75,0.999999999588821
39.800000000000004,0.9999999996011438
39.85,0.9999999996130968
39.900000000000006,0.9999999996246917
39.95,0.9999999996359394
40.0,0.9999999996468496


==> data/weighted_abeta_124_Brain.csv <==
Time_years,Weighted_mean
0.0,0.09238025878363008
0.05,0.09238025878363008
0.1,0.09763400453457094
0.15000000000000002,0.1031331587792901
0.2,0.1089020648301487
0.25,0.11494936077593511
0.30000000000000004,0.12128350212196352
0.35000000000000003,0.12791264142609293
0.4,0.13484455440995038
0.45,0.14208656119134813
0.5,0.14964544321304976
0.55,0.15752735639299567
0.6000000000000001,0.16573774116119494
0.65,0.17428123019498917
0.7000000000000001,0.183161554814998
0.75,0.1923814511550693
0.8,0.2019425673665804
0.8500000000000001,0.21184537325540928
0.9,0.22208907387316823
0.9500000000000001,0.23267152868681032
1.0,0.24358917802618357
1.05,0.25483697855123516
1.1,0.266408349483407
1.1500000000000001,0.27829513130399863
1.2000000000000002,0.29048755853160013
1.25,0.302974248048216
1.3,0.3157422042481695
1.35,0.328776842036151
1.4000000000000001,0.34206202840388394
1.4500000000000002,0.35558014297426416
1.5,0.36931215752528757
1.55,0.38323773410363343
1.6,0.39733534092139655
1.6500000000000001,0.41158238481263754
1.7000000000000002,0.4259553586235798
1.75,0.44043000153612466
1.8,0.4549814699931516
1.85,0.46958451661885914
1.9000000000000001,0.48421367431933127
1.9500000000000002,0.4988434426161582
2.0,0.513448473214836
2.0500000000000003,0.5280037518419602
2.1,0.5424847734995474
2.15,0.5568677084763562
2.2,0.5711295567168727
2.25,0.5852482884679854
2.3000000000000003,0.5992029694885466
2.35,0.6129738695037985
2.4000000000000004,0.6265425530002536
2.45,0.639891951872318
2.5,0.653006419835845
2.5500000000000003,0.6658717689034075
2.6,0.6784752885607677
2.6500000000000004,0.6908057485854204
2.7,0.7028533867002371
2.75,0.7146098824545791
2.8000000000000003,0.7260683188706677
2.85,0.7372231334854202
2.9000000000000004,0.7480700604602705
2.95,0.7586060654280044
3.0,0.7688292747018625
3.0500000000000003,0.7787389003943099
3.1,0.7883351628875794
3.1500000000000004,0.7976192119720309
3.2,0.8065930478279989
3.25,0.8152594428781277
3.3000000000000003,0.8236218653856073
3.35,0.8316844055238765
3.4000000000000004,0.839451704499125
3.45,0.8469288871713484
3.5,0.8541214984950823
3.5500000000000003,0.8610354439887833
3.6,0.8676769343430786
3.6500000000000004,0.8740524341930472
3.7,0.880168615008241
3.75,0.8860323119957628
3.8000000000000003,0.8916504848656142
3.85,0.8970301822726838
3.9000000000000004,0.9021785097250988
3.95,0.9071026007329153
4.0,0.9118095909631541
4.05,0.9163065951657124
4.1000000000000005,0.9206006866385648
4.15,0.9246988790088335
4.2,0.9286081101177064
4.25,0.9323352278109083
4.3,0.9358869774516947
4.3500000000000005,0.9392699909893709
4.4,0.9424907774325739
4.45,0.9455557145924838
4.5,0.9484710419762973
4.55,0.9512428547254816
4.6000000000000005,0.9538770985062233
4.65,0.9563795652710049
4.7,0.9587558898203189
4.75,0.9610115471021348
4.800000000000001,0.9631518501939574
4.8500000000000005,0.9651819489182079
4.9,0.967106829046386
4.95,0.9689313120511436
5.0,0.970660055368188
5.050000000000001,0.9722975531320086
5.1000000000000005,0.973848137350885
5.15,0.9753159794877297
5.2,0.9767050924140507
5.25,0.9780193327049231
5.300000000000001,0.9792624032433537
5.3500000000000005,0.9804378561028992
5.4,0.9815490956779678
5.45,0.9825993820318513
5.5,0.9835918344333157
5.550000000000001,0.9845294350534816
5.6000000000000005,0.9854150327957639
5.65,0.9862513472328386
5.7,0.9870409726258997
5.75,0.9877863820028965
5.800000000000001,0.9884899312739241
5.8500000000000005,0.9891538633635297
5.9,0.9897803123412723
5.95,0.9903713075335193
6.0,0.9909287776010675
6.050000000000001,0.9914545545687791
6.1000000000000005,0.9919503777949833
6.15,0.9924178978698933
6.2,0.9928586804337353
6.25,0.9932742099066441
6.300000000000001,0.9936658931236734
6.3500000000000005,0.9940350628694614
6.4,0.9943829813081962
6.45,0.9947108433055613
6.5,0.9950197796402487
6.550000000000001,0.9953108601034842
6.6000000000000005,0.9955850964857582
6.65,0.9958434454506253
6.7,0.9960868112960377
6.75,0.9963160486041894
6.800000000000001,0.9965319647813087
6.8500000000000005,0.9967353224892156
6.9,0.9969268419707991
6.95,0.9971072032718328
7.0,0.997277048361785
7.050000000000001,0.997436983156451
7.1000000000000005,0.9975875794453815
7.15,0.9977293767271844
7.2,0.9978628839558539
7.25,0.9979885812013243
7.300000000000001,0.998106921227463
7.3500000000000005,0.9982183309907328
7.4,0.9983232130627118
7.45,0.9984219469796486
7.5,0.9985148905221656
7.550000000000001,0.9986023809281741
7.6000000000000005,0.9986847360419923
7.65,0.9987622554025889
7.7,0.9988352212737794
7.75,0.998903899619137
7.800000000000001,0.9989685410242644
7.8500000000000005,0.9990293815690134
7.9,0.9990866436521099
7.95,0.9991405367705786
8.0,0.9991912582562491
8.05,0.9992389939715398
8.1,0.9992839189666218
8.15,0.999326198099968
8.200000000000001,0.9993659866242192
8.25,0.9994034307391919
8.3,0.9994386681137822
8.35,0.9994718283784337
8.4,0.9995030335897528
8.450000000000001,0.9995323986687831
8.5,0.9995600318143804
8.55,0.9995860348930409
8.6,0.99961050380649
8.65,0.9996335288382513
8.700000000000001,0.9996551949803669
8.75,0.9996755822413743
8.8,0.9996947659365824
8.85,0.9997128169616477
8.9,0.9997298020503773
8.950000000000001,0.9997457840176603
9.0,0.9997608219883596
9.05,0.9997749716129641
9.1,0.9997882852707521
9.15,0.9998008122611772
9.200000000000001,0.9998125989841466
9.25,0.9998236891098304
9.3,0.9998341237385979
9.35,0.999843941551648
9.4,0.999853178952871
9.450000000000001,0.99986187020244
9.5,0.9998700475426175
9.55,0.9998777413162147
9.600000000000001,0.9998849800781412
9.65,0.9998917907004313
9.700000000000001,0.9998981984711365
9.75,0.9999042271874302
9.8,0.9999098992432659
9.850000000000001,0.9999152357119043
9.9,0.9999202564236044
9.950000000000001,0.9999249800387648
10.0,0.9999294241167767
10.05,0.9999336051808365
10.100000000000001,0.9999375387789612
10.15,0.9999412395414183
10.200000000000001,0.9999447212347876
10.25,0.9999479968128454
10.3,0.9999510784644621
10.350000000000001,0.9999539776586832
10.4,0.9999567051871635
10.450000000000001,0.9999592712041022
10.5,0.9999616852638341
10.55,0.9999639563562058
10.600000000000001,0.9999660929398733
10.65,0.9999681029736373
10.700000000000001,0.9999699939459382
10.75,0.9999717729026085
10.8,0.9999734464729982
10.850000000000001,0.9999750208945539
10.9,0.9999765020359569
10.950000000000001,0.9999778954188931
11.0,0.9999792062385425
11.05,0.9999804393828599
11.100000000000001,0.9999815994507198
11.15,0.9999826907689909
11.200000000000001,0.9999837174086039
11.25,0.9999846831996727
11.3,0.9999855917457218
11.350000000000001,0.9999864464370747
11.4,0.9999872504634558
11.450000000000001,0.9999880068258431
11.5,0.9999887183476259
11.55,0.9999893876851019
11.600000000000001,0.9999900173373545
11.65,0.9999906096555484
11.700000000000001,0.9999911668516751
11.75,0.9999916910067829
11.8,0.9999921840787194
11.850000000000001,0.9999926479094189
11.9,0.9999930842317575
11.950000000000001,0.9999934946760032
12.0,0.9999938807758876
12.05,0.9999942439743147
12.100000000000001,0.9999945856287358
12.15,0.9999949070162053
12.200000000000001,0.9999952093381382
12.25,0.9999954937247851
12.3,0.9999957612394446
12.350000000000001,0.999996012882426
12.4,0.9999962495947762
12.450000000000001,0.9999964722617892
12.5,0.9999966817163047
12.55,0.999996878741815
12.600000000000001,0.9999970640753844
12.65,0.9999972384104016
12.700000000000001,0.9999974023991612
12.75,0.9999975566553008
12.8,0.9999977017560879
12.850000000000001,0.999997838244575
12.9,0.9999979666316254
12.950000000000001,0.9999980873978198
13.0,0.9999982009952506
13.05,0.9999983078492073
13.100000000000001,0.9999984083597669
13.15,0.9999985029032863
13.200000000000001,0.9999985918338071
13.25,0.9999986754843787
13.3,0.9999987541683013
13.350000000000001,0.9999988281802968
13.4,0.9999988977976093
13.450000000000001,0.9999989632810401
13.5,0.9999990248759242
13.55,0.9999990828130453
13.600000000000001,0.9999991373094975
13.65,0.9999991885694993
13.700000000000001,0.999999236785155
13.75,0.9999992821371724
13.8,0.9999993247955397
13.850000000000001,0.9999993649201601
13.9,0.9999994026614504
13.950000000000001,0.999999438160903
14.0,0.9999994715516145
14.05,0.9999995029587849
14.100000000000001,0.9999995325001847
14.15,0.9999995602865962
14.200000000000001,0.9999995864222265
14.25,0.9999996110051005
14.3,0.9999996341274232
14.350000000000001,0.9999996558759292
14.4,0.9999996763322045
14.450000000000001,0.9999996955729922
14.5,0.9999997136704804
14.55,0.9999997306925728
14.600000000000001,0.9999997467031418
14.65,0.9999997617622681
14.700000000000001,0.9999997759264659
14.75,0.9999997892488942
14.8,0.9999998017795552
14.850000000000001,0.9999998135654838
14.9,0.9999998246509216
14.950000000000001,0.9999998350774826
15.0,0.999999844884311
15.05,0.9999998541082259
15.100000000000001,0.9999998627838602
15.15,0.9999998709437902
15.200000000000001,0.9999998786186574
15.25,0.9999998858372835
15.3,0.9999998926267787
15.350000000000001,0.9999998990126435
15.4,0.9999999050188628
15.450000000000001,0.9999999106679974
15.5,0.999999915981268
15.55,0.9999999209786353
15.600000000000001,0.9999999256788731
15.65,0.9999999300996412
15.700000000000001,0.9999999342575492
15.75,0.9999999381682211
15.8,0.9999999418463517
15.850000000000001,0.9999999453057632
15.9,0.999999948559457
15.950000000000001,0.999999951619661
16.0,0.9999999544978769
16.05,0.9999999572049241
16.1,0.9999999597509772
16.150000000000002,0.9999999621456078
16.2,0.9999999643978177
16.25,0.9999999665160748
16.3,0.9999999685083423
16.35,0.9999999703821114
16.400000000000002,0.9999999721444277
16.45,0.9999999738019182
16.5,0.9999999753608155
16.55,0.9999999768269822
16.6,0.9999999782059327
16.650000000000002,0.9999999795028527
16.7,0.9999999807226209
16.75,0.9999999818698248
16.8,0.99999998294878
16.85,0.9999999839635454
16.900000000000002,0.9999999849179381
16.95,0.9999999858155488
17.0,0.9999999866597549
17.05,0.9999999874537325
17.1,0.9999999882004689
17.150000000000002,0.9999999889027745
17.2,0.9999999895632914
17.25,0.9999999901845059
17.3,0.9999999907687553
17.35,0.9999999913182388
17.400000000000002,0.9999999918350241
17.45,0.9999999923210569
17.5,0.9999999927781662
17.55,0.9999999932080728
17.6,0.9999999936123948
17.650000000000002,0.9999999939926548
17.7,0.9999999943502841
17.75,0.9999999946866289
17.8,0.9999999950029556
17.85,0.9999999953004554
17.900000000000002,0.9999999955802485
17.95,0.9999999958433884
18.0,0.9999999960908663
18.05,0.9999999963236137
18.1,0.9999999965425068
18.150000000000002,0.9999999967483709
18.2,0.9999999969419805
18.25,0.9999999971240655
18.3,0.9999999972953114
18.35,0.9999999974563631
18.400000000000002,0.9999999976078278
18.45,0.9999999977502755
18.5,0.9999999978842429
18.55,0.9999999980102346
18.6,0.999999998128726
18.650000000000002,0.9999999982401626
18.7,0.9999999983449647
18.75,0.9999999984435275
18.8,0.9999999985362219
18.85,0.9999999986233972
18.900000000000002,0.999999998705382
18.95,0.9999999987824857
19.0,0.9999999988549982
19.05,0.9999999989231929
19.1,0.9999999989873273
19.150000000000002,0.9999999990476427
19.200000000000003,0.9999999991043663
19.25,0.9999999991577124
19.3,0.999999999207882
19.35,0.9999999992550638
19.400000000000002,0.9999999992994357
19.450000000000003,0.9999999993411655
19.5,0.9999999993804103
19.55,0.9999999994173178
19.6,0.9999999994520273
19.650000000000002,0.9999999994846697
19.700000000000003,0.9999999995153677
19.75,0.9999999995442377
19.8,0.9999999995713886
19.85,0.9999999995969219
19.900000000000002,0.9999999996209346
19.950000000000003,0.9999999996435174
20.0,0.999999999664755
20.05,0.9999999996847274
20.1,0.9999999997035103
20.150000000000002,0.9999999997211743
20.200000000000003,0.9999999997377863
20.25,0.9999999997534087
20.3,0.9999999997681007
20.35,0.9999999997819173
20.400000000000002,0.9999999997949112
20.450000000000003,0.9999999998071308
20.5,0.9999999998186222
20.55,0.9999999998294296
20.6,0.9999999998395928
20.650000000000002,0.9999999998491508
20.700000000000003,0.9999999998581391
20.75,0.9999999998665923
20.8,0.9999999998745417
20.85,0.9999999998820173
20.900000000000002,0.9999999998890479
20.950000000000003,0.9999999998956592
21.0,0.9999999999018768
21.05,0.9999999999077243
21.1,0.999999999913223
21.150000000000002,0.9999999999183944
21.200000000000003,0.9999999999232569
21.25,0.9999999999278306
21.3,0.9999999999321317
21.35,0.999999999936176
21.400000000000002,0.9999999999399799
21.450000000000003,0.9999999999435567
21.5,0.9999999999469206
21.55,0.9999999999500837
21.6,0.9999999999530589
21.650000000000002,0.9999999999558565
21.700000000000003,0.9999999999584873
21.75,0.9999999999609613
21.8,0.9999999999632881
21.85,0.9999999999654761
21.900000000000002,0.999999999967534
21.950000000000003,0.9999999999694689
22.0,0.9999999999712886
22.05,0.9999999999729997
22.1,0.9999999999746091
22.150000000000002,0.9999999999761224
22.200000000000003,0.9999999999775457
22.25,0.9999999999788841
22.3,0.9999999999801427
22.35,0.9999999999813264
22.400000000000002,0.9999999999824394
22.450000000000003,0.9999999999834861
22.5,0.9999999999844704
22.55,0.999999999985396
22.6,0.9999999999862664
22.650000000000002,0.9999999999870854
22.700000000000003,0.9999999999878548
22.75,0.9999999999885789
22.8,0.9999999999892596
22.85,0.9999999999898996
22.900000000000002,0.9999999999905017
22.950000000000003,0.9999999999910678
23.0,0.9999999999916003
23.05,0.9999999999921009
23.1,0.9999999999925715
23.150000000000002,0.9999999999930146
23.200000000000003,0.9999999999934307
23.25,0.9999999999938223
23.3,0.9999999999941905
23.35,0.9999999999945369
23.400000000000002,0.9999999999948623
23.450000000000003,0.9999999999951684
23.5,0.9999999999954565
23.55,0.9999999999957273
23.6,0.999999999995982
23.650000000000002,0.9999999999962214
23.700000000000003,0.9999999999964467
23.75,0.9999999999966585
23.8,0.9999999999968575
23.85,0.9999999999970447
23.900000000000002,0.9999999999972206
23.950000000000003,0.999999999997386
24.0,0.9999999999975421
24.05,0.9999999999976884
24.1,0.9999999999978262
24.150000000000002,0.9999999999979556
24.200000000000003,0.9999999999980772
24.25,0.9999999999981918
24.3,0.9999999999982997
24.35,0.999999999998401
24.400000000000002,0.9999999999984963
24.450000000000003,0.9999999999985857
24.5,0.9999999999986702
24.55,0.9999999999987492
24.6,0.9999999999988237
24.650000000000002,0.9999999999988938
24.700000000000003,0.9999999999989598
24.75,0.9999999999990218
24.8,0.99999999999908
24.85,0.9999999999991348
24.900000000000002,0.999999999999186
24.950000000000003,0.9999999999992348
25.0,0.9999999999992802
25.05,0.9999999999993232
25.1,0.9999999999993633
25.150000000000002,0.9999999999994013
25.200000000000003,0.9999999999994371
25.25,0.9999999999994704
25.3,0.999999999999502
25.35,0.9999999999995316
25.400000000000002,0.9999999999995595
25.450000000000003,0.9999999999995854
25.5,0.9999999999996102
25.55,0.9999999999996333
25.6,0.9999999999996552
25.650000000000002,0.9999999999996755
25.700000000000003,0.9999999999996948
25.75,0.999999999999713
25.8,0.99999999999973
25.85,0.999999999999746
25.900000000000002,0.9999999999997612
25.950000000000003,0.9999999999997753
26.0,0.9999999999997886
26.05,0.999999999999801
26.1,0.9999999999998127
26.150000000000002,0.9999999999998238
26.200000000000003,0.9999999999998342
26.25,0.999999999999844
26.3,0.9999999999998531
26.35,0.9999999999998617
26.400000000000002,0.9999999999998699
26.450000000000003,0.9999999999998774
26.5,0.9999999999998846
26.55,0.9999999999998918
26.6,0.9999999999998979
26.650000000000002,0.9999999999999037
26.700000000000003,0.9999999999999095
26.75,0.9999999999999147
26.8,0.99999999999992
26.85,0.9999999999999247
26.900000000000002,0.9999999999999288
26.950000000000003,0.9999999999999333
27.0,0.9999999999999369
27.05,0.9999999999999407
27.1,0.999999999999944
27.150000000000002,0.9999999999999474
27.200000000000003,0.9999999999999503
27.25,0.999999999999953
27.3,0.9999999999999559
27.35,0.9999999999999583
27.400000000000002,0.9999999999999607
27.450000000000003,0.9999999999999629
27.5,0.9999999999999648
27.55,0.9999999999999666
27.6,0.9999999999999688
27.650000000000002,0.9999999999999704
27.700000000000003,0.999999999999972
27.75,0.9999999999999737
27.8,0.9999999999999751
27.85,0.9999999999999762
27.900000000000002,0.9999999999999778
27.950000000000003,0.999999999999979
28.0,0.99999999999998
28.05,0.9999999999999811
28.1,0.9999999999999822
28.150000000000002,0.9999999999999829
28.200000000000003,0.999999999999984
28.25,0.9999999999999848
28.3,0.9999999999999856
28.35,0.9999999999999865
28.400000000000002,0.999999999999987
28.450000000000003,0.9999999999999876
28.5,0.9999999999999881
28.55,0.9999999999999885
28.6,0.9999999999999892
28.650000000000002,0.9999999999999896
28.700000000000003,0.99999999999999
28.75,0.9999999999999903
28.8,0.9999999999999907
28.85,0.9999999999999911
28.900000000000002,0.9999999999999917
28.950000000000003,0.9999999999999919
29.0,0.9999999999999925
29.05,0.9999999999999926
29.1,0.999999999999993
29.150000000000002,0.999999999999993
29.200000000000003,0.9999999999999933
29.25,0.9999999999999933
29.3,0.9999999999999937
29.35,0.9999999999999937
29.400000000000002,0.9999999999999939
29.450000000000003,0.9999999999999941
29.5,0.9999999999999944
29.55,0.9999999999999944
29.6,0.9999999999999947
29.650000000000002,0.9999999999999948
29.700000000000003,0.9999999999999948
29.75,0.9999999999999948
29.8,0.9999999999999952
29.85,0.9999999999999952
29.900000000000002,0.9999999999999952
29.950000000000003,0.9999999999999952
30.0,0.9999999999999952
30.05,0.9999999999999956
30.1,0.9999999999999956
30.150000000000002,0.9999999999999956
30.200000000000003,0.9999999999999956
30.25,0.9999999999999958
30.3,0.9999999999999958
30.35,0.9999999999999959
30.400000000000002,0.9999999999999959
30.450000000000003,0.9999999999999959
30.5,0.9999999999999959
30.55,0.9999999999999959
30.6,0.9999999999999959
30.650000000000002,0.9999999999999959
30.700000000000003,0.9999999999999959
30.75,0.9999999999999959
30.8,0.9999999999999959
30.85,0.9999999999999963
30.900000000000002,0.9999999999999963
30.950000000000003,0.9999999999999963
31.0,0.9999999999999963
31.05,0.9999999999999963
31.1,0.9999999999999963
31.150000000000002,0.9999999999999963
31.200000000000003,0.9999999999999963
31.25,0.9999999999999963
31.3,0.9999999999999963
31.35,0.9999999999999963
31.400000000000002,0.9999999999999963
31.450000000000003,0.9999999999999963
31.5,0.9999999999999963
31.55,0.9999999999999963
31.6,0.9999999999999963
31.650000000000002,0.9999999999999963
31.700000000000003,0.9999999999999963
31.75,0.9999999999999963
31.8,0.9999999999999963
31.85,0.9999999999999963
31.900000000000002,0.9999999999999963
31.950000000000003,0.9999999999999963
32.0,0.9999999999999963
32.050000000000004,0.9999999999999963
32.1,0.9999999999999963
32.15,0.9999999999999963
32.2,0.9999999999999963
32.25,0.9999999999999963
32.300000000000004,0.9999999999999963
32.35,0.9999999999999963
32.4,0.9999999999999963
32.45,0.9999999999999963
32.5,0.9999999999999963
32.550000000000004,0.9999999999999963
32.6,0.9999999999999963
32.65,0.9999999999999963
32.7,0.9999999999999963
32.75,0.9999999999999963
32.800000000000004,0.9999999999999963
32.85,0.9999999999999963
32.9,0.9999999999999963
32.95,0.9999999999999963
33.0,0.9999999999999963
33.050000000000004,0.9999999999999963
33.1,0.9999999999999963
33.15,0.9999999999999963
33.2,0.9999999999999963
33.25,0.9999999999999963
33.300000000000004,0.9999999999999963
33.35,0.9999999999999963
33.4,0.9999999999999963
33.45,0.9999999999999963
33.5,0.9999999999999963
33.550000000000004,0.9999999999999963
33.6,0.9999999999999963
33.65,0.9999999999999963
33.7,0.9999999999999963
33.75,0.9999999999999963
33.800000000000004,0.9999999999999963
33.85,0.9999999999999963
33.9,0.9999999999999963
33.95,0.9999999999999963
34.0,0.9999999999999963
34.050000000000004,0.9999999999999963
34.1,0.9999999999999963
34.15,0.9999999999999963
34.2,0.9999999999999963
34.25,0.9999999999999963
34.300000000000004,0.9999999999999963
34.35,0.9999999999999963
34.4,0.9999999999999963
34.45,0.9999999999999963
34.5,0.9999999999999963
34.550000000000004,0.9999999999999963
34.6,0.9999999999999963
34.65,0.9999999999999963
34.7,0.9999999999999963
34.75,0.9999999999999963
34.800000000000004,0.9999999999999963
34.85,0.9999999999999963
34.9,0.9999999999999963
34.95,0.9999999999999963
35.0,0.9999999999999963
35.050000000000004,0.9999999999999963
35.1,0.9999999999999963
35.15,0.9999999999999963
35.2,0.9999999999999963
35.25,0.9999999999999963
35.300000000000004,0.9999999999999963
35.35,0.9999999999999963
35.4,0.9999999999999963
35.45,0.9999999999999963
35.5,0.9999999999999963
35.550000000000004,0.9999999999999963
35.6,0.9999999999999963
35.65,0.9999999999999963
35.7,0.9999999999999963
35.75,0.9999999999999963
35.800000000000004,0.9999999999999963
35.85,0.9999999999999963
35.9,0.9999999999999963
35.95,0.9999999999999963
36.0,0.9999999999999963
36.050000000000004,0.9999999999999963
36.1,0.9999999999999963
36.15,0.9999999999999963
36.2,0.9999999999999963
36.25,0.9999999999999963
36.300000000000004,0.9999999999999963
36.35,0.9999999999999963
36.4,0.9999999999999963
36.45,0.9999999999999963
36.5,0.9999999999999963
36.550000000000004,0.9999999999999963
36.6,0.9999999999999963
36.65,0.9999999999999963
36.7,0.9999999999999963
36.75,0.9999999999999963
36.800000000000004,0.9999999999999963
36.85,0.9999999999999963
36.9,0.9999999999999963
36.95,0.9999999999999963
37.0,0.9999999999999963
37.050000000000004,0.9999999999999963
37.1,0.9999999999999963
37.15,0.9999999999999963
37.2,0.9999999999999963
37.25,0.9999999999999963
37.300000000000004,0.9999999999999963
37.35,0.9999999999999963
37.4,0.9999999999999963
37.45,0.9999999999999963
37.5,0.9999999999999963
37.550000000000004,0.9999999999999963
37.6,0.9999999999999963
37.65,0.9999999999999963
37.7,0.9999999999999963
37.75,0.9999999999999963
37.800000000000004,0.9999999999999963
37.85,0.9999999999999963
37.9,0.9999999999999963
37.95,0.9999999999999963
38.0,0.9999999999999963
38.050000000000004,0.9999999999999963
38.1,0.9999999999999963
38.15,0.9999999999999963
38.2,0.9999999999999963
38.25,0.9999999999999963
38.300000000000004,0.9999999999999963
38.35,0.9999999999999963
38.400000000000006,0.9999999999999963
38.45,0.9999999999999963
38.5,0.9999999999999963
38.550000000000004,0.9999999999999963
38.6,0.9999999999999963
38.650000000000006,0.9999999999999963
38.7,0.9999999999999963
38.75,0.9999999999999963
38.800000000000004,0.9999999999999963
38.85,0.9999999999999963
38.900000000000006,0.9999999999999963
38.95,0.9999999999999963
39.0,0.9999999999999963
39.050000000000004,0.9999999999999963
39.1,0.9999999999999963
39.150000000000006,0.9999999999999963
39.2,0.9999999999999963
39.25,0.9999999999999963
39.300000000000004,0.9999999999999963
39.35,0.9999999999999963
39.400000000000006,0.9999999999999963
39.45,0.9999999999999963
39.5,0.9999999999999963
39.550000000000004,0.9999999999999963
39.6,0.9999999999999963
39.650000000000006,0.9999999999999963
39.7,0.9999999999999963
39.75,0.9999999999999963
39.800000000000004,0.9999999999999963
39.85,0.9999999999999963
39.900000000000006,0.9999999999999963
39.95,0.9999999999999963
40.0,0.9999999999999963


==> data/weighted_abeta_218_Brain.csv <==
Time_years,Weighted_mean
0.0,0.09238025878363008
0.05,0.09238025878363008
0.1,0.10188051893577729
0.15000000000000002,0.11217044116193287
0.2,0.1233457316188279
0.25,0.1354507610746342
0.30000000000000004,0.14852610934456928
0.35000000000000003,0.16260682886494024
0.4,0.1777208968763297
0.45,0.19388759503267994
0.5,0.21111587456699837
0.55,0.22940277752264424
0.6000000000000001,0.24873199732557422
0.65,0.2690726712590005
0.7000000000000001,0.29037850130983844
0.75,0.31258729658737366
0.8,0.3356210186998949
0.8500000000000001,0.35938639051516125
0.9,0.3837760990942488
0.9500000000000001,0.40867058699218145
1.0,0.43394038551454733
1.05,0.45944890284474676
1.1,0.48505554365422565
1.1500000000000001,0.5106190091781462
1.2000000000000002,0.5360006112431852
1.25,0.5610674323978508
1.3,0.5856951773429994
1.35,0.6097705866689496
1.4000000000000001,0.633193319292838
1.4500000000000002,0.6558772507605832
1.5,0.6777511762107503
1.55,0.6987589451213636
1.6,0.7188590866915147
1.6500000000000001,0.738024007769284
1.7000000000000002,0.7562388588310738
1.75,0.7735001680023439
1.8,0.7898143397234235
1.85,0.8051961051886053
1.9000000000000001,0.819666998119804
1.9500000000000002,0.8332539137174897
2.0,0.845987792450187
2.0500000000000003,0.8579024550274673
2.1,0.869033601379614
2.15,0.8794179752875579
2.2,0.8890926876860944
2.25,0.8980946855572773
2.3000000000000003,0.9064603495084302
2.35,0.9142252012454006
2.4000000000000004,0.9214237018100552
2.45,0.9280891222540878
2.5,0.9342534700057056
2.5500000000000003,0.9399474562436806
2.6,0.9452004918792714
2.6500000000000004,0.9500407020758875
2.7,0.9544949514762429
2.75,0.9585888743656911
2.8000000000000003,0.962346905818145
2.85,0.9657923114109568
2.9000000000000004,0.9689472143396715
2.95,0.9718326197113404
3.0,0.9744684364594408
3.0500000000000003,0.9768734977307104
3.1,0.9790655807812699
3.1500000000000004,0.9810614274302255
3.2,0.9828767660005245
3.25,0.9845263354751461
3.3000000000000003,0.9860239123531689
3.35,0.9873823404390445
3.4000000000000004,0.9886135635653798
3.45,0.9897286610517548
3.5,0.9907378855488015
3.5500000000000003,0.9916507028105693
3.6,0.9924758328768677
3.6500000000000004,0.9932212921252629
3.7,0.9938944356624799
3.75,0.9945019995592664
3.8000000000000003,0.995050142483769
3.85,0.9955444863494747
3.9000000000000004,0.9959901556591778
3.95,0.996391815291949
4.0,0.9967537065425048
4.05,0.997079681279613
4.1000000000000005,0.9973732341409309
4.15,0.9976375327254225
4.2,0.9978754457811675
4.25,0.9980895694162403
4.3,0.9982822513839725
4.3500000000000005,0.9984556135119337
4.4,0.9986115723571255
4.45,0.9987518581789009
4.5,0.9988780323266546
4.55,0.9989915031420701
4.6000000000000005,0.9990935404761543
4.65,0.9991852889199978
4.7,0.9992677798455518
4.75,0.9993419423490849
4.800000000000001,0.9994086131856511
4.8500000000000005,0.9994685457781481
4.9,0.999522418379499
4.95,0.9995708414613533
5.0,0.9996143643975907
5.050000000000001,0.999653481505856
5.1000000000000005,0.999688637505509
5.15,0.9997202324456989
5.2,0.9997486261528551
5.25,0.9997741422427253
5.300000000000001,0.9997970717381925
5.3500000000000005,0.9998176763304665
5.4,0.9998361913178951
5.45,0.9998528282535111
5.5,0.99986777732959
5.550000000000001,0.9998812095248514
5.6000000000000005,0.9998932785375393
5.65,0.999904122525411
5.7,0.9999138656716713
5.75,0.9999226195940437
5.800000000000001,0.999930484612531
5.8500000000000005,0.9999375508898916
5.9,0.9999438994575036
5.95,0.9999496031380395
6.0,0.9999547273752585
6.050000000000001,0.9999593309802045
6.1000000000000005,0.9999634668021828
6.15,0.9999671823320566
6.2,0.9999705202446557
6.25,0.9999735188864167
6.300000000000001,0.9999762127137626
6.3500000000000005,0.999978632687177
6.4,0.9999808066254383
6.45,0.9999827595240258
6.5,0.9999845138413145
6.550000000000001,0.9999860897558032
6.6000000000000005,0.9999875053973094
6.65,0.9999887770547471
6.7,0.9999899193628659
6.75,0.9999909454700708
6.800000000000001,0.9999918671892385
6.8500000000000005,0.9999926951332474
6.9,0.9999934388367712
6.95,0.9999941068657249
7.0,0.9999947069156124
7.050000000000001,0.9999952458998994
7.1000000000000005,0.999995730029424
7.15,0.9999961648837514
7.2,0.9999965554752875
7.25,0.9999969063068876
7.300000000000001,0.9999972214236196
7.3500000000000005,0.9999975044592719
7.4,0.9999977586781403
7.45,0.9999979870125746
7.5,0.9999981920967098
7.550000000000001,0.9999983762967746
7.6000000000000005,0.9999985417383217
7.65,0.999998690330691
7.7,0.9999988237889901
7.75,0.9999989436538397
7.800000000000001,0.9999990513091145
7.8500000000000005,0.9999991479978814
7.9,0.9999992348367178
7.95,0.9999993128285757
8.0,0.999999382874336
8.05,0.9999994457831922
8.1,0.9999995022819754
8.15,0.9999995530235336
8.200000000000001,0.9999995985942569
8.25,0.9999996395208406
8.3,0.9999996762763579
8.35,0.999999709285715
8.4,0.9999997389305559
8.450000000000001,0.999999765553661
8.5,0.9999997894629062
8.55,0.9999998109348126
8.6,0.999999830217739
8.65,0.9999998475347491
8.700000000000001,0.9999998630861862
8.75,0.9999998770519862
8.8,0.9999998895937554
8.85,0.9999999008566361
8.9,0.9999999109709847
8.950000000000001,0.9999999200538751
9.0,0.9999999282104538
9.05,0.9999999355351524
9.1,0.9999999421127803
9.15,0.999999948019504
9.200000000000001,0.9999999533237285
9.25,0.9999999580868861
9.3,0.9999999623641488
9.35,0.9999999662050649
9.4,0.9999999696541316
9.450000000000001,0.9999999727513104
9.5,0.9999999755324898
9.55,0.9999999780298987
9.600000000000001,0.9999999802724803
9.65,0.9999999822862274
9.700000000000001,0.999999984094482
9.75,0.9999999857182063
9.8,0.9999999871762248
9.850000000000001,0.9999999884854428
9.9,0.9999999896610405
9.950000000000001,0.9999999907166515
10.0,0.9999999916645174
10.05,0.9999999925156327
10.100000000000001,0.999999993279869
10.15,0.9999999939660921
10.200000000000001,0.9999999945822627
10.25,0.9999999951355301
10.3,0.9999999956323136
10.350000000000001,0.9999999960783779
10.4,0.9999999964788998
10.450000000000001,0.9999999968385275
10.5,0.9999999971614352
10.55,0.999999997451371
10.600000000000001,0.9999999977117006
10.65,0.9999999979454458
10.700000000000001,0.9999999981553216
10.75,0.9999999983437641
10.8,0.9999999985129614
10.850000000000001,0.9999999986648789
10.9,0.9999999988012799
10.950000000000001,0.9999999989237497
11.0,0.9999999990337106
11.05,0.9999999991324395
11.100000000000001,0.9999999992210833
11.15,0.9999999993006724
11.200000000000001,0.9999999993721315
11.25,0.9999999994362901
11.3,0.9999999994938946
11.350000000000001,0.9999999995456139
11.4,0.9999999995920495
11.450000000000001,0.9999999996337405
11.5,0.9999999996711721
11.55,0.999999999704779
11.600000000000001,0.999999999734952
11.65,0.999999999762042
11.700000000000001,0.9999999997863638
11.75,0.9999999998082003
11.8,0.9999999998278051
11.850000000000001,0.9999999998454067
11.9,0.9999999998612095
11.950000000000001,0.999999999875397
12.0,0.9999999998881347
12.05,0.9999999998995708
12.100000000000001,0.9999999999098377
12.15,0.9999999999190553
12.200000000000001,0.9999999999273308
12.25,0.9999999999347604
12.3,0.9999999999414305
12.350000000000001,0.999999999947419
12.4,0.9999999999527949
12.450000000000001,0.9999999999576217
12.5,0.999999999961955
12.55,0.9999999999658452
12.600000000000001,0.9999999999693375
12.65,0.9999999999724731
12.700000000000001,0.9999999999752878
12.75,0.999999999977815
12.8,0.9999999999800837
12.850000000000001,0.9999999999821203
12.9,0.9999999999839485
12.950000000000001,0.9999999999855905
13.0,0.9999999999870639
13.05,0.9999999999883871
13.100000000000001,0.9999999999895748
13.15,0.9999999999906409
13.200000000000001,0.9999999999915983
13.25,0.9999999999924573
13.3,0.9999999999932286
13.350000000000001,0.9999999999939213
13.4,0.9999999999945428
13.450000000000001,0.9999999999951009
13.5,0.999999999995602
13.55,0.9999999999960517
13.600000000000001,0.9999999999964556
13.65,0.9999999999968182
13.700000000000001,0.9999999999971438
13.75,0.9999999999974357
13.8,0.9999999999976978
13.850000000000001,0.9999999999979333
13.9,0.9999999999981447
13.950000000000001,0.9999999999983344
14.0,0.9999999999985046
14.05,0.9999999999986576
14.100000000000001,0.999999999998795
14.15,0.9999999999989181
14.200000000000001,0.9999999999990286
14.25,0.9999999999991281
14.3,0.9999999999992172
14.350000000000001,0.9999999999992971
14.4,0.9999999999993692
14.450000000000001,0.9999999999994336
14.5,0.9999999999994916
14.55,0.9999999999995434
14.600000000000001,0.9999999999995899
14.65,0.9999999999996317
14.700000000000001,0.9999999999996693
14.75,0.9999999999997031
14.8,0.9999999999997333
14.850000000000001,0.9999999999997606
14.9,0.9999999999997853
14.950000000000001,0.9999999999998068
15.0,0.9999999999998265
15.05,0.9999999999998442
15.100000000000001,0.99999999999986
15.15,0.9999999999998743
15.200000000000001,0.9999999999998869
15.25,0.9999999999998984
15.3,0.9999999999999087
15.350000000000001,0.9999999999999181
15.4,0.9999999999999262
15.450000000000001,0.9999999999999336
15.5,0.9999999999999403
15.55,0.9999999999999463
15.600000000000001,0.9999999999999518
15.65,0.9999999999999566
15.700000000000001,0.999999999999961
15.75,0.9999999999999648
15.8,0.9999999999999685
15.850000000000001,0.9999999999999715
15.9,0.999999999999974
15.950000000000001,0.9999999999999765
16.0,0.999999999999979
16.05,0.9999999999999811
16.1,0.9999999999999829
16.150000000000002,0.9999999999999845
16.2,0.9999999999999859
16.25,0.9999999999999873
16.3,0.9999999999999885
16.35,0.9999999999999895
16.400000000000002,0.9999999999999903
16.45,0.9999999999999915
16.5,0.9999999999999919
16.55,0.9999999999999926
16.6,0.9999999999999933
16.650000000000002,0.9999999999999937
16.7,0.9999999999999941
16.75,0.9999999999999944
16.8,0.9999999999999948
16.85,0.9999999999999952
16.900000000000002,0.9999999999999956
16.95,0.9999999999999958
17.0,0.9999999999999959
17.05,0.9999999999999963
17.1,0.9999999999999963
17.150000000000002,0.9999999999999967
17.2,0.9999999999999967
17.25,0.999999999999997
17.3,0.999999999999997
17.35,0.999999999999997
17.400000000000002,0.9999999999999972
17.45,0.9999999999999974
17.5,0.9999999999999976
17.55,0.9999999999999976
17.6,0.9999999999999976
17.650000000000002,0.9999999999999978
17.7,0.9999999999999978
17.75,0.9999999999999978
17.8,0.9999999999999978
17.85,0.9999999999999978
17.900000000000002,0.9999999999999978
17.95,0.9999999999999978
18.0,0.9999999999999978
18.05,0.9999999999999978
18.1,0.9999999999999978
18.150000000000002,0.9999999999999978
18.2,0.9999999999999978
18.25,0.9999999999999978
18.3,0.9999999999999978
18.35,0.9999999999999978
18.400000000000002,0.9999999999999978
18.45,0.999999999999998
18.5,0.999999999999998
18.55,0.999999999999998
18.6,0.999999999999998
18.650000000000002,0.999999999999998
18.7,0.999999999999998
18.75,0.999999999999998
18.8,0.999999999999998
18.85,0.999999999999998
18.900000000000002,0.999999999999998
18.95,0.999999999999998
19.0,0.999999999999998
19.05,0.999999999999998
19.1,0.999999999999998
19.150000000000002,0.999999999999998
19.200000000000003,0.999999999999998
19.25,0.999999999999998
19.3,0.999999999999998
19.35,0.999999999999998
19.400000000000002,0.999999999999998
19.450000000000003,0.999999999999998
19.5,0.999999999999998
19.55,0.999999999999998
19.6,0.999999999999998
19.650000000000002,0.999999999999998
19.700000000000003,0.999999999999998
19.75,0.999999999999998
19.8,0.999999999999998
19.85,0.999999999999998
19.900000000000002,0.999999999999998
19.950000000000003,0.999999999999998
20.0,0.999999999999998
20.05,0.999999999999998
20.1,0.999999999999998
20.150000000000002,0.999999999999998
20.200000000000003,0.999999999999998
20.25,0.999999999999998
20.3,0.999999999999998
20.35,0.999999999999998
20.400000000000002,0.999999999999998
20.450000000000003,0.999999999999998
20.5,0.999999999999998
20.55,0.999999999999998
20.6,0.999999999999998
20.650000000000002,0.999999999999998
20.700000000000003,0.999999999999998
20.75,0.999999999999998
20.8,0.999999999999998
20.85,0.999999999999998
20.900000000000002,0.999999999999998
20.950000000000003,0.999999999999998
21.0,0.999999999999998
21.05,0.999999999999998
21.1,0.999999999999998
21.150000000000002,0.999999999999998
21.200000000000003,0.999999999999998
21.25,0.999999999999998
21.3,0.999999999999998
21.35,0.999999999999998
21.400000000000002,0.999999999999998
21.450000000000003,0.999999999999998
21.5,0.999999999999998
21.55,0.999999999999998
21.6,0.999999999999998
21.650000000000002,0.999999999999998
21.700000000000003,0.999999999999998
21.75,0.999999999999998
21.8,0.999999999999998
21.85,0.999999999999998
21.900000000000002,0.999999999999998
21.950000000000003,0.999999999999998
22.0,0.999999999999998
22.05,0.999999999999998
22.1,0.999999999999998
22.150000000000002,0.999999999999998
22.200000000000003,0.999999999999998
22.25,0.999999999999998
22.3,0.999999999999998
22.35,0.999999999999998
22.400000000000002,0.999999999999998
22.450000000000003,0.999999999999998
22.5,0.999999999999998
22.55,0.999999999999998
22.6,0.999999999999998
22.650000000000002,0.999999999999998
22.700000000000003,0.999999999999998
22.75,0.999999999999998
22.8,0.999999999999998
22.85,0.999999999999998
22.900000000000002,0.999999999999998
22.950000000000003,0.999999999999998
23.0,0.999999999999998
23.05,0.999999999999998
23.1,0.999999999999998
23.150000000000002,0.999999999999998
23.200000000000003,0.999999999999998
23.25,0.999999999999998
23.3,0.999999999999998
23.35,0.999999999999998
23.400000000000002,0.999999999999998
23.450000000000003,0.999999999999998
23.5,0.999999999999998
23.55,0.999999999999998
23.6,0.999999999999998
23.650000000000002,0.999999999999998
23.700000000000003,0.999999999999998
23.75,0.999999999999998
23.8,0.999999999999998
23.85,0.999999999999998
23.900000000000002,0.999999999999998
23.950000000000003,0.999999999999998
24.0,0.999999999999998
24.05,0.999999999999998
24.1,0.999999999999998
24.150000000000002,0.999999999999998
24.200000000000003,0.999999999999998
24.25,0.999999999999998
24.3,0.999999999999998
24.35,0.999999999999998
24.400000000000002,0.999999999999998
24.450000000000003,0.999999999999998
24.5,0.999999999999998
24.55,0.999999999999998
24.6,0.999999999999998
24.650000000000002,0.999999999999998
24.700000000000003,0.999999999999998
24.75,0.999999999999998
24.8,0.999999999999998
24.85,0.999999999999998
24.900000000000002,0.999999999999998
24.950000000000003,0.999999999999998
25.0,0.999999999999998
25.05,0.999999999999998
25.1,0.999999999999998
25.150000000000002,0.999999999999998
25.200000000000003,0.999999999999998
25.25,0.999999999999998
25.3,0.999999999999998
25.35,0.999999999999998
25.400000000000002,0.999999999999998
25.450000000000003,0.999999999999998
25.5,0.999999999999998
25.55,0.999999999999998
25.6,0.999999999999998
25.650000000000002,0.999999999999998
25.700000000000003,0.999999999999998
25.75,0.999999999999998
25.8,0.999999999999998
25.85,0.999999999999998
25.900000000000002,0.999999999999998
25.950000000000003,0.999999999999998
26.0,0.999999999999998
26.05,0.999999999999998
26.1,0.999999999999998
26.150000000000002,0.999999999999998
26.200000000000003,0.999999999999998
26.25,0.999999999999998
26.3,0.999999999999998
26.35,0.999999999999998
26.400000000000002,0.999999999999998
26.450000000000003,0.999999999999998
26.5,0.999999999999998
26.55,0.999999999999998
26.6,0.999999999999998
26.650000000000002,0.999999999999998
26.700000000000003,0.999999999999998
26.75,0.999999999999998
26.8,0.999999999999998
26.85,0.999999999999998
26.900000000000002,0.999999999999998
26.950000000000003,0.999999999999998
27.0,0.999999999999998
27.05,0.999999999999998
27.1,0.999999999999998
27.150000000000002,0.999999999999998
27.200000000000003,0.999999999999998
27.25,0.999999999999998
27.3,0.999999999999998
27.35,0.999999999999998
27.400000000000002,0.999999999999998
27.450000000000003,0.999999999999998
27.5,0.999999999999998
27.55,0.999999999999998
27.6,0.999999999999998
27.650000000000002,0.999999999999998
27.700000000000003,0.999999999999998
27.75,0.999999999999998
27.8,0.999999999999998
27.85,0.999999999999998
27.900000000000002,0.999999999999998
27.950000000000003,0.999999999999998
28.0,0.999999999999998
28.05,0.999999999999998
28.1,0.999999999999998
28.150000000000002,0.999999999999998
28.200000000000003,0.999999999999998
28.25,0.999999999999998
28.3,0.999999999999998
28.35,0.999999999999998
28.400000000000002,0.999999999999998
28.450000000000003,0.999999999999998
28.5,0.999999999999998
28.55,0.999999999999998
28.6,0.999999999999998
28.650000000000002,0.999999999999998
28.700000000000003,0.999999999999998
28.75,0.999999999999998
28.8,0.999999999999998
28.85,0.999999999999998
28.900000000000002,0.999999999999998
28.950000000000003,0.999999999999998
29.0,0.999999999999998
29.05,0.999999999999998
29.1,0.999999999999998
29.150000000000002,0.999999999999998
29.200000000000003,0.999999999999998
29.25,0.999999999999998
29.3,0.999999999999998
29.35,0.999999999999998
29.400000000000002,0.999999999999998
29.450000000000003,0.999999999999998
29.5,0.999999999999998
29.55,0.999999999999998
29.6,0.999999999999998
29.650000000000002,0.999999999999998
29.700000000000003,0.999999999999998
29.75,0.999999999999998
29.8,0.999999999999998
29.85,0.999999999999998
29.900000000000002,0.999999999999998
29.950000000000003,0.999999999999998
30.0,0.999999999999998
30.05,0.999999999999998
30.1,0.999999999999998
30.150000000000002,0.999999999999998
30.200000000000003,0.999999999999998
30.25,0.999999999999998
30.3,0.999999999999998
30.35,0.999999999999998
30.400000000000002,0.999999999999998
30.450000000000003,0.999999999999998
30.5,0.999999999999998
30.55,0.999999999999998
30.6,0.999999999999998
30.650000000000002,0.999999999999998
30.700000000000003,0.999999999999998
30.75,0.999999999999998
30.8,0.999999999999998
30.85,0.999999999999998
30.900000000000002,0.999999999999998
30.950000000000003,0.999999999999998
31.0,0.999999999999998
31.05,0.999999999999998
31.1,0.999999999999998
31.150000000000002,0.999999999999998
31.200000000000003,0.999999999999998
31.25,0.999999999999998
31.3,0.999999999999998
31.35,0.999999999999998
31.400000000000002,0.999999999999998
31.450000000000003,0.999999999999998
31.5,0.999999999999998
31.55,0.999999999999998
31.6,0.999999999999998
31.650000000000002,0.999999999999998
31.700000000000003,0.999999999999998
31.75,0.999999999999998
31.8,0.999999999999998
31.85,0.999999999999998
31.900000000000002,0.999999999999998
31.950000000000003,0.999999999999998
32.0,0.999999999999998
32.050000000000004,0.999999999999998
32.1,0.999999999999998
32.15,0.999999999999998
32.2,0.999999999999998
32.25,0.999999999999998
32.300000000000004,0.999999999999998
32.35,0.999999999999998
32.4,0.999999999999998
32.45,0.999999999999998
32.5,0.999999999999998
32.550000000000004,0.999999999999998
32.6,0.999999999999998
32.65,0.999999999999998
32.7,0.999999999999998
32.75,0.999999999999998
32.800000000000004,0.999999999999998
32.85,0.999999999999998
32.9,0.999999999999998
32.95,0.999999999999998
33.0,0.999999999999998
33.050000000000004,0.999999999999998
33.1,0.999999999999998
33.15,0.999999999999998
33.2,0.999999999999998
33.25,0.999999999999998
33.300000000000004,0.999999999999998
33.35,0.999999999999998
33.4,0.999999999999998
33.45,0.999999999999998
33.5,0.999999999999998
33.550000000000004,0.999999999999998
33.6,0.999999999999998
33.65,0.999999999999998
33.7,0.999999999999998
33.75,0.999999999999998
33.800000000000004,0.999999999999998
33.85,0.999999999999998
33.9,0.999999999999998
33.95,0.999999999999998
34.0,0.999999999999998
34.050000000000004,0.999999999999998
34.1,0.999999999999998
34.15,0.999999999999998
34.2,0.999999999999998
34.25,0.999999999999998
34.300000000000004,0.999999999999998
34.35,0.999999999999998
34.4,0.999999999999998
34.45,0.999999999999998
34.5,0.999999999999998
34.550000000000004,0.999999999999998
34.6,0.999999999999998
34.65,0.999999999999998
34.7,0.999999999999998
34.75,0.999999999999998
34.800000000000004,0.999999999999998
34.85,0.999999999999998
34.9,0.999999999999998
34.95,0.999999999999998
35.0,0.999999999999998
35.050000000000004,0.999999999999998
35.1,0.999999999999998
35.15,0.999999999999998
35.2,0.999999999999998
35.25,0.999999999999998
35.300000000000004,0.999999999999998
35.35,0.999999999999998
35.4,0.999999999999998
35.45,0.999999999999998
35.5,0.999999999999998
35.550000000000004,0.999999999999998
35.6,0.999999999999998
35.65,0.999999999999998
35.7,0.999999999999998
35.75,0.999999999999998
35.800000000000004,0.999999999999998
35.85,0.999999999999998
35.9,0.999999999999998
35.95,0.999999999999998
36.0,0.999999999999998
36.050000000000004,0.999999999999998
36.1,0.999999999999998
36.15,0.999999999999998
36.2,0.999999999999998
36.25,0.999999999999998
36.300000000000004,0.999999999999998
36.35,0.999999999999998
36.4,0.999999999999998
36.45,0.999999999999998
36.5,0.999999999999998
36.550000000000004,0.999999999999998
36.6,0.999999999999998
36.65,0.999999999999998
36.7,0.999999999999998
36.75,0.999999999999998
36.800000000000004,0.999999999999998
36.85,0.999999999999998
36.9,0.999999999999998
36.95,0.999999999999998
37.0,0.999999999999998
37.050000000000004,0.999999999999998
37.1,0.999999999999998
37.15,0.999999999999998
37.2,0.999999999999998
37.25,0.999999999999998
37.300000000000004,0.999999999999998
37.35,0.999999999999998
37.4,0.999999999999998
37.45,0.999999999999998
37.5,0.999999999999998
37.550000000000004,0.999999999999998
37.6,0.999999999999998
37.65,0.999999999999998
37.7,0.999999999999998
37.75,0.999999999999998
37.800000000000004,0.999999999999998
37.85,0.999999999999998
37.9,0.999999999999998
37.95,0.999999999999998
38.0,0.999999999999998
38.050000000000004,0.999999999999998
38.1,0.999999999999998
38.15,0.999999999999998
38.2,0.999999999999998
38.25,0.999999999999998
38.300000000000004,0.999999999999998
38.35,0.999999999999998
38.400000000000006,0.999999999999998
38.45,0.999999999999998
38.5,0.999999999999998
38.550000000000004,0.999999999999998
38.6,0.999999999999998
38.650000000000006,0.999999999999998
38.7,0.999999999999998
38.75,0.999999999999998
38.800000000000004,0.999999999999998
38.85,0.999999999999998
38.900000000000006,0.999999999999998
38.95,0.999999999999998
39.0,0.999999999999998
39.050000000000004,0.999999999999998
39.1,0.999999999999998
39.150000000000006,0.999999999999998
39.2,0.999999999999998
39.25,0.999999999999998
39.300000000000004,0.999999999999998
39.35,0.999999999999998
39.400000000000006,0.999999999999998
39.45,0.999999999999998
39.5,0.999999999999998
39.550000000000004,0.999999999999998
39.6,0.999999999999998
39.650000000000006,0.999999999999998
39.7,0.999999999999998
39.75,0.999999999999998
39.800000000000004,0.999999999999998
39.85,0.999999999999998
39.900000000000006,0.999999999999998
39.95,0.999999999999998
40.0,0.999999999999998


==> data/weighted_abeta_387_Brain.csv <==
Time_years,Weighted_mean
0.0,0.09238025878363008
0.05,0.09238025878363008
0.1,0.10996592004538955
0.15000000000000002,0.1301769320817498
0.2,0.1534103331092819
0.25,0.17985838181508593
0.30000000000000004,0.20963625217493218
0.35000000000000003,0.24275080152083506
0.4,0.2790736771163634
0.45,0.3183219200736865
0.5,0.3600515233844905
0.55,0.40366834640065047
0.6000000000000001,0.44845816872344785
0.65,0.4936338343775214
0.7000000000000001,0.5383934214120366
0.75,0.5819805268226783
0.8,0.6237371568853513
0.8500000000000001,0.6631416028590571
0.9,0.6998273410811872
0.9500000000000001,0.7335831191805453
1.0,0.7643377202185445
1.05,0.7921347203344837
1.1,0.8171028241562046
1.1500000000000001,0.8394264935719283
1.2000000000000002,0.8593201533247512
1.25,0.8770077521450925
1.3,0.892708187081839
1.35,0.9066261905457128
1.4000000000000001,0.9189477423015706
1.4500000000000002,0.929838846041014
1.5,0.9394465204977701
1.55,0.9479010124523493
1.6,0.9553184661835896
1.6500000000000001,0.9618035217463846
1.7000000000000002,0.9674515265618947
1.75,0.9723502157439224
1.8,0.9765808441420369
1.85,0.980218840052633
1.9000000000000001,0.983334100341282
1.9500000000000002,0.9859910633745608
2.0,0.9882486860346628
2.0500000000000003,0.9901604232869283
2.1,0.9917742735134468
2.15,0.9931329189749436
2.2,0.9942739640267051
2.25,0.9952302562812246
2.3000000000000003,0.9960302672364082
2.35,0.9966985069355937
2.4000000000000004,0.9972559495628331
2.45,0.9977204513715208
2.5,0.9981071474518642
2.5500000000000003,0.9984288186191996
2.6,0.998696223686811
2.6500000000000004,0.998918395434406
2.7,0.9991029007455472
2.75,0.9992560668018448
2.8000000000000003,0.9993831760524371
2.85,0.9994886330796944
2.9000000000000004,0.9995761065877347
2.95,0.9996486496527368
3.0,0.9997088011701563
3.0500000000000003,0.9997586711684869
3.1,0.9998000123693683
3.1500000000000004,0.999834280083611
3.2,0.9998626822567469
3.25,0.9998862212240279
3.3000000000000003,0.9999057285071041
3.35,0.9999218937837177
3.4000000000000004,0.999935288986824
3.45,0.9999463883387293
3.5,0.999955584996787
3.5500000000000003,0.9999632048774884
3.6,0.999969518132913
3.6500000000000004,0.9999747486752545
3.7,0.9999790820793416
3.75,0.9999826721379631
3.8000000000000003,0.9999856462986677
3.85,0.9999881101722068
3.9000000000000004,0.9999901512706562
3.95,0.9999918421064988
4.0,0.9999932427616716
4.05,0.9999944030170643
4.1000000000000005,0.9999953641175453
4.15,0.9999961602348153
4.2,0.9999968196797523
4.25,0.9999973659071035
4.3,0.9999978183480581
4.3500000000000005,0.9999981931001565
4.4,0.9999985034989735
4.45,0.9999987605918074
4.5,0.9999989735301743
4.55,0.9999991498950086
4.6000000000000005,0.9999992959661043
4.65,0.9999994169453521
4.7,0.9999995171416903
4.75,0.9999996001243356
4.800000000000001,0.9999996688497275
4.8500000000000005,0.9999997257666963
4.9,0.9999997729035909
4.95,0.9999998119404522
5.0,0.9999998442688068
5.050000000000001,0.9999998710411973
5.1000000000000005,0.9999998932122139
5.15,0.9999999115724827
5.2,0.9999999267768187
5.25,0.9999999393675505
5.300000000000001,0.9999999497938353
5.3500000000000005,0.9999999584276633
5.4,0.9999999655771101
5.45,0.999999971497315
5.5,0.9999999763995753
5.550000000000001,0.9999999804588778
5.6000000000000005,0.9999999838201359
5.65,0.9999999866033575
5.7,0.9999999889079236
5.75,0.999999990816134
5.800000000000001,0.9999999923961405
5.8500000000000005,0.9999999937043795
5.9,0.9999999947875856
5.95,0.9999999956844585
6.0,0.9999999964270437
6.050000000000001,0.9999999970418775
6.1000000000000005,0.9999999975509328
6.15,0.9999999979724039
6.2,0.9999999983213573
6.25,0.9999999986102671
6.300000000000001,0.9999999988494624
6.3500000000000005,0.9999999990474968
6.4,0.9999999992114517
6.45,0.99999999934719
6.5,0.9999999994595674
6.550000000000001,0.9999999995526033
6.6000000000000005,0.9999999996296259
6.65,0.9999999996933914
6.7,0.9999999997461803
6.75,0.9999999997898821
6.800000000000001,0.999999999826061
6.8500000000000005,0.9999999998560115
6.9,0.9999999998808059
6.95,0.9999999999013311
7.0,0.9999999999183227
7.050000000000001,0.9999999999323889
7.1000000000000005,0.9999999999440329
7.15,0.999999999953672
7.2,0.9999999999616511
7.25,0.9999999999682562
7.300000000000001,0.9999999999737239
7.3500000000000005,0.99999999997825
7.4,0.9999999999819965
7.45,0.9999999999850977
7.5,0.9999999999876649
7.550000000000001,0.9999999999897898
7.6000000000000005,0.9999999999915488
7.65,0.9999999999930045
7.7,0.9999999999942096
7.75,0.9999999999952072
7.800000000000001,0.9999999999960328
7.8500000000000005,0.9999999999967163
7.9,0.9999999999972822
7.95,0.9999999999977501
8.0,0.9999999999981377
8.05,0.9999999999984587
8.1,0.9999999999987244
8.15,0.9999999999989438
8.200000000000001,0.9999999999991258
8.25,0.9999999999992765
8.3,0.9999999999994009
8.35,0.9999999999995042
8.4,0.9999999999995894
8.450000000000001,0.9999999999996603
8.5,0.9999999999997189
8.55,0.9999999999997671
8.6,0.9999999999998072
8.65,0.9999999999998401
8.700000000000001,0.9999999999998677
8.75,0.9999999999998904
8.8,0.9999999999999092
8.85,0.999999999999925
8.9,0.9999999999999377
8.950000000000001,0.9999999999999485
9.0,0.999999999999957
9.05,0.9999999999999643
9.1,0.9999999999999704
9.15,0.9999999999999756
9.200000000000001,0.9999999999999796
9.25,0.9999999999999829
9.3,0.9999999999999859
9.35,0.9999999999999881
9.4,0.99999999999999
9.450000000000001,0.9999999999999917
9.5,0.999999999999993
9.55,0.9999999999999941
9.600000000000001,0.9999999999999948
9.65,0.9999999999999956
9.700000000000001,0.9999999999999959
9.75,0.9999999999999967
9.8,0.9999999999999967
9.850000000000001,0.999999999999997
9.9,0.9999999999999974
9.950000000000001,0.9999999999999974
10.0,0.9999999999999974
10.05,0.9999999999999978
10.100000000000001,0.9999999999999978
10.15,0.9999999999999981
10.200000000000001,0.9999999999999981
10.25,0.9999999999999981
10.3,0.9999999999999981
10.350000000000001,0.9999999999999981
10.4,0.9999999999999981
10.450000000000001,0.9999999999999981
10.5,0.9999999999999981
10.55,0.9999999999999981
10.600000000000001,0.9999999999999981
10.65,0.9999999999999981
10.700000000000001,0.9999999999999981
10.75,0.9999999999999981
10.8,0.9999999999999981
10.850000000000001,0.9999999999999981
10.9,0.9999999999999981
10.950000000000001,0.9999999999999981
11.0,0.9999999999999981
11.05,0.9999999999999981
11.100000000000001,0.9999999999999981
11.15,0.9999999999999981
11.200000000000001,0.9999999999999981
11.25,0.9999999999999981
11.3,0.9999999999999981
11.350000000000001,0.9999999999999981
11.4,0.9999999999999981
11.450000000000001,0.9999999999999981
11.5,0.9999999999999981
11.55,0.9999999999999981
11.600000000000001,0.9999999999999981
11.65,0.9999999999999981
11.700000000000001,0.9999999999999981
11.75,0.9999999999999981
11.8,0.9999999999999981
11.850000000000001,0.9999999999999981
11.9,0.9999999999999981
11.950000000000001,0.9999999999999981
12.0,0.9999999999999981
12.05,0.9999999999999981
12.100000000000001,0.9999999999999981
12.15,0.9999999999999981
12.200000000000001,0.9999999999999981
12.25,0.9999999999999981
12.3,0.9999999999999981
12.350000000000001,0.9999999999999981
12.4,0.9999999999999981
12.450000000000001,0.9999999999999981
12.5,0.9999999999999981
12.55,0.9999999999999981
12.600000000000001,0.9999999999999981
12.65,0.9999999999999981
12.700000000000001,0.9999999999999981
12.75,0.9999999999999981
12.8,0.9999999999999981
12.850000000000001,0.9999999999999981
12.9,0.9999999999999981
12.950000000000001,0.9999999999999981
13.0,0.9999999999999981
13.05,0.9999999999999981
13.100000000000001,0.9999999999999981
13.15,0.9999999999999981
13.200000000000001,0.9999999999999981
13.25,0.9999999999999981
13.3,0.9999999999999981
13.350000000000001,0.9999999999999981
13.4,0.9999999999999981
13.450000000000001,0.9999999999999981
13.5,0.9999999999999981
13.55,0.9999999999999981
13.600000000000001,0.9999999999999981
13.65,0.9999999999999981
13.700000000000001,0.9999999999999981
13.75,0.9999999999999981
13.8,0.9999999999999981
13.850000000000001,0.9999999999999981
13.9,0.9999999999999981
13.950000000000001,0.9999999999999981
14.0,0.9999999999999981
14.05,0.9999999999999981
14.100000000000001,0.9999999999999981
14.15,0.9999999999999981
14.200000000000001,0.9999999999999981
14.25,0.9999999999999981
14.3,0.9999999999999981
14.350000000000001,0.9999999999999981
14.4,0.9999999999999981
14.450000000000001,0.9999999999999981
14.5,0.9999999999999981
14.55,0.9999999999999981
14.600000000000001,0.9999999999999981
14.65,0.9999999999999981
14.700000000000001,0.9999999999999981
14.75,0.9999999999999981
14.8,0.9999999999999981
14.850000000000001,0.9999999999999981
14.9,0.9999999999999981
14.950000000000001,0.9999999999999981
15.0,0.9999999999999981
15.05,0.9999999999999981
15.100000000000001,0.9999999999999981
15.15,0.9999999999999981
15.200000000000001,0.9999999999999981
15.25,0.9999999999999981
15.3,0.9999999999999981
15.350000000000001,0.9999999999999981
15.4,0.9999999999999981
15.450000000000001,0.9999999999999981
15.5,0.9999999999999981
15.55,0.9999999999999981
15.600000000000001,0.9999999999999981
15.65,0.9999999999999981
15.700000000000001,0.9999999999999981
15.75,0.9999999999999981
15.8,0.9999999999999981
15.850000000000001,0.9999999999999981
15.9,0.9999999999999981
15.950000000000001,0.9999999999999981
16.0,0.9999999999999981
16.05,0.9999999999999981
16.1,0.9999999999999981
16.150000000000002,0.9999999999999981
16.2,0.9999999999999981
16.25,0.9999999999999981
16.3,0.9999999999999981
16.35,0.9999999999999981
16.400000000000002,0.9999999999999981
16.45,0.9999999999999981
16.5,0.9999999999999981
16.55,0.9999999999999981
16.6,0.9999999999999981
16.650000000000002,0.9999999999999981
16.7,0.9999999999999981
16.75,0.9999999999999981
16.8,0.9999999999999981
16.85,0.9999999999999981
16.900000000000002,0.9999999999999981
16.95,0.9999999999999981
17.0,0.9999999999999981
17.05,0.9999999999999981
17.1,0.9999999999999981
17.150000000000002,0.9999999999999981
17.2,0.9999999999999981
17.25,0.9999999999999981
17.3,0.9999999999999981
17.35,0.9999999999999981
17.400000000000002,0.9999999999999981
17.45,0.9999999999999981
17.5,0.9999999999999981
17.55,0.9999999999999981
17.6,0.9999999999999981
17.650000000000002,0.9999999999999981
17.7,0.9999999999999981
17.75,0.9999999999999981
17.8,0.9999999999999981
17.85,0.9999999999999981
17.900000000000002,0.9999999999999981
17.95,0.9999999999999981
18.0,0.9999999999999981
18.05,0.9999999999999981
18.1,0.9999999999999981
18.150000000000002,0.9999999999999981
18.2,0.9999999999999981
18.25,0.9999999999999981
18.3,0.9999999999999981
18.35,0.9999999999999981
18.400000000000002,0.9999999999999981
18.45,0.9999999999999981
18.5,0.9999999999999981
18.55,0.9999999999999981
18.6,0.9999999999999981
18.650000000000002,0.9999999999999981
18.7,0.9999999999999981
18.75,0.9999999999999981
18.8,0.9999999999999981
18.85,0.9999999999999981
18.900000000000002,0.9999999999999981
18.95,0.9999999999999981
19.0,0.9999999999999981
19.05,0.9999999999999981
19.1,0.9999999999999981
19.150000000000002,0.9999999999999981
19.200000000000003,0.9999999999999981
19.25,0.9999999999999981
19.3,0.9999999999999981
19.35,0.9999999999999981
19.400000000000002,0.9999999999999981
19.450000000000003,0.9999999999999981
19.5,0.9999999999999981
19.55,0.9999999999999981
19.6,0.9999999999999981
19.650000000000002,0.9999999999999981
19.700000000000003,0.9999999999999981
19.75,0.9999999999999981
19.8,0.9999999999999981
19.85,0.9999999999999981
19.900000000000002,0.9999999999999981
19.950000000000003,0.9999999999999981
20.0,0.9999999999999981
20.05,0.9999999999999981
20.1,0.9999999999999981
20.150000000000002,0.9999999999999981
20.200000000000003,0.9999999999999981
20.25,0.9999999999999981
20.3,0.9999999999999981
20.35,0.9999999999999981
20.400000000000002,0.9999999999999981
20.450000000000003,0.9999999999999981
20.5,0.9999999999999981
20.55,0.9999999999999981
20.6,0.9999999999999981
20.650000000000002,0.9999999999999981
20.700000000000003,0.9999999999999981
20.75,0.9999999999999981
20.8,0.9999999999999981
20.85,0.9999999999999981
20.900000000000002,0.9999999999999981
20.950000000000003,0.9999999999999981
21.0,0.9999999999999981
21.05,0.9999999999999981
21.1,0.9999999999999981
21.150000000000002,0.9999999999999981
21.200000000000003,0.9999999999999981
21.25,0.9999999999999981
21.3,0.9999999999999981
21.35,0.9999999999999981
21.400000000000002,0.9999999999999981
21.450000000000003,0.9999999999999981
21.5,0.9999999999999981
21.55,0.9999999999999981
21.6,0.9999999999999981
21.650000000000002,0.9999999999999981
21.700000000000003,0.9999999999999981
21.75,0.9999999999999981
21.8,0.9999999999999981
21.85,0.9999999999999981
21.900000000000002,0.9999999999999981
21.950000000000003,0.9999999999999981
22.0,0.9999999999999981
22.05,0.9999999999999981
22.1,0.9999999999999981
22.150000000000002,0.9999999999999981
22.200000000000003,0.9999999999999981
22.25,0.9999999999999981
22.3,0.9999999999999981
22.35,0.9999999999999981
22.400000000000002,0.9999999999999981
22.450000000000003,0.9999999999999981
22.5,0.9999999999999981
22.55,0.9999999999999981
22.6,0.9999999999999981
22.650000000000002,0.9999999999999981
22.700000000000003,0.9999999999999981
22.75,0.9999999999999981
22.8,0.9999999999999981
22.85,0.9999999999999981
22.900000000000002,0.9999999999999981
22.950000000000003,0.9999999999999981
23.0,0.9999999999999981
23.05,0.9999999999999981
23.1,0.9999999999999981
23.150000000000002,0.9999999999999981
23.200000000000003,0.9999999999999981
23.25,0.9999999999999981
23.3,0.9999999999999981
23.35,0.9999999999999981
23.400000000000002,0.9999999999999981
23.450000000000003,0.9999999999999981
23.5,0.9999999999999981
23.55,0.9999999999999981
23.6,0.9999999999999981
23.650000000000002,0.9999999999999981
23.700000000000003,0.9999999999999981
23.75,0.9999999999999981
23.8,0.9999999999999981
23.85,0.9999999999999981
23.900000000000002,0.9999999999999981
23.950000000000003,0.9999999999999981
24.0,0.9999999999999981
24.05,0.9999999999999981
24.1,0.9999999999999981
24.150000000000002,0.9999999999999981
24.200000000000003,0.9999999999999981
24.25,0.9999999999999981
24.3,0.9999999999999981
24.35,0.9999999999999981
24.400000000000002,0.9999999999999981
24.450000000000003,0.9999999999999981
24.5,0.9999999999999981
24.55,0.9999999999999981
24.6,0.9999999999999981
24.650000000000002,0.9999999999999981
24.700000000000003,0.9999999999999981
24.75,0.9999999999999981
24.8,0.9999999999999981
24.85,0.9999999999999981
24.900000000000002,0.9999999999999981
24.950000000000003,0.9999999999999981
25.0,0.9999999999999981
25.05,0.9999999999999981
25.1,0.9999999999999981
25.150000000000002,0.9999999999999981
25.200000000000003,0.9999999999999981
25.25,0.9999999999999981
25.3,0.9999999999999981
25.35,0.9999999999999981
25.400000000000002,0.9999999999999981
25.450000000000003,0.9999999999999981
25.5,0.9999999999999981
25.55,0.9999999999999981
25.6,0.9999999999999981
25.650000000000002,0.9999999999999981
25.700000000000003,0.9999999999999981
25.75,0.9999999999999981
25.8,0.9999999999999981
25.85,0.9999999999999981
25.900000000000002,0.9999999999999981
25.950000000000003,0.9999999999999981
26.0,0.9999999999999981
26.05,0.9999999999999981
26.1,0.9999999999999981
26.150000000000002,0.9999999999999981
26.200000000000003,0.9999999999999981
26.25,0.9999999999999981
26.3,0.9999999999999981
26.35,0.9999999999999981
26.400000000000002,0.9999999999999981
26.450000000000003,0.9999999999999981
26.5,0.9999999999999981
26.55,0.9999999999999981
26.6,0.9999999999999981
26.650000000000002,0.9999999999999981
26.700000000000003,0.9999999999999981
26.75,0.9999999999999981
26.8,0.9999999999999981
26.85,0.9999999999999981
26.900000000000002,0.9999999999999981
26.950000000000003,0.9999999999999981
27.0,0.9999999999999981
27.05,0.9999999999999981
27.1,0.9999999999999981
27.150000000000002,0.9999999999999981
27.200000000000003,0.9999999999999981
27.25,0.9999999999999981
27.3,0.9999999999999981
27.35,0.9999999999999981
27.400000000000002,0.9999999999999981
27.450000000000003,0.9999999999999981
27.5,0.9999999999999981
27.55,0.9999999999999981
27.6,0.9999999999999981
27.650000000000002,0.9999999999999981
27.700000000000003,0.9999999999999981
27.75,0.9999999999999981
27.8,0.9999999999999981
27.85,0.9999999999999981
27.900000000000002,0.9999999999999981
27.950000000000003,0.9999999999999981
28.0,0.9999999999999981
28.05,0.9999999999999981
28.1,0.9999999999999981
28.150000000000002,0.9999999999999981
28.200000000000003,0.9999999999999981
28.25,0.9999999999999981
28.3,0.9999999999999981
28.35,0.9999999999999981
28.400000000000002,0.9999999999999981
28.450000000000003,0.9999999999999981
28.5,0.9999999999999981
28.55,0.9999999999999981
28.6,0.9999999999999981
28.650000000000002,0.9999999999999981
28.700000000000003,0.9999999999999981
28.75,0.9999999999999981
28.8,0.9999999999999981
28.85,0.9999999999999981
28.900000000000002,0.9999999999999981
28.950000000000003,0.9999999999999981
29.0,0.9999999999999981
29.05,0.9999999999999981
29.1,0.9999999999999981
29.150000000000002,0.9999999999999981
29.200000000000003,0.9999999999999981
29.25,0.9999999999999981
29.3,0.9999999999999981
29.35,0.9999999999999981
29.400000000000002,0.9999999999999981
29.450000000000003,0.9999999999999981
29.5,0.9999999999999981
29.55,0.9999999999999981
29.6,0.9999999999999981
29.650000000000002,0.9999999999999981
29.700000000000003,0.9999999999999981
29.75,0.9999999999999981
29.8,0.9999999999999981
29.85,0.9999999999999981
29.900000000000002,0.9999999999999981
29.950000000000003,0.9999999999999981
30.0,0.9999999999999981
30.05,0.9999999999999981
30.1,0.9999999999999981
30.150000000000002,0.9999999999999981
30.200000000000003,0.9999999999999981
30.25,0.9999999999999981
30.3,0.9999999999999981
30.35,0.9999999999999981
30.400000000000002,0.9999999999999981
30.450000000000003,0.9999999999999981
30.5,0.9999999999999981
30.55,0.9999999999999981
30.6,0.9999999999999981
30.650000000000002,0.9999999999999981
30.700000000000003,0.9999999999999981
30.75,0.9999999999999981
30.8,0.9999999999999981
30.85,0.9999999999999981
30.900000000000002,0.9999999999999981
30.950000000000003,0.9999999999999981
31.0,0.9999999999999981
31.05,0.9999999999999981
31.1,0.9999999999999981
31.150000000000002,0.9999999999999981
31.200000000000003,0.9999999999999981
31.25,0.9999999999999981
31.3,0.9999999999999981
31.35,0.9999999999999981
31.400000000000002,0.9999999999999981
31.450000000000003,0.9999999999999981
31.5,0.9999999999999981
31.55,0.9999999999999981
31.6,0.9999999999999981
31.650000000000002,0.9999999999999981
31.700000000000003,0.9999999999999981
31.75,0.9999999999999981
31.8,0.9999999999999981
31.85,0.9999999999999981
31.900000000000002,0.9999999999999981
31.950000000000003,0.9999999999999981
32.0,0.9999999999999981
32.050000000000004,0.9999999999999981
32.1,0.9999999999999981
32.15,0.9999999999999981
32.2,0.9999999999999981
32.25,0.9999999999999981
32.300000000000004,0.9999999999999981
32.35,0.9999999999999981
32.4,0.9999999999999981
32.45,0.9999999999999981
32.5,0.9999999999999981
32.550000000000004,0.9999999999999981
32.6,0.9999999999999981
32.65,0.9999999999999981
32.7,0.9999999999999981
32.75,0.9999999999999981
32.800000000000004,0.9999999999999981
32.85,0.9999999999999981
32.9,0.9999999999999981
32.95,0.9999999999999981
33.0,0.9999999999999981
33.050000000000004,0.9999999999999981
33.1,0.9999999999999981
33.15,0.9999999999999981
33.2,0.9999999999999981
33.25,0.9999999999999981
33.300000000000004,0.9999999999999981
33.35,0.9999999999999981
33.4,0.9999999999999981
33.45,0.9999999999999981
33.5,0.9999999999999981
33.550000000000004,0.9999999999999981
33.6,0.9999999999999981
33.65,0.9999999999999981
33.7,0.9999999999999981
33.75,0.9999999999999981
33.800000000000004,0.9999999999999981
33.85,0.9999999999999981
33.9,0.9999999999999981
33.95,0.9999999999999981
34.0,0.9999999999999981
34.050000000000004,0.9999999999999981
34.1,0.9999999999999981
34.15,0.9999999999999981
34.2,0.9999999999999981
34.25,0.9999999999999981
34.300000000000004,0.9999999999999981
34.35,0.9999999999999981
34.4,0.9999999999999981
34.45,0.9999999999999981
34.5,0.9999999999999981
34.550000000000004,0.9999999999999981
34.6,0.9999999999999981
34.65,0.9999999999999981
34.7,0.9999999999999981
34.75,0.9999999999999981
34.800000000000004,0.9999999999999981
34.85,0.9999999999999981
34.9,0.9999999999999981
34.95,0.9999999999999981
35.0,0.9999999999999981
35.050000000000004,0.9999999999999981
35.1,0.9999999999999981
35.15,0.9999999999999981
35.2,0.9999999999999981
35.25,0.9999999999999981
35.300000000000004,0.9999999999999981
35.35,0.9999999999999981
35.4,0.9999999999999981
35.45,0.9999999999999981
35.5,0.9999999999999981
35.550000000000004,0.9999999999999981
35.6,0.9999999999999981
35.65,0.9999999999999981
35.7,0.9999999999999981
35.75,0.9999999999999981
35.800000000000004,0.9999999999999981
35.85,0.9999999999999981
35.9,0.9999999999999981
35.95,0.9999999999999981
36.0,0.9999999999999981
36.050000000000004,0.9999999999999981
36.1,0.9999999999999981
36.15,0.9999999999999981
36.2,0.9999999999999981
36.25,0.9999999999999981
36.300000000000004,0.9999999999999981
36.35,0.9999999999999981
36.4,0.9999999999999981
36.45,0.9999999999999981
36.5,0.9999999999999981
36.550000000000004,0.9999999999999981
36.6,0.9999999999999981
36.65,0.9999999999999981
36.7,0.9999999999999981
36.75,0.9999999999999981
36.800000000000004,0.9999999999999981
36.85,0.9999999999999981
36.9,0.9999999999999981
36.95,0.9999999999999981
37.0,0.9999999999999981
37.050000000000004,0.9999999999999981
37.1,0.9999999999999981
37.15,0.9999999999999981
37.2,0.9999999999999981
37.25,0.9999999999999981
37.300000000000004,0.9999999999999981
37.35,0.9999999999999981
37.4,0.9999999999999981
37.45,0.9999999999999981
37.5,0.9999999999999981
37.550000000000004,0.9999999999999981
37.6,0.9999999999999981
37.65,0.9999999999999981
37.7,0.9999999999999981
37.75,0.9999999999999981
37.800000000000004,0.9999999999999981
37.85,0.9999999999999981
37.9,0.9999999999999981
37.95,0.9999999999999981
38.0,0.9999999999999981
38.050000000000004,0.9999999999999981
38.1,0.9999999999999981
38.15,0.9999999999999981
38.2,0.9999999999999981
38.25,0.9999999999999981
38.300000000000004,0.9999999999999981
38.35,0.9999999999999981
38.400000000000006,0.9999999999999981
38.45,0.9999999999999981
38.5,0.9999999999999981
38.550000000000004,0.9999999999999981
38.6,0.9999999999999981
38.650000000000006,0.9999999999999981
38.7,0.9999999999999981
38.75,0.9999999999999981
38.800000000000004,0.9999999999999981
38.85,0.9999999999999981
38.900000000000006,0.9999999999999981
38.95,0.9999999999999981
39.0,0.9999999999999981
39.050000000000004,0.9999999999999981
39.1,0.9999999999999981
39.150000000000006,0.9999999999999981
39.2,0.9999999999999981
39.25,0.9999999999999981
39.300000000000004,0.9999999999999981
39.35,0.9999999999999981
39.400000000000006,0.9999999999999981
39.45,0.9999999999999981
39.5,0.9999999999999981
39.550000000000004,0.9999999999999981
39.6,0.9999999999999981
39.650000000000006,0.9999999999999981
39.7,0.9999999999999981
39.75,0.9999999999999981
39.800000000000004,0.9999999999999981
39.85,0.9999999999999981
39.900000000000006,0.9999999999999981
39.95,0.9999999999999981
40.0,0.9999999999999981


==> data/weighted_abeta_63_Brain.csv <==
Time_years,Weighted_mean
0.0,0.09238025878363008
0.05,0.09238025878363008
0.1,0.12286782967434731
0.15000000000000002,0.16084903665701014
0.2,0.20756208212423127
0.25,0.26318022277854686
0.30000000000000004,0.32691156168797775
0.35000000000000003,0.3968109036962844
0.4,0.46990721263640073
0.45,0.5426880787774672
0.5,0.611799850882436
0.55,0.6746811197542866
0.6000000000000001,0.7298890165507355
0.65,0.7770650910522695
0.7000000000000001,0.8166584410585178
0.75,0.8495739460344344
0.8,0.8768673904290831
0.8500000000000001,0.899539798610794
0.9,0.9184332299176394
0.9500000000000001,0.9342053617506406
1.0,0.9473524649171957
1.05,0.9582527336131867
1.1,0.9672098218095928
1.1500000000000001,0.9744858241664188
1.2000000000000002,0.9803205647336642
1.25,0.9849388465499735
1.3,0.9885497433978695
1.35,0.9913425384198614
1.4000000000000001,0.9934828866463614
1.4500000000000002,0.9951110084700793
1.5,0.9963421719522628
1.55,0.9972688779686963
1.6,0.9979639539623842
1.6500000000000001,0.998483898073474
1.7000000000000002,0.9988720505797688
1.75,0.999161377745308
1.8,0.9993767964322189
1.85,0.9995370507375512
1.9000000000000001,0.9996561917818803
1.9500000000000002,0.9997447253086749
2.0,0.9998104911194294
2.0500000000000003,0.9998593312333504
2.1,0.9998955943674757
2.15,0.99992251510377
2.2,0.9999424979239082
2.25,0.9999573294616505
2.3000000000000003,0.9999683368297843
2.35,0.9999765055662166
2.4000000000000004,0.9999825674126144
2.45,0.9999870655944998
2.5,0.9999904033433714
2.5500000000000003,0.9999928799483646
2.6,0.9999947175343968
2.6500000000000004,0.9999960809477115
2.7,0.9999970925204136
2.75,0.9999978430313256
2.8000000000000003,0.9999983998422408
2.85,0.999998812936984
2.9000000000000004,0.9999991194035456
2.95,0.9999993467605135
3.0,0.9999995154256779
3.0500000000000003,0.999999640547956
3.1,0.9999997333668024
3.1500000000000004,0.9999998022209488
3.2,0.9999998532969112
3.25,0.9999998911843853
3.3000000000000003,0.9999999192883439
3.35,0.9999999401347963
3.4000000000000004,0.9999999555976548
3.45,0.9999999670670462
3.5,0.9999999755741966
3.5500000000000003,0.9999999818840754
3.6,0.9999999865641326
3.6500000000000004,0.9999999900352928
3.7,0.9999999926097853
3.75,0.9999999945192078
3.8000000000000003,0.999999995935347
3.85,0.9999999969856234
3.9000000000000004,0.9999999977645473
3.95,0.9999999983422175
4.0,0.9999999987706271
4.05,0.9999999990883377
4.1000000000000005,0.9999999993239503
4.15,0.9999999994986772
4.2,0.9999999996282501
4.25,0.999999999724337
4.3,0.9999999997955905
4.3500000000000005,0.9999999998484286
4.4,0.9999999998876096
4.45,0.9999999999166634
4.5,0.9999999999382074
4.55,0.9999999999541822
4.6000000000000005,0.9999999999660275
4.65,0.9999999999748113
4.7,0.9999999999813234
4.75,0.9999999999861525
4.800000000000001,0.9999999999897331
4.8500000000000005,0.9999999999923875
4.9,0.9999999999943561
4.95,0.9999999999958156
5.0,0.9999999999968973
5.050000000000001,0.9999999999976997
5.1000000000000005,0.9999999999982947
5.15,0.9999999999987355
5.2,0.9999999999990625
5.25,0.9999999999993049
5.300000000000001,0.9999999999994845
5.3500000000000005,0.9999999999996181
5.4,0.9999999999997163
5.45,0.9999999999997897
5.5,0.9999999999998442
5.550000000000001,0.9999999999998843
5.6000000000000005,0.9999999999999142
5.65,0.9999999999999362
5.7,0.9999999999999527
5.75,0.9999999999999649
5.800000000000001,0.9999999999999739
5.8500000000000005,0.9999999999999806
5.9,0.9999999999999856
5.95,0.9999999999999889
6.0,0.9999999999999919
6.050000000000001,0.9999999999999937
6.1000000000000005,0.9999999999999953
6.15,0.9999999999999963
6.2,0.999999999999997
6.25,0.9999999999999978
6.300000000000001,0.999999999999998
6.3500000000000005,0.9999999999999981
6.4,0.9999999999999983
6.45,0.9999999999999986
6.5,0.9999999999999987
6.550000000000001,0.9999999999999987
6.6000000000000005,0.9999999999999989
6.65,0.9999999999999989
6.7,0.9999999999999989
6.75,0.9999999999999989
6.800000000000001,0.9999999999999989
6.8500000000000005,0.9999999999999989
6.9,0.9999999999999989
6.95,0.9999999999999989
7.0,0.9999999999999989
7.050000000000001,0.9999999999999989
7.1000000000000005,0.9999999999999989
7.15,0.9999999999999989
7.2,0.9999999999999989
7.25,0.9999999999999989
7.300000000000001,0.9999999999999989
7.3500000000000005,0.9999999999999989
7.4,0.9999999999999989
7.45,0.9999999999999989
7.5,0.9999999999999989
7.550000000000001,0.9999999999999989
7.6000000000000005,0.9999999999999989
7.65,0.9999999999999989
7.7,0.9999999999999989
7.75,0.9999999999999989
7.800000000000001,0.9999999999999989
7.8500000000000005,0.9999999999999989
7.9,0.9999999999999989
7.95,0.9999999999999989
8.0,0.9999999999999989
8.05,0.9999999999999989
8.1,0.9999999999999989
8.15,0.9999999999999989
8.200000000000001,0.9999999999999989
8.25,0.9999999999999989
8.3,0.9999999999999989
8.35,0.9999999999999989
8.4,0.9999999999999989
8.450000000000001,0.9999999999999989
8.5,0.9999999999999989
8.55,0.9999999999999989
8.6,0.9999999999999989
8.65,0.9999999999999989
8.700000000000001,0.9999999999999989
8.75,0.9999999999999989
8.8,0.9999999999999989
8.85,0.9999999999999989
8.9,0.9999999999999989
8.950000000000001,0.9999999999999989
9.0,0.9999999999999989
9.05,0.9999999999999989
9.1,0.9999999999999989
9.15,0.9999999999999989
9.200000000000001,0.9999999999999989
9.25,0.9999999999999989
9.3,0.9999999999999989
9.35,0.9999999999999989
9.4,0.9999999999999989
9.450000000000001,0.9999999999999989
9.5,0.9999999999999989
9.55,0.9999999999999989
9.600000000000001,0.9999999999999989
9.65,0.9999999999999989
9.700000000000001,0.9999999999999989
9.75,0.9999999999999989
9.8,0.9999999999999989
9.850000000000001,0.9999999999999989
9.9,0.9999999999999989
9.950000000000001,0.9999999999999989
10.0,0.9999999999999989
10.05,0.9999999999999989
10.100000000000001,0.9999999999999989
10.15,0.9999999999999989
10.200000000000001,0.9999999999999989
10.25,0.9999999999999989
10.3,0.9999999999999989
10.350000000000001,0.9999999999999989
10.4,0.9999999999999989
10.450000000000001,0.9999999999999989
10.5,0.9999999999999989
10.55,0.9999999999999989
10.600000000000001,0.9999999999999989
10.65,0.9999999999999989
10.700000000000001,0.9999999999999989
10.75,0.9999999999999989
10.8,0.9999999999999989
10.850000000000001,0.9999999999999989
10.9,0.9999999999999989
10.950000000000001,0.9999999999999989
11.0,0.9999999999999989
11.05,0.9999999999999989
11.100000000000001,0.9999999999999989
11.15,0.9999999999999989
11.200000000000001,0.9999999999999989
11.25,0.9999999999999989
11.3,0.9999999999999989
11.350000000000001,0.9999999999999989
11.4,0.9999999999999989
11.450000000000001,0.9999999999999989
11.5,0.9999999999999989
11.55,0.9999999999999989
11.600000000000001,0.9999999999999989
11.65,0.9999999999999989
11.700000000000001,0.9999999999999989
11.75,0.9999999999999989
11.8,0.9999999999999989
11.850000000000001,0.9999999999999989
11.9,0.9999999999999989
11.950000000000001,0.9999999999999989
12.0,0.9999999999999989
12.05,0.9999999999999989
12.100000000000001,0.9999999999999989
12.15,0.9999999999999989
12.200000000000001,0.9999999999999989
12.25,0.9999999999999989
12.3,0.9999999999999989
12.350000000000001,0.9999999999999989
12.4,0.9999999999999989
12.450000000000001,0.9999999999999989
12.5,0.9999999999999989
12.55,0.9999999999999989
12.600000000000001,0.9999999999999989
12.65,0.9999999999999989
12.700000000000001,0.9999999999999989
12.75,0.9999999999999989
12.8,0.9999999999999989
12.850000000000001,0.9999999999999989
12.9,0.9999999999999989
12.950000000000001,0.9999999999999989
13.0,0.9999999999999989
13.05,0.9999999999999989
13.100000000000001,0.9999999999999989
13.15,0.9999999999999989
13.200000000000001,0.9999999999999989
13.25,0.9999999999999989
13.3,0.9999999999999989
13.350000000000001,0.9999999999999989
13.4,0.9999999999999989
13.450000000000001,0.9999999999999989
13.5,0.9999999999999989
13.55,0.9999999999999989
13.600000000000001,0.9999999999999989
13.65,0.9999999999999989
13.700000000000001,0.9999999999999989
13.75,0.9999999999999989
13.8,0.9999999999999989
13.850000000000001,0.9999999999999989
13.9,0.9999999999999989
13.950000000000001,0.9999999999999989
14.0,0.9999999999999989
14.05,0.9999999999999989
14.100000000000001,0.9999999999999989
14.15,0.9999999999999989
14.200000000000001,0.9999999999999989
14.25,0.9999999999999989
14.3,0.9999999999999989
14.350000000000001,0.9999999999999989
14.4,0.9999999999999989
14.450000000000001,0.9999999999999989
14.5,0.9999999999999989
14.55,0.9999999999999989
14.600000000000001,0.9999999999999989
14.65,0.9999999999999989
14.700000000000001,0.9999999999999989
14.75,0.9999999999999989
14.8,0.9999999999999989
14.850000000000001,0.9999999999999989
14.9,0.9999999999999989
14.950000000000001,0.9999999999999989
15.0,0.9999999999999989
15.05,0.9999999999999989
15.100000000000001,0.9999999999999989
15.15,0.9999999999999989
15.200000000000001,0.9999999999999989
15.25,0.9999999999999989
15.3,0.9999999999999989
15.350000000000001,0.9999999999999989
15.4,0.9999999999999989
15.450000000000001,0.9999999999999989
15.5,0.9999999999999989
15.55,0.9999999999999989
15.600000000000001,0.9999999999999989
15.65,0.9999999999999989
15.700000000000001,0.9999999999999989
15.75,0.9999999999999989
15.8,0.9999999999999989
15.850000000000001,0.9999999999999989
15.9,0.9999999999999989
15.950000000000001,0.9999999999999989
16.0,0.9999999999999989
16.05,0.9999999999999989
16.1,0.9999999999999989
16.150000000000002,0.9999999999999989
16.2,0.9999999999999989
16.25,0.9999999999999989
16.3,0.9999999999999989
16.35,0.9999999999999989
16.400000000000002,0.9999999999999989
16.45,0.9999999999999989
16.5,0.9999999999999989
16.55,0.9999999999999989
16.6,0.9999999999999989
16.650000000000002,0.9999999999999989
16.7,0.9999999999999989
16.75,0.9999999999999989
16.8,0.9999999999999989
16.85,0.9999999999999989
16.900000000000002,0.9999999999999989
16.95,0.9999999999999989
17.0,0.9999999999999989
17.05,0.9999999999999989
17.1,0.9999999999999989
17.150000000000002,0.9999999999999989
17.2,0.9999999999999989
17.25,0.9999999999999989
17.3,0.9999999999999989
17.35,0.9999999999999989
17.400000000000002,0.9999999999999989
17.45,0.9999999999999989
17.5,0.9999999999999989
17.55,0.9999999999999989
17.6,0.9999999999999989
17.650000000000002,0.9999999999999989
17.7,0.9999999999999989
17.75,0.9999999999999989
17.8,0.9999999999999989
17.85,0.9999999999999989
17.900000000000002,0.9999999999999989
17.95,0.9999999999999989
18.0,0.9999999999999989
18.05,0.9999999999999989
18.1,0.9999999999999989
18.150000000000002,0.9999999999999989
18.2,0.9999999999999989
18.25,0.9999999999999989
18.3,0.9999999999999989
18.35,0.9999999999999989
18.400000000000002,0.9999999999999989
18.45,0.9999999999999989
18.5,0.9999999999999989
18.55,0.9999999999999989
18.6,0.9999999999999989
18.650000000000002,0.9999999999999989
18.7,0.9999999999999989
18.75,0.9999999999999989
18.8,0.9999999999999989
18.85,0.9999999999999989
18.900000000000002,0.9999999999999989
18.95,0.9999999999999989
19.0,0.9999999999999989
19.05,0.9999999999999989
19.1,0.9999999999999989
19.150000000000002,0.9999999999999989
19.200000000000003,0.9999999999999989
19.25,0.9999999999999989
19.3,0.9999999999999989
19.35,0.9999999999999989
19.400000000000002,0.9999999999999989
19.450000000000003,0.9999999999999989
19.5,0.9999999999999989
19.55,0.9999999999999989
19.6,0.9999999999999989
19.650000000000002,0.9999999999999989
19.700000000000003,0.9999999999999989
19.75,0.9999999999999989
19.8,0.9999999999999989
19.85,0.9999999999999989
19.900000000000002,0.9999999999999989
19.950000000000003,0.9999999999999989
20.0,0.9999999999999989
20.05,0.9999999999999989
20.1,0.9999999999999989
20.150000000000002,0.9999999999999989
20.200000000000003,0.9999999999999989
20.25,0.9999999999999989
20.3,0.9999999999999989
20.35,0.9999999999999989
20.400000000000002,0.9999999999999989
20.450000000000003,0.9999999999999989
20.5,0.9999999999999989
20.55,0.9999999999999989
20.6,0.9999999999999989
20.650000000000002,0.9999999999999989
20.700000000000003,0.9999999999999989
20.75,0.9999999999999989
20.8,0.9999999999999989
20.85,0.9999999999999989
20.900000000000002,0.9999999999999989
20.950000000000003,0.9999999999999989
21.0,0.9999999999999989
21.05,0.9999999999999989
21.1,0.9999999999999989
21.150000000000002,0.9999999999999989
21.200000000000003,0.9999999999999989
21.25,0.9999999999999989
21.3,0.9999999999999989
21.35,0.9999999999999989
21.400000000000002,0.9999999999999989
21.450000000000003,0.9999999999999989
21.5,0.9999999999999989
21.55,0.9999999999999989
21.6,0.9999999999999989
21.650000000000002,0.9999999999999989
21.700000000000003,0.9999999999999989
21.75,0.9999999999999989
21.8,0.9999999999999989
21.85,0.9999999999999989
21.900000000000002,0.9999999999999989
21.950000000000003,0.9999999999999989
22.0,0.9999999999999989
22.05,0.9999999999999989
22.1,0.9999999999999989
22.150000000000002,0.9999999999999989
22.200000000000003,0.9999999999999989
22.25,0.9999999999999989
22.3,0.9999999999999989
22.35,0.9999999999999989
22.400000000000002,0.9999999999999989
22.450000000000003,0.9999999999999989
22.5,0.9999999999999989
22.55,0.9999999999999989
22.6,0.9999999999999989
22.650000000000002,0.9999999999999989
22.700000000000003,0.9999999999999989
22.75,0.9999999999999989
22.8,0.9999999999999989
22.85,0.9999999999999989
22.900000000000002,0.9999999999999989
22.950000000000003,0.9999999999999989
23.0,0.9999999999999989
23.05,0.9999999999999989
23.1,0.9999999999999989
23.150000000000002,0.9999999999999989
23.200000000000003,0.9999999999999989
23.25,0.9999999999999989
23.3,0.9999999999999989
23.35,0.9999999999999989
23.400000000000002,0.9999999999999989
23.450000000000003,0.9999999999999989
23.5,0.9999999999999989
23.55,0.9999999999999989
23.6,0.9999999999999989
23.650000000000002,0.9999999999999989
23.700000000000003,0.9999999999999989
23.75,0.9999999999999989
23.8,0.9999999999999989
23.85,0.9999999999999989
23.900000000000002,0.9999999999999989
23.950000000000003,0.9999999999999989
24.0,0.9999999999999989
24.05,0.9999999999999989
24.1,0.9999999999999989
24.150000000000002,0.9999999999999989
24.200000000000003,0.9999999999999989
24.25,0.9999999999999989
24.3,0.9999999999999989
24.35,0.9999999999999989
24.400000000000002,0.9999999999999989
24.450000000000003,0.9999999999999989
24.5,0.9999999999999989
24.55,0.9999999999999989
24.6,0.9999999999999989
24.650000000000002,0.9999999999999989
24.700000000000003,0.9999999999999989
24.75,0.9999999999999989
24.8,0.9999999999999989
24.85,0.9999999999999989
24.900000000000002,0.9999999999999989
24.950000000000003,0.9999999999999989
25.0,0.9999999999999989
25.05,0.9999999999999989
25.1,0.9999999999999989
25.150000000000002,0.9999999999999989
25.200000000000003,0.9999999999999989
25.25,0.9999999999999989
25.3,0.9999999999999989
25.35,0.9999999999999989
25.400000000000002,0.9999999999999989
25.450000000000003,0.9999999999999989
25.5,0.9999999999999989
25.55,0.9999999999999989
25.6,0.9999999999999989
25.650000000000002,0.9999999999999989
25.700000000000003,0.9999999999999989
25.75,0.9999999999999989
25.8,0.9999999999999989
25.85,0.9999999999999989
25.900000000000002,0.9999999999999989
25.950000000000003,0.9999999999999989
26.0,0.9999999999999989
26.05,0.9999999999999989
26.1,0.9999999999999989
26.150000000000002,0.9999999999999989
26.200000000000003,0.9999999999999989
26.25,0.9999999999999989
26.3,0.9999999999999989
26.35,0.9999999999999989
26.400000000000002,0.9999999999999989
26.450000000000003,0.9999999999999989
26.5,0.9999999999999989
26.55,0.9999999999999989
26.6,0.9999999999999989
26.650000000000002,0.9999999999999989
26.700000000000003,0.9999999999999989
26.75,0.9999999999999989
26.8,0.9999999999999989
26.85,0.9999999999999989
26.900000000000002,0.9999999999999989
26.950000000000003,0.9999999999999989
27.0,0.9999999999999989
27.05,0.9999999999999989
27.1,0.9999999999999989
27.150000000000002,0.9999999999999989
27.200000000000003,0.9999999999999989
27.25,0.9999999999999989
27.3,0.9999999999999989
27.35,0.9999999999999989
27.400000000000002,0.9999999999999989
27.450000000000003,0.9999999999999989
27.5,0.9999999999999989
27.55,0.9999999999999989
27.6,0.9999999999999989
27.650000000000002,0.9999999999999989
27.700000000000003,0.9999999999999989
27.75,0.9999999999999989
27.8,0.9999999999999989
27.85,0.9999999999999989
27.900000000000002,0.9999999999999989
27.950000000000003,0.9999999999999989
28.0,0.9999999999999989
28.05,0.9999999999999989
28.1,0.9999999999999989
28.150000000000002,0.9999999999999989
28.200000000000003,0.9999999999999989
28.25,0.9999999999999989
28.3,0.9999999999999989
28.35,0.9999999999999989
28.400000000000002,0.9999999999999989
28.450000000000003,0.9999999999999989
28.5,0.9999999999999989
28.55,0.9999999999999989
28.6,0.9999999999999989
28.650000000000002,0.9999999999999989
28.700000000000003,0.9999999999999989
28.75,0.9999999999999989
28.8,0.9999999999999989
28.85,0.9999999999999989
28.900000000000002,0.9999999999999989
28.950000000000003,0.9999999999999989
29.0,0.9999999999999989
29.05,0.9999999999999989
29.1,0.9999999999999989
29.150000000000002,0.9999999999999989
29.200000000000003,0.9999999999999989
29.25,0.9999999999999989
29.3,0.9999999999999989
29.35,0.9999999999999989
29.400000000000002,0.9999999999999989
29.450000000000003,0.9999999999999989
29.5,0.9999999999999989
29.55,0.9999999999999989
29.6,0.9999999999999989
29.650000000000002,0.9999999999999989
29.700000000000003,0.9999999999999989
29.75,0.9999999999999989
29.8,0.9999999999999989
29.85,0.9999999999999989
29.900000000000002,0.9999999999999989
29.950000000000003,0.9999999999999989
30.0,0.9999999999999989
30.05,0.9999999999999989
30.1,0.9999999999999989
30.150000000000002,0.9999999999999989
30.200000000000003,0.9999999999999989
30.25,0.9999999999999989
30.3,0.9999999999999989
30.35,0.9999999999999989
30.400000000000002,0.9999999999999989
30.450000000000003,0.9999999999999989
30.5,0.9999999999999989
30.55,0.9999999999999989
30.6,0.9999999999999989
30.650000000000002,0.9999999999999989
30.700000000000003,0.9999999999999989
30.75,0.9999999999999989
30.8,0.9999999999999989
30.85,0.9999999999999989
30.900000000000002,0.9999999999999989
30.950000000000003,0.9999999999999989
31.0,0.9999999999999989
31.05,0.9999999999999989
31.1,0.9999999999999989
31.150000000000002,0.9999999999999989
31.200000000000003,0.9999999999999989
31.25,0.9999999999999989
31.3,0.9999999999999989
31.35,0.9999999999999989
31.400000000000002,0.9999999999999989
31.450000000000003,0.9999999999999989
31.5,0.9999999999999989
31.55,0.9999999999999989
31.6,0.9999999999999989
31.650000000000002,0.9999999999999989
31.700000000000003,0.9999999999999989
31.75,0.9999999999999989
31.8,0.9999999999999989
31.85,0.9999999999999989
31.900000000000002,0.9999999999999989
31.950000000000003,0.9999999999999989
32.0,0.9999999999999989
32.050000000000004,0.9999999999999989
32.1,0.9999999999999989
32.15,0.9999999999999989
32.2,0.9999999999999989
32.25,0.9999999999999989
32.300000000000004,0.9999999999999989
32.35,0.9999999999999989
32.4,0.9999999999999989
32.45,0.9999999999999989
32.5,0.9999999999999989
32.550000000000004,0.9999999999999989
32.6,0.9999999999999989
32.65,0.9999999999999989
32.7,0.9999999999999989
32.75,0.9999999999999989
32.800000000000004,0.9999999999999989
32.85,0.9999999999999989
32.9,0.9999999999999989
32.95,0.9999999999999989
33.0,0.9999999999999989
33.050000000000004,0.9999999999999989
33.1,0.9999999999999989
33.15,0.9999999999999989
33.2,0.9999999999999989
33.25,0.9999999999999989
33.300000000000004,0.9999999999999989
33.35,0.9999999999999989
33.4,0.9999999999999989
33.45,0.9999999999999989
33.5,0.9999999999999989
33.550000000000004,0.9999999999999989
33.6,0.9999999999999989
33.65,0.9999999999999989
33.7,0.9999999999999989
33.75,0.9999999999999989
33.800000000000004,0.9999999999999989
33.85,0.9999999999999989
33.9,0.9999999999999989
33.95,0.9999999999999989
34.0,0.9999999999999989
34.050000000000004,0.9999999999999989
34.1,0.9999999999999989
34.15,0.9999999999999989
34.2,0.9999999999999989
34.25,0.9999999999999989
34.300000000000004,0.9999999999999989
34.35,0.9999999999999989
34.4,0.9999999999999989
34.45,0.9999999999999989
34.5,0.9999999999999989
34.550000000000004,0.9999999999999989
34.6,0.9999999999999989
34.65,0.9999999999999989
34.7,0.9999999999999989
34.75,0.9999999999999989
34.800000000000004,0.9999999999999989
34.85,0.9999999999999989
34.9,0.9999999999999989
34.95,0.9999999999999989
35.0,0.9999999999999989
35.050000000000004,0.9999999999999989
35.1,0.9999999999999989
35.15,0.9999999999999989
35.2,0.9999999999999989
35.25,0.9999999999999989
35.300000000000004,0.9999999999999989
35.35,0.9999999999999989
35.4,0.9999999999999989
35.45,0.9999999999999989
35.5,0.9999999999999989
35.550000000000004,0.9999999999999989
35.6,0.9999999999999989
35.65,0.9999999999999989
35.7,0.9999999999999989
35.75,0.9999999999999989
35.800000000000004,0.9999999999999989
35.85,0.9999999999999989
35.9,0.9999999999999989
35.95,0.9999999999999989
36.0,0.9999999999999989
36.050000000000004,0.9999999999999989
36.1,0.9999999999999989
36.15,0.9999999999999989
36.2,0.9999999999999989
36.25,0.9999999999999989
36.300000000000004,0.9999999999999989
36.35,0.9999999999999989
36.4,0.9999999999999989
36.45,0.9999999999999989
36.5,0.9999999999999989
36.550000000000004,0.9999999999999989
36.6,0.9999999999999989
36.65,0.9999999999999989
36.7,0.9999999999999989
36.75,0.9999999999999989
36.800000000000004,0.9999999999999989
36.85,0.9999999999999989
36.9,0.9999999999999989
36.95,0.9999999999999989
37.0,0.9999999999999989
37.050000000000004,0.9999999999999989
37.1,0.9999999999999989
37.15,0.9999999999999989
37.2,0.9999999999999989
37.25,0.9999999999999989
37.300000000000004,0.9999999999999989
37.35,0.9999999999999989
37.4,0.9999999999999989
37.45,0.9999999999999989
37.5,0.9999999999999989
37.550000000000004,0.9999999999999989
37.6,0.9999999999999989
37.65,0.9999999999999989
37.7,0.9999999999999989
37.75,0.9999999999999989
37.800000000000004,0.9999999999999989
37.85,0.9999999999999989
37.9,0.9999999999999989
37.95,0.9999999999999989
38.0,0.9999999999999989
38.050000000000004,0.9999999999999989
38.1,0.9999999999999989
38.15,0.9999999999999989
38.2,0.9999999999999989
38.25,0.9999999999999989
38.300000000000004,0.9999999999999989
38.35,0.9999999999999989
38.400000000000006,0.9999999999999989
38.45,0.9999999999999989
38.5,0.9999999999999989
38.550000000000004,0.9999999999999989
38.6,0.9999999999999989
38.650000000000006,0.9999999999999989
38.7,0.9999999999999989
38.75,0.9999999999999989
38.800000000000004,0.9999999999999989
38.85,0.9999999999999989
38.900000000000006,0.9999999999999989
38.95,0.9999999999999989
39.0,0.9999999999999989
39.050000000000004,0.9999999999999989
39.1,0.9999999999999989
39.150000000000006,0.9999999999999989
39.2,0.9999999999999989
39.25,0.9999999999999989
39.300000000000004,0.9999999999999989
39.35,0.9999999999999989
39.400000000000006,0.9999999999999989
39.45,0.9999999999999989
39.5,0.9999999999999989
39.550000000000004,0.9999999999999989
39.6,0.9999999999999989
39.650000000000006,0.9999999999999989
39.7,0.9999999999999989
39.75,0.9999999999999989
39.800000000000004,0.9999999999999989
39.85,0.9999999999999989
39.900000000000006,0.9999999999999989
39.95,0.9999999999999989
40.0,0.9999999999999989


==> data/weighted_abeta_85_Brain.csv <==
Time_years,Weighted_mean
0.0,0.09238025878363008
0.05,0.09238025878363008
0.1,0.13631247792009243
0.15000000000000002,0.19490936012299065
0.2,0.27012732522063504
0.25,0.359960512745773
0.30000000000000004,0.4584531188469509
0.35000000000000003,0.5568861050488595
0.4,0.6468866428501752
0.45,0.7232920213244858
0.5,0.7848522900748977
0.55,0.8330612025361552
0.6000000000000001,0.8705507754744164
0.65,0.8999357360379174
0.7000000000000001,0.9232606160831843
0.75,0.9419052995330613
0.8,0.956744111486552
0.8500000000000001,0.9683715461027899
0.9,0.9772754572751843
0.9500000000000001,0.9839211605020214
1.0,0.9887629866101059
1.05,0.9922199779842346
1.1,0.994650009970016
1.1500000000000001,0.9963387353076466
1.2000000000000002,0.9975028061316354
1.25,0.998300698450441
1.3,0.9988454769218834
1.35,0.9992164495662016
1.4000000000000001,0.9994686112069522
1.4500000000000002,0.9996398030783686
1.5,0.9997559279116801
1.55,0.9998346543172598
1.6,0.9998880058621016
1.6500000000000001,0.9999241516164111
1.7000000000000002,0.9999486358549883
1.75,0.9999652186861158
1.8,0.9999764489380121
1.85,0.9999840537734519
1.9000000000000001,0.9999892032952605
1.9500000000000002,0.9999926900840506
2.0,0.9999950509392963
2.0500000000000003,0.9999966493939375
2.1,0.9999977316251658
2.15,0.9999984643310224
2.2,0.9999989603860646
2.25,0.9999992962173962
2.3000000000000003,0.9999995235721703
2.35,0.9999996774863936
2.4000000000000004,0.9999997816810549
2.45,0.9999998522160095
2.5,0.9999998999640629
2.5500000000000003,0.9999999322861531
2.6,0.9999999541655725
2.6500000000000004,0.999999968975907
2.7,0.9999999790009604
2.75,0.9999999857867661
2.8000000000000003,0.9999999903799003
2.85,0.9999999934888227
2.9000000000000004,0.9999999955931036
2.95,0.9999999970173684
3.0,0.9999999979813554
3.0500000000000003,0.9999999986338017
3.1,0.9999999990753843
3.1500000000000004,0.9999999993742478
3.2,0.9999999995765153
3.25,0.9999999997134067
3.3000000000000003,0.9999999998060503
3.35,0.999999999868748
3.4000000000000004,0.9999999999111786
3.45,0.9999999999398933
3.5,0.9999999999593256
3.5500000000000003,0.9999999999724756
3.6,0.9999999999813746
3.6500000000000004,0.9999999999873965
3.7,0.9999999999914714
3.75,0.9999999999942291
3.8000000000000003,0.9999999999960951
3.85,0.9999999999973574
3.9000000000000004,0.9999999999982119
3.95,0.9999999999987902
4.0,0.9999999999991815
4.05,0.999999999999446
4.1000000000000005,0.9999999999996251
4.15,0.9999999999997462
4.2,0.9999999999998284
4.25,0.9999999999998835
4.3,0.9999999999999212
4.3500000000000005,0.9999999999999466
4.4,0.9999999999999638
4.45,0.9999999999999751
4.5,0.9999999999999833
4.55,0.9999999999999885
4.6000000000000005,0.9999999999999922
4.65,0.9999999999999948
4.7,0.9999999999999963
4.75,0.9999999999999974
4.800000000000001,0.999999999999998
4.8500000000000005,0.9999999999999986
4.9,0.9999999999999987
4.95,0.9999999999999989
5.0,0.9999999999999991
5.050000000000001,0.9999999999999991
5.1000000000000005,0.9999999999999992
5.15,0.9999999999999992
5.2,0.9999999999999992
5.25,0.9999999999999992
5.300000000000001,0.9999999999999992
5.3500000000000005,0.9999999999999992
5.4,0.9999999999999992
5.45,0.9999999999999992
5.5,0.9999999999999992
5.550000000000001,0.9999999999999992
5.6000000000000005,0.9999999999999992
5.65,0.9999999999999992
5.7,0.9999999999999992
5.75,0.9999999999999992
5.800000000000001,0.9999999999999992
5.8500000000000005,0.9999999999999992
5.9,0.9999999999999992
5.95,0.9999999999999992
6.0,0.9999999999999992
6.050000000000001,0.9999999999999992
6.1000000000000005,0.9999999999999992
6.15,0.9999999999999992
6.2,0.9999999999999992
6.25,0.9999999999999992
6.300000000000001,0.9999999999999992
6.3500000000000005,0.9999999999999992
6.4,0.9999999999999992
6.45,0.9999999999999992
6.5,0.9999999999999992
6.550000000000001,0.9999999999999992
6.6000000000000005,0.9999999999999992
6.65,0.9999999999999992
6.7,0.9999999999999992
6.75,0.9999999999999992
6.800000000000001,0.9999999999999992
6.8500000000000005,0.9999999999999992
6.9,0.9999999999999992
6.95,0.9999999999999992
7.0,0.9999999999999992
7.050000000000001,0.9999999999999992
7.1000000000000005,0.9999999999999992
7.15,0.9999999999999992
7.2,0.9999999999999992
7.25,0.9999999999999992
7.300000000000001,0.9999999999999992
7.3500000000000005,0.9999999999999992
7.4,0.9999999999999992
7.45,0.9999999999999992
7.5,0.9999999999999992
7.550000000000001,0.9999999999999992
7.6000000000000005,0.9999999999999992
7.65,0.9999999999999992
7.7,0.9999999999999992
7.75,0.9999999999999992
7.800000000000001,0.9999999999999992
7.8500000000000005,0.9999999999999992
7.9,0.9999999999999992
7.95,0.9999999999999992
8.0,0.9999999999999992
8.05,0.9999999999999992
8.1,0.9999999999999992
8.15,0.9999999999999992
8.200000000000001,0.9999999999999992
8.25,0.9999999999999992
8.3,0.9999999999999992
8.35,0.9999999999999992
8.4,0.9999999999999992
8.450000000000001,0.9999999999999992
8.5,0.9999999999999992
8.55,0.9999999999999992
8.6,0.9999999999999992
8.65,0.9999999999999992
8.700000000000001,0.9999999999999992
8.75,0.9999999999999992
8.8,0.9999999999999992
8.85,0.9999999999999992
8.9,0.9999999999999992
8.950000000000001,0.9999999999999992
9.0,0.9999999999999992
9.05,0.9999999999999992
9.1,0.9999999999999992
9.15,0.9999999999999992
9.200000000000001,0.9999999999999992
9.25,0.9999999999999992
9.3,0.9999999999999992
9.35,0.9999999999999992
9.4,0.9999999999999992
9.450000000000001,0.9999999999999992
9.5,0.9999999999999992
9.55,0.9999999999999992
9.600000000000001,0.9999999999999992
9.65,0.9999999999999992
9.700000000000001,0.9999999999999992
9.75,0.9999999999999992
9.8,0.9999999999999992
9.850000000000001,0.9999999999999992
9.9,0.9999999999999992
9.950000000000001,0.9999999999999992
10.0,0.9999999999999992
10.05,0.9999999999999992
10.100000000000001,0.9999999999999992
10.15,0.9999999999999992
10.200000000000001,0.9999999999999992
10.25,0.9999999999999992
10.3,0.9999999999999992
10.350000000000001,0.9999999999999992
10.4,0.9999999999999992
10.450000000000001,0.9999999999999992
10.5,0.9999999999999992
10.55,0.9999999999999992
10.600000000000001,0.9999999999999992
10.65,0.9999999999999992
10.700000000000001,0.9999999999999992
10.75,0.9999999999999992
10.8,0.9999999999999992
10.850000000000001,0.9999999999999992
10.9,0.9999999999999992
10.950000000000001,0.9999999999999992
11.0,0.9999999999999992
11.05,0.9999999999999992
11.100000000000001,0.9999999999999992
11.15,0.9999999999999992
11.200000000000001,0.9999999999999992
11.25,0.9999999999999992
11.3,0.9999999999999992
11.350000000000001,0.9999999999999992
11.4,0.9999999999999992
11.450000000000001,0.9999999999999992
11.5,0.9999999999999992
11.55,0.9999999999999992
11.600000000000001,0.9999999999999992
11.65,0.9999999999999992
11.700000000000001,0.9999999999999992
11.75,0.9999999999999992
11.8,0.9999999999999992
11.850000000000001,0.9999999999999992
11.9,0.9999999999999992
11.950000000000001,0.9999999999999992
12.0,0.9999999999999992
12.05,0.9999999999999992
12.100000000000001,0.9999999999999992
12.15,0.9999999999999992
12.200000000000001,0.9999999999999992
12.25,0.9999999999999992
12.3,0.9999999999999992
12.350000000000001,0.9999999999999992
12.4,0.9999999999999992
12.450000000000001,0.9999999999999992
12.5,0.9999999999999992
12.55,0.9999999999999992
12.600000000000001,0.9999999999999992
12.65,0.9999999999999992
12.700000000000001,0.9999999999999992
12.75,0.9999999999999992
12.8,0.9999999999999992
12.850000000000001,0.9999999999999992
12.9,0.9999999999999992
12.950000000000001,0.9999999999999992
13.0,0.9999999999999992
13.05,0.9999999999999992
13.100000000000001,0.9999999999999992
13.15,0.9999999999999992
13.200000000000001,0.9999999999999992
13.25,0.9999999999999992
13.3,0.9999999999999992
13.350000000000001,0.9999999999999992
13.4,0.9999999999999992
13.450000000000001,0.9999999999999992
13.5,0.9999999999999992
13.55,0.9999999999999992
13.600000000000001,0.9999999999999992
13.65,0.9999999999999992
13.700000000000001,0.9999999999999992
13.75,0.9999999999999992
13.8,0.9999999999999992
13.850000000000001,0.9999999999999992
13.9,0.9999999999999992
13.950000000000001,0.9999999999999992
14.0,0.9999999999999992
14.05,0.9999999999999992
14.100000000000001,0.9999999999999992
14.15,0.9999999999999992
14.200000000000001,0.9999999999999992
14.25,0.9999999999999992
14.3,0.9999999999999992
14.350000000000001,0.9999999999999992
14.4,0.9999999999999992
14.450000000000001,0.9999999999999992
14.5,0.9999999999999992
14.55,0.9999999999999992
14.600000000000001,0.9999999999999992
14.65,0.9999999999999992
14.700000000000001,0.9999999999999992
14.75,0.9999999999999992
14.8,0.9999999999999992
14.850000000000001,0.9999999999999992
14.9,0.9999999999999992
14.950000000000001,0.9999999999999992
15.0,0.9999999999999992
15.05,0.9999999999999992
15.100000000000001,0.9999999999999992
15.15,0.9999999999999992
15.200000000000001,0.9999999999999992
15.25,0.9999999999999992
15.3,0.9999999999999992
15.350000000000001,0.9999999999999992
15.4,0.9999999999999992
15.450000000000001,0.9999999999999992
15.5,0.9999999999999992
15.55,0.9999999999999992
15.600000000000001,0.9999999999999992
15.65,0.9999999999999992
15.700000000000001,0.9999999999999992
15.75,0.9999999999999992
15.8,0.9999999999999992
15.850000000000001,0.9999999999999992
15.9,0.9999999999999992
15.950000000000001,0.9999999999999992
16.0,0.9999999999999992
16.05,0.9999999999999992
16.1,0.9999999999999992
16.150000000000002,0.9999999999999992
16.2,0.9999999999999992
16.25,0.9999999999999992
16.3,0.9999999999999992
16.35,0.9999999999999992
16.400000000000002,0.9999999999999992
16.45,0.9999999999999992
16.5,0.9999999999999992
16.55,0.9999999999999992
16.6,0.9999999999999992
16.650000000000002,0.9999999999999992
16.7,0.9999999999999992
16.75,0.9999999999999992
16.8,0.9999999999999992
16.85,0.9999999999999992
16.900000000000002,0.9999999999999992
16.95,0.9999999999999992
17.0,0.9999999999999992
17.05,0.9999999999999992
17.1,0.9999999999999992
17.150000000000002,0.9999999999999992
17.2,0.9999999999999992
17.25,0.9999999999999992
17.3,0.9999999999999992
17.35,0.9999999999999992
17.400000000000002,0.9999999999999992
17.45,0.9999999999999992
17.5,0.9999999999999992
17.55,0.9999999999999992
17.6,0.9999999999999992
17.650000000000002,0.9999999999999992
17.7,0.9999999999999992
17.75,0.9999999999999992
17.8,0.9999999999999992
17.85,0.9999999999999992
17.900000000000002,0.9999999999999992
17.95,0.9999999999999992
18.0,0.9999999999999992
18.05,0.9999999999999992
18.1,0.9999999999999992
18.150000000000002,0.9999999999999992
18.2,0.9999999999999992
18.25,0.9999999999999992
18.3,0.9999999999999992
18.35,0.9999999999999992
18.400000000000002,0.9999999999999992
18.45,0.9999999999999992
18.5,0.9999999999999992
18.55,0.9999999999999992
18.6,0.9999999999999992
18.650000000000002,0.9999999999999992
18.7,0.9999999999999992
18.75,0.9999999999999992
18.8,0.9999999999999992
18.85,0.9999999999999992
18.900000000000002,0.9999999999999992
18.95,0.9999999999999992
19.0,0.9999999999999992
19.05,0.9999999999999992
19.1,0.9999999999999992
19.150000000000002,0.9999999999999992
19.200000000000003,0.9999999999999992
19.25,0.9999999999999992
19.3,0.9999999999999992
19.35,0.9999999999999992
19.400000000000002,0.9999999999999992
19.450000000000003,0.9999999999999992
19.5,0.9999999999999992
19.55,0.9999999999999992
19.6,0.9999999999999992
19.650000000000002,0.9999999999999992
19.700000000000003,0.9999999999999992
19.75,0.9999999999999992
19.8,0.9999999999999992
19.85,0.9999999999999992
19.900000000000002,0.9999999999999992
19.950000000000003,0.9999999999999992
20.0,0.9999999999999992
20.05,0.9999999999999992
20.1,0.9999999999999992
20.150000000000002,0.9999999999999992
20.200000000000003,0.9999999999999992
20.25,0.9999999999999992
20.3,0.9999999999999992
20.35,0.9999999999999992
20.400000000000002,0.9999999999999992
20.450000000000003,0.9999999999999992
20.5,0.9999999999999992
20.55,0.9999999999999992
20.6,0.9999999999999992
20.650000000000002,0.9999999999999992
20.700000000000003,0.9999999999999992
20.75,0.9999999999999992
20.8,0.9999999999999992
20.85,0.9999999999999992
20.900000000000002,0.9999999999999992
20.950000000000003,0.9999999999999992
21.0,0.9999999999999992
21.05,0.9999999999999992
21.1,0.9999999999999992
21.150000000000002,0.9999999999999992
21.200000000000003,0.9999999999999992
21.25,0.9999999999999992
21.3,0.9999999999999992
21.35,0.9999999999999992
21.400000000000002,0.9999999999999992
21.450000000000003,0.9999999999999992
21.5,0.9999999999999992
21.55,0.9999999999999992
21.6,0.9999999999999992
21.650000000000002,0.9999999999999992
21.700000000000003,0.9999999999999992
21.75,0.9999999999999992
21.8,0.9999999999999992
21.85,0.9999999999999992
21.900000000000002,0.9999999999999992
21.950000000000003,0.9999999999999992
22.0,0.9999999999999992
22.05,0.9999999999999992
22.1,0.9999999999999992
22.150000000000002,0.9999999999999992
22.200000000000003,0.9999999999999992
22.25,0.9999999999999992
22.3,0.9999999999999992
22.35,0.9999999999999992
22.400000000000002,0.9999999999999992
22.450000000000003,0.9999999999999992
22.5,0.9999999999999992
22.55,0.9999999999999992
22.6,0.9999999999999992
22.650000000000002,0.9999999999999992
22.700000000000003,0.9999999999999992
22.75,0.9999999999999992
22.8,0.9999999999999992
22.85,0.9999999999999992
22.900000000000002,0.9999999999999992
22.950000000000003,0.9999999999999992
23.0,0.9999999999999992
23.05,0.9999999999999992
23.1,0.9999999999999992
23.150000000000002,0.9999999999999992
23.200000000000003,0.9999999999999992
23.25,0.9999999999999992
23.3,0.9999999999999992
23.35,0.9999999999999992
23.400000000000002,0.9999999999999992
23.450000000000003,0.9999999999999992
23.5,0.9999999999999992
23.55,0.9999999999999992
23.6,0.9999999999999992
23.650000000000002,0.9999999999999992
23.700000000000003,0.9999999999999992
23.75,0.9999999999999992
23.8,0.9999999999999992
23.85,0.9999999999999992
23.900000000000002,0.9999999999999992
23.950000000000003,0.9999999999999992
24.0,0.9999999999999992
24.05,0.9999999999999992
24.1,0.9999999999999992
24.150000000000002,0.9999999999999992
24.200000000000003,0.9999999999999992
24.25,0.9999999999999992
24.3,0.9999999999999992
24.35,0.9999999999999992
24.400000000000002,0.9999999999999992
24.450000000000003,0.9999999999999992
24.5,0.9999999999999992
24.55,0.9999999999999992
24.6,0.9999999999999992
24.650000000000002,0.9999999999999992
24.700000000000003,0.9999999999999992
24.75,0.9999999999999992
24.8,0.9999999999999992
24.85,0.9999999999999992
24.900000000000002,0.9999999999999992
24.950000000000003,0.9999999999999992
25.0,0.9999999999999992
25.05,0.9999999999999992
25.1,0.9999999999999992
25.150000000000002,0.9999999999999992
25.200000000000003,0.9999999999999992
25.25,0.9999999999999992
25.3,0.9999999999999992
25.35,0.9999999999999992
25.400000000000002,0.9999999999999992
25.450000000000003,0.9999999999999992
25.5,0.9999999999999992
25.55,0.9999999999999992
25.6,0.9999999999999992
25.650000000000002,0.9999999999999992
25.700000000000003,0.9999999999999992
25.75,0.9999999999999992
25.8,0.9999999999999992
25.85,0.9999999999999992
25.900000000000002,0.9999999999999992
25.950000000000003,0.9999999999999992
26.0,0.9999999999999992
26.05,0.9999999999999992
26.1,0.9999999999999992
26.150000000000002,0.9999999999999992
26.200000000000003,0.9999999999999992
26.25,0.9999999999999992
26.3,0.9999999999999992
26.35,0.9999999999999992
26.400000000000002,0.9999999999999992
26.450000000000003,0.9999999999999992
26.5,0.9999999999999992
26.55,0.9999999999999992
26.6,0.9999999999999992
26.650000000000002,0.9999999999999992
26.700000000000003,0.9999999999999992
26.75,0.9999999999999992
26.8,0.9999999999999992
26.85,0.9999999999999992
26.900000000000002,0.9999999999999992
26.950000000000003,0.9999999999999992
27.0,0.9999999999999992
27.05,0.9999999999999992
27.1,0.9999999999999992
27.150000000000002,0.9999999999999992
27.200000000000003,0.9999999999999992
27.25,0.9999999999999992
27.3,0.9999999999999992
27.35,0.9999999999999992
27.400000000000002,0.9999999999999992
27.450000000000003,0.9999999999999992
27.5,0.9999999999999992
27.55,0.9999999999999992
27.6,0.9999999999999992
27.650000000000002,0.9999999999999992
27.700000000000003,0.9999999999999992
27.75,0.9999999999999992
27.8,0.9999999999999992
27.85,0.9999999999999992
27.900000000000002,0.9999999999999992
27.950000000000003,0.9999999999999992
28.0,0.9999999999999992
28.05,0.9999999999999992
28.1,0.9999999999999992
28.150000000000002,0.9999999999999992
28.200000000000003,0.9999999999999992
28.25,0.9999999999999992
28.3,0.9999999999999992
28.35,0.9999999999999992
28.400000000000002,0.9999999999999992
28.450000000000003,0.9999999999999992
28.5,0.9999999999999992
28.55,0.9999999999999992
28.6,0.9999999999999992
28.650000000000002,0.9999999999999992
28.700000000000003,0.9999999999999992
28.75,0.9999999999999992
28.8,0.9999999999999992
28.85,0.9999999999999992
28.900000000000002,0.9999999999999992
28.950000000000003,0.9999999999999992
29.0,0.9999999999999992
29.05,0.9999999999999992
29.1,0.9999999999999992
29.150000000000002,0.9999999999999992
29.200000000000003,0.9999999999999992
29.25,0.9999999999999992
29.3,0.9999999999999992
29.35,0.9999999999999992
29.400000000000002,0.9999999999999992
29.450000000000003,0.9999999999999992
29.5,0.9999999999999992
29.55,0.9999999999999992
29.6,0.9999999999999992
29.650000000000002,0.9999999999999992
29.700000000000003,0.9999999999999992
29.75,0.9999999999999992
29.8,0.9999999999999992
29.85,0.9999999999999992
29.900000000000002,0.9999999999999992
29.950000000000003,0.9999999999999992
30.0,0.9999999999999992
30.05,0.9999999999999992
30.1,0.9999999999999992
30.150000000000002,0.9999999999999992
30.200000000000003,0.9999999999999992
30.25,0.9999999999999992
30.3,0.9999999999999992
30.35,0.9999999999999992
30.400000000000002,0.9999999999999992
30.450000000000003,0.9999999999999992
30.5,0.9999999999999992
30.55,0.9999999999999992
30.6,0.9999999999999992
30.650000000000002,0.9999999999999992
30.700000000000003,0.9999999999999992
30.75,0.9999999999999992
30.8,0.9999999999999992
30.85,0.9999999999999992
30.900000000000002,0.9999999999999992
30.950000000000003,0.9999999999999992
31.0,0.9999999999999992
31.05,0.9999999999999992
31.1,0.9999999999999992
31.150000000000002,0.9999999999999992
31.200000000000003,0.9999999999999992
31.25,0.9999999999999992
31.3,0.9999999999999992
31.35,0.9999999999999992
31.400000000000002,0.9999999999999992
31.450000000000003,0.9999999999999992
31.5,0.9999999999999992
31.55,0.9999999999999992
31.6,0.9999999999999992
31.650000000000002,0.9999999999999992
31.700000000000003,0.9999999999999992
31.75,0.9999999999999992
31.8,0.9999999999999992
31.85,0.9999999999999992
31.900000000000002,0.9999999999999992
31.950000000000003,0.9999999999999992
32.0,0.9999999999999992
32.050000000000004,0.9999999999999992
32.1,0.9999999999999992
32.15,0.9999999999999992
32.2,0.9999999999999992
32.25,0.9999999999999992
32.300000000000004,0.9999999999999992
32.35,0.9999999999999992
32.4,0.9999999999999992
32.45,0.9999999999999992
32.5,0.9999999999999992
32.550000000000004,0.9999999999999992
32.6,0.9999999999999992
32.65,0.9999999999999992
32.7,0.9999999999999992
32.75,0.9999999999999992
32.800000000000004,0.9999999999999992
32.85,0.9999999999999992
32.9,0.9999999999999992
32.95,0.9999999999999992
33.0,0.9999999999999992
33.050000000000004,0.9999999999999992
33.1,0.9999999999999992
33.15,0.9999999999999992
33.2,0.9999999999999992
33.25,0.9999999999999992
33.300000000000004,0.9999999999999992
33.35,0.9999999999999992
33.4,0.9999999999999992
33.45,0.9999999999999992
33.5,0.9999999999999992
33.550000000000004,0.9999999999999992
33.6,0.9999999999999992
33.65,0.9999999999999992
33.7,0.9999999999999992
33.75,0.9999999999999992
33.800000000000004,0.9999999999999992
33.85,0.9999999999999992
33.9,0.9999999999999992
33.95,0.9999999999999992
34.0,0.9999999999999992
34.050000000000004,0.9999999999999992
34.1,0.9999999999999992
34.15,0.9999999999999992
34.2,0.9999999999999992
34.25,0.9999999999999992
34.300000000000004,0.9999999999999992
34.35,0.9999999999999992
34.4,0.9999999999999992
34.45,0.9999999999999992
34.5,0.9999999999999992
34.550000000000004,0.9999999999999992
34.6,0.9999999999999992
34.65,0.9999999999999992
34.7,0.9999999999999992
34.75,0.9999999999999992
34.800000000000004,0.9999999999999992
34.85,0.9999999999999992
34.9,0.9999999999999992
34.95,0.9999999999999992
35.0,0.9999999999999992
35.050000000000004,0.9999999999999992
35.1,0.9999999999999992
35.15,0.9999999999999992
35.2,0.9999999999999992
35.25,0.9999999999999992
35.300000000000004,0.9999999999999992
35.35,0.9999999999999992
35.4,0.9999999999999992
35.45,0.9999999999999992
35.5,0.9999999999999992
35.550000000000004,0.9999999999999992
35.6,0.9999999999999992
35.65,0.9999999999999992
35.7,0.9999999999999992
35.75,0.9999999999999992
35.800000000000004,0.9999999999999992
35.85,0.9999999999999992
35.9,0.9999999999999992
35.95,0.9999999999999992
36.0,0.9999999999999992
36.050000000000004,0.9999999999999992
36.1,0.9999999999999992
36.15,0.9999999999999992
36.2,0.9999999999999992
36.25,0.9999999999999992
36.300000000000004,0.9999999999999992
36.35,0.9999999999999992
36.4,0.9999999999999992
36.45,0.9999999999999992
36.5,0.9999999999999992
36.550000000000004,0.9999999999999992
36.6,0.9999999999999992
36.65,0.9999999999999992
36.7,0.9999999999999992
36.75,0.9999999999999992
36.800000000000004,0.9999999999999992
36.85,0.9999999999999992
36.9,0.9999999999999992
36.95,0.9999999999999992
37.0,0.9999999999999992
37.050000000000004,0.9999999999999992
37.1,0.9999999999999992
37.15,0.9999999999999992
37.2,0.9999999999999992
37.25,0.9999999999999992
37.300000000000004,0.9999999999999992
37.35,0.9999999999999992
37.4,0.9999999999999992
37.45,0.9999999999999992
37.5,0.9999999999999992
37.550000000000004,0.9999999999999992
37.6,0.9999999999999992
37.65,0.9999999999999992
37.7,0.9999999999999992
37.75,0.9999999999999992
37.800000000000004,0.9999999999999992
37.85,0.9999999999999992
37.9,0.9999999999999992
37.95,0.9999999999999992
38.0,0.9999999999999992
38.050000000000004,0.9999999999999992
38.1,0.9999999999999992
38.15,0.9999999999999992
38.2,0.9999999999999992
38.25,0.9999999999999992
38.300000000000004,0.9999999999999992
38.35,0.9999999999999992
38.400000000000006,0.9999999999999992
38.45,0.9999999999999992
38.5,0.9999999999999992
38.550000000000004,0.9999999999999992
38.6,0.9999999999999992
38.650000000000006,0.9999999999999992
38.7,0.9999999999999992
38.75,0.9999999999999992
38.800000000000004,0.9999999999999992
38.85,0.9999999999999992
38.900000000000006,0.9999999999999992
38.95,0.9999999999999992
39.0,0.9999999999999992
39.050000000000004,0.9999999999999992
39.1,0.9999999999999992
39.150000000000006,0.9999999999999992
39.2,0.9999999999999992
39.25,0.9999999999999992
39.300000000000004,0.9999999999999992
39.35,0.9999999999999992
39.400000000000006,0.9999999999999992
39.45,0.9999999999999992
39.5,0.9999999999999992
39.550000000000004,0.9999999999999992
39.6,0.9999999999999992
39.650000000000006,0.9999999999999992
39.7,0.9999999999999992
39.75,0.9999999999999992
39.800000000000004,0.9999999999999992
39.85,0.9999999999999992
39.900000000000006,0.9999999999999992
39.95,0.9999999999999992
40.0,0.9999999999999992


==> data/weighted_tau07_Brain_braak2.csv <==
Time_years,Weighted_mean
0.0,0.0240933728171262
0.05,0.0240933728171262
0.1,0.02488856735933651
0.15000000000000002,0.02570531333486078
0.2,0.026545258363089613
0.25,0.027408901390598758
0.30000000000000004,0.028296746251535977
0.35000000000000003,0.029209299139536824
0.4,0.030147068146987546
0.45,0.031110562777617565
0.5,0.03210029343662238
0.55,0.03311677089874182
0.6000000000000001,0.0341605057548496
0.65,0.03523200783774723
0.7000000000000001,0.03633178562799602
0.75,0.037460345640767764
0.8,0.03861819179484777
0.8500000000000001,0.03980582476507856
0.9,0.0410237413196972
0.9500000000000001,0.04227243364417758
1.0,0.04355238865335837
1.05,0.04486408729380004
1.1,0.04620800383848079
1.1500000000000001,0.04758460517610197
1.2000000000000002,0.04899435009743297
1.25,0.05043768858127837
1.3,0.051915061082795574
1.35,0.05342689782702638
1.4000000000000001,0.05497361811063325
1.4500000000000002,0.056555629614942114
1.5,0.05817332773348916
1.55,0.05982709491735145
1.6,0.061517300041600345
1.6500000000000001,0.06324429779625554
1.7000000000000002,0.06500842810513673
1.75,0.06681001557599649
1.8,0.0686493689852897
1.85,0.07052678080086357
1.9000000000000001,0.07244252674576822
1.9500000000000002,0.07439686540625676
2.0,0.07639003788689422
2.0500000000000003,0.07842226751550788
2.1,0.08049375960049036
2.15,0.08260470124271878
2.2,0.08475526120407158
2.25,0.08694558983421016
2.3000000000000003,0.08917581905695353
2.35,0.09144606241720397
2.4000000000000004,0.09375641518898839
2.45,0.09610695454476278
2.5,0.09849773978569228
2.5500000000000003,0.10092881263216785
2.6,0.10340019757335153
2.6500000000000004,0.10591190227407896
2.7,0.10846391803696015
2.75,0.1110562203170543
2.8000000000000003,0.11368876928601844
2.85,0.11636151044217437
2.9000000000000004,0.11907437526249345
2.95,0.12182728189208038
3.0,0.1246201358663382
3.0500000000000003,0.12745283086063527
3.1,0.13032524946196336
3.1500000000000004,0.13323726395679242
3.2,0.1361887371290792
3.25,0.13917952306219336
3.3000000000000003,0.1422094679383808
3.35,0.1452784108292938
3.4000000000000004,0.14838618447108123
3.45,0.15153261601756182
3.5,0.15471752776508063
3.5500000000000003,0.1579407378427954
3.6,0.16120206086233962
3.6500000000000004,0.16450130852106745
3.7,0.16783829015340335
3.75,0.17121281322518633
3.8000000000000003,0.17462468376632057
3.85,0.178073706737513
3.9000000000000004,0.1815596863273894
3.95,0.18508242617683013
4.0,0.1886417295279543
4.05,0.19223739929579484
4.1000000000000005,0.19586923806134088
4.15,0.1995370479852844
4.2,0.20324063064246922
4.25,0.20697978677771492
4.3,0.21075431598435918
4.3500000000000005,0.21456401630752467
4.4,0.21840868377477118
4.45,0.22228811185741848
4.5,0.226202090866444
4.55,0.2301504072874275
4.6000000000000005,0.23413284305955995
4.65,0.23814917480424203
4.7,0.24219917300924607
4.75,0.24628260117483144
4.800000000000001,0.25039921492856015
4.8500000000000005,0.2545487611158578
4.9,0.258730976873615
4.95,0.26294558869430235
5.0,0.2671923114882047
5.050000000000001,0.2714708476514251
5.1000000000000005,0.2757808861473291
5.15,0.28012210160900863
5.2,0.2844941534702367
5.25,0.28889668513218403
5.300000000000001,0.2933293231729233
5.3500000000000005,0.2977916766064363
5.4,0.3022833361974806
5.45,0.30680387383825575
5.5,0.3113528419923482
5.550000000000001,0.3159297732109233
5.6000000000000005,0.3205341797255932
5.65,0.32516555312179946
5.7,0.3298233640959409
5.75,0.33450706229884125
5.800000000000001,0.33921607626749356
5.8500000000000005,0.3439498134463466
5.9,0.3487076602987274
5.95,0.35348898250830985
6.0,0.35829312526987167
6.050000000000001,0.3631194136679127
6.1000000000000005,0.3679671531410662
6.15,0.3728356300296077
6.2,0.3777241122027701
6.25,0.3826318497620105
6.300000000000001,0.3875580758158436
6.3500000000000005,0.3925020073213793
6.4,0.39746284598725623
6.45,0.4024397792322772
6.5,0.40743198119372
6.550000000000001,0.41243861377900304
6.6000000000000005,0.417458827754173
6.65,0.422491763862509
6.7,0.4275365539664213
6.75,0.4325923222057858
6.800000000000001,0.43765818616584806
6.8500000000000005,0.44273325804790337
6.9,0.44781664583607145
6.95,0.4529074544536592
7.0,0.4580047869028224
7.050000000000001,0.46310774538150146
7.1000000000000005,0.46821543237192687
7.15,0.47332695169532474
7.2,0.4784414095278474
7.25,0.4835579153731666
7.300000000000001,0.4886755829876073
7.3500000000000005,0.4937935312541586
7.4,0.49891088500218894
7.45,0.5040267757701732
7.5,0.509140342509244
7.550000000000001,0.514250732225884
7.6000000000000005,0.5193571005625714
7.65,0.5244586123156953
7.7,0.5295544418905379
7.75,0.5346437736935958
7.800000000000001,0.5397258024629783
7.8500000000000005,0.544799733538045
7.9,0.5498647830698734
7.95,0.5549201781745416
8.0,0.5599651570315547
8.05,0.5649989689301128
8.1,0.5700208742661953
8.15,0.5750301444937276
8.200000000000001,0.5800260620333322
8.25,0.5850079201423765
8.3,0.5899750227502056
8.35,0.5949266842625894
8.4,0.5998622293395147
8.450000000000001,0.6047809926505407
8.5,0.6096823186119598
8.55,0.6145655611100264
8.6,0.6194300832144847
8.65,0.6242752568865745
8.700000000000001,0.629100462685614
8.75,0.6339050894781303
8.8,0.6386885341533891
8.85,0.6434502013489921
8.9,0.6481895031900312
8.950000000000001,0.6529058590450697
9.0,0.6575986953019958
9.05,0.6622674451665395
9.1,0.6669115484859789
9.15,0.6715304516002798
9.200000000000001,0.676123607222627
9.25,0.6806904743509937
9.3,0.6852305182121016
9.35,0.6897432102387937
9.4,0.6942280280815446
9.450000000000001,0.6986844556545019
9.5,0.7031119832161552
9.55,0.7075101074844036
9.600000000000001,0.711878331785513
9.65,0.7162161662361441
9.700000000000001,0.720523127957364
9.75,0.7247987413192875
9.8,0.7290425382147488
9.850000000000001,0.7332540583601487
9.9,0.7374328496214506
9.950000000000001,0.741578468363065
10.0,0.7456904798172181
10.05,0.7497684584712382
10.100000000000001,0.7538119884700807
10.15,0.7578206640312999
10.200000000000001,0.7617940898696106
10.25,0.7657318816281297
10.3,0.7696336663133578
10.350000000000001,0.7734990827309672
10.4,0.7773277819194738
10.450000000000001,0.7811194275789328
10.5,0.7848736964918442
10.55,0.7885902789335619
10.600000000000001,0.7922688790695944
10.65,0.7959092153373205
10.700000000000001,0.7995110208097743
10.75,0.8030740435393244
10.8,0.8065980468792281
10.850000000000001,0.8100828097812344
10.9,0.8135281270675798
10.950000000000001,0.8169338096759486
11.0,0.8202996848761294
11.05,0.8236255964573381
11.100000000000001,0.8269114048853686
11.15,0.8301569874289266
11.200000000000001,0.8333622382547274
11.25,0.8365270684911066
11.3,0.8396514062601136
11.350000000000001,0.8427351966782162
11.4,0.8457784018259308
11.450000000000001,0.8487810006868697
11.5,0.8517429890568247
11.55,0.8546643794236795
11.600000000000001,0.8575452008190514
11.65,0.8603854986426968
11.700000000000001,0.8631853344608121
11.75,0.8659447857794594
11.8,0.8686639457944187
11.850000000000001,0.8713429231188429
11.9,0.8739818414901396
11.950000000000001,0.8765808394575392
12.0,0.8791400700518478
12.05,0.8816597004388952
12.100000000000001,0.8841399115581802
12.15,0.8865808977482349
12.200000000000001,0.888982866360197
12.25,0.8913460373610482
12.3,0.8936706429279748
12.350000000000001,0.8959569270352327
12.4,0.8982051450348726
12.450000000000001,0.900415563232629
12.5,0.902588458460214
12.55,0.9047241176452049
12.600000000000001,0.9068228373796389
12.65,0.9088849234883846
12.700000000000001,0.9109106905982709
12.75,0.9129004617089026
12.8,0.9148545677660145
12.850000000000001,0.9167733472381585
12.9,0.918657145697442
12.950000000000001,0.9205063154049797
13.0,0.9223212149016504
13.05,0.9241022086047004
13.100000000000001,0.9258496664106636
13.15,0.9275639633050268
13.200000000000001,0.9292454789790021
13.25,0.9308945974537373
13.3,0.9325117067122253
13.350000000000001,0.934097198339159
13.4,0.9356514671689049
13.450000000000001,0.9371749109417731
13.5,0.9386679299686828
13.55,0.9401309268043356
13.600000000000001,0.9415643059289467
13.65,0.9429684734385817
13.700000000000001,0.9443438367441171
13.75,0.9456908042788241
13.8,0.9470097852145536
13.850000000000001,0.9483011891865011
13.9,0.9495654260264964
13.950000000000001,0.9508029055047692
14.0,0.9520140370801252
14.05,0.9531992296584553
14.100000000000001,0.9543588913595109
14.15,0.955493429291844
14.200000000000001,0.9566032493358405
14.25,0.9576887559347406
14.3,0.9587503518935588
14.350000000000001,0.9597884381858037
14.4,0.9608034137678954
14.450000000000001,0.9617956754011804
14.5,0.9627656174814393
14.55,0.9637136318757876
14.600000000000001,0.9646401077668553
14.65,0.9655454315041463
14.700000000000001,0.9664299864624665
14.75,0.9672941529073072
14.8,0.9681383078670878
14.850000000000001,0.9689628250121205
14.9,0.9697680745402165
14.950000000000001,0.9705544230687898
15.0,0.971322233533364
15.05,0.9720718650923501
15.100000000000001,0.9728036730379875
15.15,0.9735180087133194
15.200000000000001,0.9742152194350856
15.25,0.9748956484224038
15.3,0.9755596347311198
15.350000000000001,0.9762075131936916
15.4,0.9768396143644852
15.450000000000001,0.977456264470347
15.5,0.9780577853663195
15.55,0.9786444944963721
15.600000000000001,0.979216704859007
15.65,0.9797747249776033
15.700000000000001,0.9803188588753633
15.75,0.9808494060547289
15.8,0.9813666614811145
15.850000000000001,0.9818709155708308
15.9,0.9823624541830521
15.950000000000001,0.9828415586156883
16.0,0.9833085056050208
16.05,0.9837635673289647
16.1,0.984207011413813
16.150000000000002,0.9846391009443274
16.2,0.9850600944770348
16.25,0.9854702460565941
16.3,0.9858698052350946
16.35,0.9862590170941526
16.400000000000002,0.9866381222696717
16.45,0.9870073569791348
16.5,0.9873669530512994
16.55,0.987717137958165
16.6,0.9880581348490881
16.650000000000002,0.9883901625869251
16.7,0.9887134357860723
16.75,0.9890281648522946
16.8,0.9893345560242182
16.85,0.9896328114163816
16.900000000000002,0.9899231290637269
16.95,0.9902057029674288
17.0,0.9904807231419521
17.05,0.9907483756632429
17.1,0.9910088427179441
17.150000000000002,0.9912623026535513
17.2,0.991508930029406
17.25,0.9917488956684446
17.3,0.9919823667096122
17.35,0.9922095066608575
17.400000000000002,0.9924304754526359
17.45,0.992645429491832
17.5,0.9928545217160414
17.55,0.9930579016481264
17.6,0.9932557154509921
17.650000000000002,0.9934481059825092
17.7,0.9936352128505238
17.75,0.9938171724678966
17.8,0.9939941181075161
17.85,0.9941661799572304
17.900000000000002,0.994333485174649
17.95,0.9944961579417673
18.0,0.9946543195193677
18.05,0.9948080883011577
18.1,0.9949575798675986
18.150000000000002,0.9951029070393956
18.2,0.9952441799306093
18.25,0.9953815060013569
18.3,0.9955149901100714
18.35,0.9956447345652946
18.400000000000002,0.9957708391769701
18.45,0.9958934013072217
18.5,0.9960125159205845
18.55,0.9961282756336769
18.6,0.996240770764286
18.650000000000002,0.9963500893798629
18.7,0.9964563173453919
18.75,0.9965595383706412
18.8,0.9966598340567696
18.85,0.9967572839422805
18.900000000000002,0.9968519655483147
18.95,0.9969439544232769
19.0,0.9970333241867818
19.05,0.9971201465729177
19.1,0.9972044914728282
19.150000000000002,0.997286426976593
19.200000000000003,0.9973660194144266
19.25,0.997443333397169
19.3,0.9975184318560901
19.35,0.997591376081993
19.400000000000002,0.9976622257636184
19.450000000000003,0.9977310390253599
19.5,0.9977978724642844
19.55,0.997862781186463
19.6,0.9979258188426139
19.650000000000002,0.9979870376630656
19.700000000000003,0.9980464884920424
19.75,0.998104220821275
19.8,0.9981602828229439
19.85,0.9982147213819637
19.900000000000002,0.9982675821276095
19.950000000000003,0.9983189094644968
20.0,0.9983687466029159
20.05,0.998417135588537
20.1,0.9984641173314841
20.150000000000002,0.9985097316347898
20.200000000000003,0.9985540172222411
20.25,0.9985970117656213
20.3,0.9986387519113532
20.35,0.9986792733065611
20.400000000000002,0.9987186106245507
20.450000000000003,0.9987567975897247
20.5,0.9987938670019292
20.55,0.9988298507602591
20.6,0.9988647798863115
20.650000000000002,0.9988986845469147
20.700000000000003,0.9989315940763225
20.75,0.9989635369979019
20.8,0.9989945410453058
20.85,0.9990246331831593
20.900000000000002,0.9990538396272441
20.950000000000003,0.9990821858642146
21.0,0.9991096966708374
21.05,0.9991363961327723
21.1,0.999162307662898
21.150000000000002,0.999187454019195
21.200000000000003,0.9992118573221961
21.25,0.9992355390720042
21.3,0.9992585201649002
21.35,0.999280820909536
21.400000000000002,0.9993024610427272
21.450000000000003,0.9993234597448554
21.5,0.9993438356548867
21.55,0.9993636068850104
21.6,0.9993827910349133
21.650000000000002,0.9994014052056942
21.700000000000003,0.9994194660134228
21.75,0.999436989602357
21.8,0.999453991657824
21.85,0.9994704874187684
21.900000000000002,0.999486491689983
21.950000000000003,0.9995020188540208
22.0,0.9995170828828035
22.05,0.9995316973489272
22.1,0.9995458754366734
22.150000000000002,0.9995596299527383
22.200000000000003,0.9995729733366749
22.25,0.9995859176710696
22.3,0.999598474691446
22.35,0.9996106557959092
22.400000000000002,0.9996224720545395
22.450000000000003,0.9996339342185325
22.5,0.9996450527291002
22.55,0.9996558377261344
22.6,0.9996662990566413
22.650000000000002,0.9996764462829467
22.700000000000003,0.9996862886906878
22.75,0.9996958352965866
22.8,0.9997050948560142
22.85,0.9997140758703539
22.900000000000002,0.9997227865941657
22.950000000000003,0.9997312350421538
23.0,0.9997394289959497
23.05,0.9997473760107095
23.1,0.9997550834215293
23.150000000000002,0.9997625583496916
23.200000000000003,0.9997698077087369
23.25,0.9997768382103679
23.3,0.9997836563702013
23.35,0.9997902685133477
23.400000000000002,0.9997966807798512
23.450000000000003,0.9998028991299719
23.5,0.9998089293493252
23.55,0.9998147770538791
23.6,0.9998204476948146
23.650000000000002,0.9998259465632476
23.700000000000003,0.9998312787948234
23.75,0.999836449374186
23.8,0.9998414631393135
23.85,0.9998463247857456
23.900000000000002,0.9998510388706828
23.950000000000003,0.9998556098169752
24.0,0.9998600419170016
24.05,0.9998643393364365
24.1,0.9998685061179129
24.150000000000002,0.9998725461845849
24.200000000000003,0.9998764633435817
24.25,0.9998802612893779
24.3,0.9998839436070548
24.35,0.9998875137754806
24.400000000000002,0.9998909751703934
24.450000000000003,0.9998943310674027
24.5,0.9998975846448999
24.55,0.9999007389868907
24.6,0.9999037970857481
24.650000000000002,0.9999067618448821
24.700000000000003,0.9999096360813393
24.75,0.9999124225283218
24.8,0.9999151238376424
24.85,0.9999177425821024
24.900000000000002,0.999920281257807
24.950000000000003,0.999922742286411
25.0,0.9999251280172993
25.05,0.9999274407297104
25.1,0.9999296826347949
25.150000000000002,0.9999318558776144
25.200000000000003,0.999933962539085
25.25,0.9999360046378639
25.3,0.9999379841321815
25.35,0.9999399029216234
25.400000000000002,0.9999417628488557
25.450000000000003,0.9999435657013065
25.5,0.9999453132127931
25.55,0.9999470070651088
25.6,0.999948648889555
25.650000000000002,0.9999502402684398
25.700000000000003,0.9999517827365221
25.75,0.9999532777824236
25.8,0.9999547268499905
25.85,0.999956131339625
25.900000000000002,0.9999574926095692
25.950000000000003,0.9999588119771612
26.0,0.999960090720045
26.05,0.9999613300773508
26.1,0.9999625312508403
26.150000000000002,0.9999636954060166
26.200000000000003,0.9999648236732055
26.25,0.999965917148599
26.3,0.9999669768952759
26.35,0.9999680039441854
26.400000000000002,0.9999689992951062
26.450000000000003,0.9999699639175783
26.5,0.9999708987518015
26.55,0.9999718047095153
26.6,0.9999726826748482
26.650000000000002,0.9999735335051417
26.700000000000003,0.9999743580317528
26.75,0.9999751570608316
26.8,0.9999759313740755
26.85,0.9999766817294621
26.900000000000002,0.9999774088619585
26.950000000000003,0.9999781134842132
27.0,0.999978796287224
27.05,0.9999794579409905
27.1,0.9999800990951405
27.150000000000002,0.9999807203795438
27.200000000000003,0.9999813224049069
27.25,0.9999819057633491
27.3,0.9999824710289598
27.35,0.9999830187583423
27.400000000000002,0.9999835494911402
27.450000000000003,0.9999840637505492
27.5,0.9999845620438091
27.55,0.9999850448626916
27.6,0.999985512683958
27.650000000000002,0.9999859659698186
27.700000000000003,0.9999864051683726
27.75,0.9999868307140266
27.8,0.9999872430279176
27.85,0.999987642518308
27.900000000000002,0.9999880295809779
27.950000000000003,0.9999884045996001
28.0,0.999988767946108
28.05,0.9999891199810513
28.1,0.9999894610539402
28.150000000000002,0.9999897915035809
28.200000000000003,0.9999901116583972
28.25,0.9999904218367487
28.3,0.9999907223472351
28.35,0.99999101348899
28.400000000000002,0.9999912955519709
28.450000000000003,0.9999915688172386
28.5,0.9999918335572247
28.55,0.9999920900359947
28.6,0.9999923385095034
28.650000000000002,0.999992579225843
28.700000000000003,0.9999928124254761
28.75,0.9999930383414762
28.8,0.9999932571997466
28.85,0.9999934692192414
28.900000000000002,0.9999936746121766
28.950000000000003,0.9999938735842354
29.0,0.9999940663347692
29.05,0.9999942530569869
29.1,0.9999944339381456
29.150000000000002,0.9999946091597313
29.200000000000003,0.9999947788976357
29.25,0.999994943322326
29.3,0.9999951025990108
29.35,0.9999952568878003
29.400000000000002,0.9999954063438657
29.450000000000003,0.9999955511175855
29.5,0.9999956913546953
29.55,0.9999958271964275
29.6,0.9999959587796531
29.650000000000002,0.999996086237011
29.700000000000003,0.9999962096970393
29.75,0.9999963292843022
29.8,0.9999964451195099
29.85,0.9999965573196377
29.900000000000002,0.9999966659980415
29.950000000000003,0.9999967712645665
30.0,0.999996873225658
30.05,0.9999969719844619
30.1,0.9999970676409309
30.150000000000002,0.9999971602919181
30.200000000000003,0.9999972500312763
30.25,0.9999973369499452
30.3,0.9999974211360465
30.35,0.999997502674967
30.400000000000002,0.9999975816494439
30.450000000000003,0.9999976581396467
30.5,0.9999977322232559
30.55,0.999997803975538
30.6,0.9999978734694238
30.650000000000002,0.9999979407755767
30.700000000000003,0.9999980059624636
30.75,0.9999980690964247
30.8,0.9999981302417362
30.85,0.9999981894606744
30.900000000000002,0.99999824681358
30.950000000000003,0.9999983023589153
31.0,0.9999983561533226
31.05,0.9999984082516805
31.1,0.9999984587071603
31.150000000000002,0.9999985075712755
31.200000000000003,0.999998554893936
31.25,0.9999986007234949
31.3,0.9999986451068
31.35,0.9999986880892369
31.400000000000002,0.9999987297147768
31.450000000000003,0.9999987700260186
31.5,0.9999988090642346
31.55,0.9999988468694057
31.6,0.999998883480267
31.650000000000002,0.9999989189343433
31.700000000000003,0.9999989532679885
31.75,0.9999989865164208
31.8,0.9999990187137581
31.85,0.9999990498930517
31.900000000000002,0.9999990800863198
31.950000000000003,0.9999991093245805
32.0,0.9999991376378806
32.050000000000004,0.9999991650553296
32.1,0.9999991916051242
32.15,0.9999992173145799
32.2,0.9999992422101562
32.25,0.9999992663174853
32.300000000000004,0.9999992896613965
32.35,0.9999993122659421
32.4,0.9999993341544202
32.45,0.9999993553493988
32.5,0.9999993758727403
32.550000000000004,0.99999939574562
32.6,0.9999994149885499
32.65,0.9999994336213999
32.7,0.9999994516634145
32.75,0.9999994691332371
32.800000000000004,0.9999994860489241
32.85,0.9999995024279661
32.9,0.9999995182873054
32.95,0.9999995336433507
33.0,0.9999995485119967
33.050000000000004,0.9999995629086386
33.1,0.9999995768481879
33.15,0.9999995903450872
33.2,0.9999996034133259
33.25,0.9999996160664537
33.300000000000004,0.9999996283175933
33.35,0.9999996401794555
33.4,0.999999651664351
33.45,0.999999662784205
33.5,0.9999996735505644
33.550000000000004,0.9999996839746141
33.6,0.999999694067188
33.65,0.9999997038387779
33.7,0.9999997132995455
33.75,0.9999997224593322
33.800000000000004,0.9999997313276688
33.85,0.9999997399137874
33.9,0.9999997482266284
33.95,0.9999997562748499
34.0,0.9999997640668374
34.050000000000004,0.9999997716107132
34.1,0.9999997789143408
34.15,0.9999997859853383
34.2,0.9999997928310822
34.25,0.999999799458716
34.300000000000004,0.9999998058751595
34.35,0.9999998120871115
34.4,0.999999818101061
34.45,0.9999998239232922
34.5,0.99999982955989
34.550000000000004,0.9999998350167477
34.6,0.9999998402995726
34.65,0.9999998454138902
34.7,0.9999998503650535
34.75,0.9999998551582443
34.800000000000004,0.9999998597984824
34.85,0.9999998642906267
34.9,0.9999998686393846
34.95,0.9999998728493139
35.0,0.9999998769248278
35.050000000000004,0.9999998808701994
35.1,0.9999998846895685
35.15,0.9999998883869412
35.2,0.9999998919661988
35.25,0.9999998954310992
35.300000000000004,0.9999998987852808
35.35,0.9999999020322676
35.4,0.9999999051754718
35.45,0.9999999082181963
35.5,0.9999999111636411
35.550000000000004,0.9999999140149024
35.6,0.9999999167749813
35.65,0.9999999194467818
35.7,0.9999999220331152
35.75,0.9999999245367054
35.800000000000004,0.9999999269601896
35.85,0.9999999293061195
35.9,0.9999999315769683
35.95,0.9999999337751293
36.0,0.9999999359029204
36.050000000000004,0.999999937962585
36.1,0.9999999399562958
36.15,0.9999999418861575
36.2,0.9999999437542064
36.25,0.9999999455624143
36.300000000000004,0.999999947312692
36.35,0.9999999490068879
36.4,0.9999999506467919
36.45,0.9999999522341374
36.5,0.9999999537706027
36.550000000000004,0.9999999552578126
36.6,0.9999999566973399
36.65,0.9999999580907087
36.7,0.9999999594393917
36.75,0.9999999607448179
36.800000000000004,0.9999999620083694
36.85,0.999999963231385
36.9,0.9999999644151595
36.95,0.9999999655609481
37.0,0.9999999666699647
37.050000000000004,0.9999999677433858
37.1,0.999999968782349
37.15,0.9999999697879568
37.2,0.9999999707612766
37.25,0.9999999717033411
37.300000000000004,0.9999999726151502
37.35,0.9999999734976729
37.4,0.9999999743518454
37.45,0.9999999751785761
37.5,0.9999999759787429
37.550000000000004,0.9999999767531969
37.6,0.9999999775027612
37.65,0.9999999782282325
37.7,0.9999999789303835
37.75,0.9999999796099608
37.800000000000004,0.9999999802676873
37.85,0.9999999809042633
37.9,0.9999999815203672
37.95,0.9999999821166545
38.0,0.9999999826937599
38.050000000000004,0.9999999832522996
38.1,0.9999999837928683
38.15,0.9999999843160425
38.2,0.9999999848223792
38.25,0.9999999853124196
38.300000000000004,0.9999999857866858
38.35,0.999999986245684
38.400000000000006,0.9999999866899041
38.45,0.9999999871198201
38.5,0.9999999875358918
38.550000000000004,0.999999987938563
38.6,0.9999999883282638
38.650000000000006,0.9999999887054111
38.7,0.999999989070408
38.75,0.999999989423644
38.800000000000004,0.9999999897654968
38.85,0.9999999900963327
38.900000000000006,0.9999999904165051
38.95,0.9999999907263568
39.0,0.9999999910262195
39.050000000000004,0.9999999913164143
39.1,0.999999991597252
39.150000000000006,0.9999999918690329
39.2,0.9999999921320477
39.25,0.99999999238658
39.300000000000004,0.9999999926329007
39.35,0.9999999928712755
39.400000000000006,0.9999999931019586
39.45,0.9999999933251983
39.5,0.9999999935412335
39.550000000000004,0.9999999937502962
39.6,0.9999999939526105
39.650000000000006,0.999999994148394
39.7,0.9999999943378565
39.75,0.9999999945212016
39.800000000000004,0.9999999946986258
39.85,0.9999999948703208
39.900000000000006,0.99999999503647
39.95,0.9999999951972527
40.0,0.9999999953528412


==> data/weighted_tau07_Brain_braak3.csv <==
Time_years,Weighted_mean
0.0,0.0
0.05,0.0
0.1,2.053685640848241e-05
0.15000000000000002,4.233105479972713e-05
0.2,6.543817332137111e-05
0.25,8.991633574852939e-05
0.30000000000000004,0.0001158258353405396
0.35000000000000003,0.00014322920459113286
0.4,0.00017219128590742
0.45,0.00020277930406822388
0.5,0.0002350629404894587
0.55,0.00026911440932610414
0.6000000000000001,0.00030500853544034246
0.65,0.0003428228342655351
0.7000000000000001,0.0003826375935961765
0.75,0.00042453595733387046
0.8,0.0004686040112196383
0.8500000000000001,0.0005149308705830295
0.9,0.0005636087701388096
0.9500000000000001,0.0006147331558618008
1.0,0.0006684027789710779
1.05,0.0007247197920542253
1.1,0.0007837898473630005
1.1500000000000001,0.0008457221973112932
1.2000000000000002,0.0009106297972064925
1.25,0.0009786294102451497
1.3,0.001049841714803376
1.35,0.0011243914140527838
1.4000000000000001,0.0012024073479311006
1.4500000000000002,0.0012840226074972122
1.5,0.0013693746516988967
1.55,0.0014586054265803136
1.6,0.001551861486955915
1.6500000000000001,0.0016492941205746717
1.7000000000000002,0.001751059474798062
1.75,0.0018573186858118955
1.8,0.0019682380103902826
1.85,0.002083988960226653
1.9000000000000001,0.0022047484388435924
1.9500000000000002,0.0023306988810890064
2.0,0.002462028395221761
2.0500000000000003,0.0025989309075849882
2.1,0.0027416063098590956
2.15,0.002890260608880022
2.2,0.0030451060790014236
2.25,0.0032063614169708576
2.3000000000000003,0.003374251899281123
2.35,0.0035490095419479857
2.4000000000000004,0.0037308732626546138
2.45,0.003920089045190738
2.5,0.004116910106101618
2.5500000000000003,0.004321597063447311
2.6,0.0045344181075573945
2.6500000000000004,0.0047556491736489934
2.7,0.004985574116158423
2.75,0.005224484884616184
2.8000000000000003,0.005472681700875122
2.85,0.005730473237478017
2.9000000000000004,0.005998176796928044
2.95,0.006276118491598665
3.0,0.006564633423993979
3.0500000000000003,0.006864065867040935
3.1,0.00717476944406511
3.1500000000000004,0.007497107308070266
3.2,0.007831452319908415
3.25,0.00817818722489268
3.3000000000000003,0.008537704827369251
3.35,0.008910408162726764
3.4000000000000004,0.009296710666283308
3.45,0.009697036338450142
3.5,0.01011181990553122
3.5500000000000003,0.010541506975473762
3.6,0.010986554187843044
3.6500000000000004,0.011447429357249636
3.7,0.011924611609413025
3.75,0.012418591509000043
3.8000000000000003,0.012929871178330632
3.85,0.013458964405999207
3.9000000000000004,0.01400639674441217
3.95,0.014572705595199908
4.0,0.015158440281414541
4.05,0.015764162105384043
4.1000000000000005,0.016390444391049266
4.15,0.017037872509571863
4.2,0.017707043886962398
4.25,0.01839856799244243
4.3,0.01911306630622186
4.3500000000000005,0.019851172265344243
4.4,0.020613531186226726
4.45,0.021400800162501336
4.5,0.02221364793674791
4.55,0.023052754744699422
4.6000000000000005,0.023918812130495556
4.65,0.0248125227315637
4.7,0.02573460003171555
4.75,0.026685768081066385
4.800000000000001,0.027666761181408775
4.8500000000000005,0.0286783235357102
4.9,0.02972120886044659
4.95,0.03079617995954175
5.0,0.03190400825874799
5.050000000000001,0.03304547329938105
5.1000000000000005,0.034221362190413024
5.15,0.035432469018029725
5.2,0.03667959421187264
5.25,0.037963543867316055
5.300000000000001,0.0392851290232708
5.3500000000000005,0.04064516489516146
5.4,0.042044470062893406
5.45,0.0434838656138086
5.5,0.04496417424082605
5.550000000000001,0.04648621929617035
5.6000000000000005,0.04805082380131454
5.65,0.04965880941399775
5.7,0.051310995353422435
5.75,0.05300819728498882
5.800000000000001,0.05475122616619359
5.8500000000000005,0.05654088705558398
5.9,0.05837797788694141
5.95,0.06026328821114815
6.0,0.0621975979084747
6.050000000000001,0.06418167587430741
6.1000000000000005,0.06621627868162296
6.15,0.0683021492237855
6.2,0.07044001534151935
6.25,0.0726305884381641
6.300000000000001,0.07487456208756887
6.3500000000000005,0.07717261063921266
6.4,0.07952538782534699
6.45,0.0819335253751524
6.5,0.08439763164106051
6.550000000000001,0.08691829024253427
6.6000000000000005,0.08949605873270691
6.65,0.09213146729335299
6.7,0.09482501746370824
6.75,0.09757718090865149
6.800000000000001,0.100388398231733
6.8500000000000005,0.10325907783845138
6.9,0.10618959485506298
6.95,0.10918029010805175
7.0,0.11223146916917924
7.050000000000001,0.11534340147079333
7.1000000000000005,0.11851631949578655
7.15,0.12175041804627314
7.2,0.12504585359468187
7.25,0.12840274372057342
7.300000000000001,0.13182116663605004
7.3500000000000005,0.13530116080216542
7.4,0.1388427246382592
7.45,0.14244581632562398
7.5,0.14611035370638886
7.550000000000001,0.14983621427796429
7.6000000000000005,0.15362323528284008
7.65,0.15747121389298047
7.7,0.16137990748750897
7.75,0.1653490340218324
7.800000000000001,0.16937827248582082
7.8500000000000005,0.17346726344814917
7.9,0.17761560968340576
7.95,0.1818228768781117
8.0,0.18608859441134787
8.05,0.1904122562052833
8.1,0.19479332164052346
8.15,0.19923121653086584
8.200000000000001,0.20372533415175093
8.25,0.20827503631644648
8.3,0.2128796544937908
8.35,0.217538490961154
8.4,0.222250819986149
8.450000000000001,0.22701588903054268
8.5,0.23183291996977987
8.55,0.23670111032152888
8.6,0.24161963447670629
8.65,0.24658764492650706
8.700000000000001,0.25160427347909725
8.75,0.2566686324597635
8.8,0.26177981588851273
8.85,0.2669369006293229
8.9,0.27213894750550016
8.950000000000001,0.2773850023758722
9.0,0.28267409716685094
9.05,0.2880052508557292
9.1,0.2933774704009299
9.15,0.2987897516153031
9.200000000000001,0.3042410799789686
9.25,0.3097304313886198
9.3,0.31525677284064907
9.35,0.32081906304591534
9.4,0.32641625297444676
9.450000000000001,0.3320472863288777
9.5,0.3377110999459157
9.55,0.3434066241256729
9.600000000000001,0.3491327828892146
9.65,0.35488849416524143
9.700000000000001,0.3606726699073558
9.75,0.36648421614393256
9.8,0.37232203296316424
9.850000000000001,0.37818501443640573
9.9,0.3840720484834957
9.950000000000001,0.3899820166842605
10.0,0.3959137940409386
10.05,0.4018662486967528
10.100000000000001,0.4078382416163404
10.15,0.41382862623419353
10.200000000000001,0.41983624807766806
10.25,0.4258599443714888
10.3,0.43189854363099445
10.350000000000001,0.43795086525163757
10.4,0.4440157191024602
10.450000000000001,0.45009190513141634
10.5,0.45617821299050226
10.55,0.4622734216886585
10.600000000000001,0.46837629928036556
10.65,0.47448560259771483
10.700000000000001,0.4806000770335386
10.75,0.4867184563829042
10.8,0.4928394627499269
10.850000000000001,0.49896180652643174
10.9,0.5050841864484993
10.950000000000001,0.511205289736385
11.0,0.5173237923226661
11.05,0.5234383591728125
11.100000000000001,0.5295476447016475
11.15,0.5356502932884061
11.200000000000001,0.5417449398922981
11.25,0.5478302107696648
11.3,0.5539047242929784
11.350000000000001,0.5599670918710866
11.4,0.5660159189692607
11.450000000000001,0.5720498062267731
11.5,0.5780673506689167
11.55,0.58406714700958
11.600000000000001,0.5900477890397654
11.65,0.5960078710966965
11.700000000000001,0.6019459896075345
11.75,0.607860744701094
11.8,0.6137507418804192
11.850000000000001,0.619614593748601
11.9,0.625450921779792
11.950000000000001,0.6312583581270493
12.0,0.6370355474583412
12.05,0.6427811488118675
12.100000000000001,0.6484938374616931
12.15,0.6541723067846371
12.200000000000001,0.6598152701193476
12.25,0.6654214626085615
12.3,0.6709896430156549
12.350000000000001,0.6765185955067834
12.4,0.6820071313901142
12.450000000000001,0.6874540908039526
12.5,0.6928583443458652
12.55,0.6982187946352736
12.600000000000001,0.7035343778023853
12.65,0.7088040648967682
12.700000000000001,0.7140268632093266
12.75,0.7192018175019329
12.8,0.7243280111394906
12.850000000000001,0.7294045671197364
12.9,0.7344306489966497
12.950000000000001,0.7394054616939245
13.0,0.7443282522055477
13.05,0.7491983101811397
13.100000000000001,0.7540149683943481
13.15,0.7587776030932079
13.200000000000001,0.7634856342320282
13.25,0.7681385255850265
13.3,0.77273578474257
13.350000000000001,0.7772769629915438
13.4,0.78176165508201
13.450000000000001,0.7861894988829656
13.5,0.7905601749306223
13.55,0.7948734058732582
13.600000000000001,0.7991289558172492
13.65,0.8033266295794709
13.700000000000001,0.8074662718517654
13.75,0.8115477662836522
13.8,0.8155710344899089
13.850000000000001,0.8195360349900174
13.9,0.823442762086814
13.950000000000001,0.8272912446919458
14.0,0.8310815451059492
14.05,0.8348137577608874
14.100000000000001,0.8384880079335819
14.15,0.8421044504374394
14.200000000000001,0.845663268300825
14.25,0.8491646714397753
14.3,0.8526088953326207
14.350000000000001,0.8559961997038268
14.4,0.8593268672239759
14.450000000000001,0.8626012022324323
14.5,0.8658195294887485
14.55,0.8689821929583541
14.600000000000001,0.8720895546375108
14.65,0.8751419934219237
14.700000000000001,0.8781399040227614
14.75,0.8810836959332082
14.8,0.8839737924479992
14.850000000000001,0.8868106297377479
14.9,0.8895946559792004
14.950000000000001,0.8923263305419277
15.0,0.8950061232313397
15.05,0.8976345135873195
15.100000000000001,0.9002119902372152
15.15,0.9027390503014234
15.200000000000001,0.9052161988493279
15.25,0.9076439484029453
15.3,0.9100228184852702
15.350000000000001,0.9123533352100193
15.4,0.9146360309092125
15.450000000000001,0.9168714437948845
15.5,0.9190601176510511
15.55,0.9212026015520325
15.600000000000001,0.9232994496032089
15.65,0.9253512207003243
15.700000000000001,0.9273584783035655
15.75,0.9293217902227754
15.8,0.9312417284103376
15.850000000000001,0.9331188687584955
15.9,0.9349537908981085
15.950000000000001,0.9367470779961337
16.0,0.9384993165493948
16.05,0.940211096172525
16.1,0.9418830093782719
16.150000000000002,0.9435156513486875
16.2,0.945109619696019
16.25,0.946665514212456
16.3,0.948183936608171
16.35,0.949665490237384
16.400000000000002,0.9511107798124678
16.45,0.9525204111063325
16.5,0.9538949906435986
16.55,0.9552351253812397
16.6,0.9565414223795887
16.650000000000002,0.9578144884647463
16.7,0.9590549298835663
16.75,0.9602633519525088
16.8,0.9614403587017339
16.85,0.9625865525158684
16.900000000000002,0.9637025337729236
16.95,0.964788900482854
17.0,0.9658462479272522
17.05,0.9668751683016493
17.1,0.9678762503618606
17.150000000000002,0.9688500790757625
17.2,0.9697972352818242
17.25,0.970718295355652
17.3,0.9716138308857035
17.35,0.9724844083592667
17.400000000000002,0.9733305888596723
17.45,0.9741529277756409
17.5,0.9749519745235369
17.55,0.9757282722832208
17.6,0.9764823577480722
17.650000000000002,0.9772147608896664
17.7,0.9779260047374827
17.75,0.9786166051739286
17.8,0.9792870707448732
17.85,0.9799379024857888
17.900000000000002,0.9805695937635315
17.95,0.9811826301336909
18.0,0.9817774892133949
18.05,0.9823546405693693
18.1,0.9829145456209896
18.150000000000002,0.9834576575580338
18.2,0.9839844212727591
18.25,0.9844952733059122
18.3,0.9849906418062345
18.35,0.9854709465029864
18.400000000000002,0.9859365986909974
18.45,0.9863880012277206
18.5,0.9868255485417553
18.55,0.9872496266522888
18.6,0.9876606131988941
18.650000000000002,0.9880588774811283
18.7,0.9884447805073536
18.75,0.98881867505223
18.8,0.9891809057223053
18.85,0.9895318090291594
18.900000000000002,0.9898717134695555
18.95,0.9902009396120577
19.0,0.9905198001896077
19.05,0.9908286001975346
19.1,0.9911276369965277
19.150000000000002,0.9914172004200775
19.200000000000003,0.9916975728859404
19.25,0.9919690295111812
19.3,0.9922318382303736
19.35,0.9924862599165538
19.400000000000002,0.9927325485045483
19.450000000000003,0.9929709511163065
19.5,0.9932017081878921
19.55,0.9934250535978106
19.6,0.993641214796364
19.650000000000002,0.9938504129357338
19.700000000000003,0.9940528630005364
19.75,0.9942487739385814
19.8,0.9944383487916036
19.85,0.994621784825744
19.900000000000002,0.9947992736615786
19.950000000000003,0.9949710014035001
20.0,0.9951371487682822
20.05,0.9952978912126639
20.1,0.9954533990598058
20.150000000000002,0.995603837624488
20.200000000000003,0.9957493673369222
20.25,0.9958901438650731
20.3,0.996026318235386
20.35,0.9961580369518369
20.400000000000002,0.9962854421132213
20.450000000000003,0.996408671528618
20.5,0.9965278588309637
20.55,0.9966431335886837
20.6,0.9967546214153483
20.650000000000002,0.9968624440772973
20.700000000000003,0.9969667195992191
20.75,0.9970675623676555
20.8,0.9971650832324078
20.85,0.9972593896058414
20.900000000000002,0.9973505855600775
20.950000000000003,0.9974387719220651
21.0,0.9975240463665396
21.05,0.9976065035068732
21.1,0.9976862349838223
21.150000000000002,0.9977633295521853
21.200000000000003,0.9978378731653919
21.25,0.9979099490580297
21.3,0.9979796378263406
21.35,0.9980470175067029
21.400000000000002,0.9981121636521235
21.450000000000003,0.9981751494067698
21.5,0.9982360455785667
21.55,0.9982949207098876
21.6,0.9983518411463713
21.650000000000002,0.9984068711038955
21.700000000000003,0.9984600727337384
21.75,0.9985115061859642
21.8,0.9985612296710603
21.85,0.9986092995198687
21.900000000000002,0.998655770241836
21.950000000000003,0.9987006945816291
22.0,0.9987441235741368
22.05,0.9987861065979066
22.1,0.9988266914270425
22.150000000000002,0.9988659242816003
22.200000000000003,0.9989038498765207
22.25,0.9989405114691234
22.3,0.998975950905216
22.35,0.9990102086638235
22.400000000000002,0.999043323900604
22.450000000000003,0.9990753344899581
22.5,0.9991062770658798
22.55,0.9991361870615784
22.6,0.9991650987478953
22.650000000000002,0.9991930452705647
22.700000000000003,0.999220058686329
22.75,0.9992461699979568
22.8,0.9992714091881805
22.85,0.9992958052525934
22.900000000000002,0.9993193862315278
22.950000000000003,0.9993421792409448
23.0,0.9993642105023661
23.05,0.9993855053718729
23.1,0.9994060883681933
23.150000000000002,0.9994259831999183
23.200000000000003,0.9994452127918545
23.25,0.9994637993105551
23.3,0.9994817641890342
23.35,0.9994991281507116
23.400000000000002,0.9995159112325889
23.450000000000003,0.9995321328076958
23.5,0.999547811606817
23.55,0.9995629657395296
23.6,0.9995776127145669
23.650000000000002,0.9995917694595323
23.700000000000003,0.999605452339978
23.75,0.9996186771778733
23.8,0.9996314592694803
23.85,0.9996438134026505
23.900000000000002,0.9996557538735644
23.950000000000003,0.9996672945029317
24.0,0.9996784486516702
24.05,0.9996892292360685
24.1,0.999699648742465
24.150000000000002,0.9997097192414476
24.200000000000003,0.99971945240159
24.25,0.9997288595027449
24.3,0.9997379514489018
24.35,0.9997467387806246
24.400000000000002,0.999755231687085
24.450000000000003,0.999763440017704
24.5,0.9997713732934068
24.55,0.9997790407175183
24.6,0.9997864511862938
24.650000000000002,0.9997936132991083
24.700000000000003,0.9998005353683109
24.75,0.999807225428754
24.8,0.9998136912470132
24.85,0.9998199403302998
24.900000000000002,0.9998259799350805
24.950000000000003,0.9998318170754179
25.0,0.999837458531029
25.05,0.9998429108550843
25.1,0.9998481803817466
25.150000000000002,0.99985327323346
25.200000000000003,0.9998581953280007
25.25,0.9998629523852933
25.3,0.9998675499340022
25.35,0.9998719933179048
25.400000000000002,0.999876287702053
25.450000000000003,0.9998804380787325
25.5,0.9998844492732232
25.55,0.9998883259493687
25.6,0.9998920726149618
25.650000000000002,0.999895693626952
25.700000000000003,0.9998991931964788
25.75,0.9999025753937373
25.8,0.9999058441526856
25.85,0.9999090032755913
25.900000000000002,0.9999120564374313
25.950000000000003,0.9999150071901427
26.0,0.9999178589667326
26.05,0.9999206150852514
26.1,0.9999232787526352
26.150000000000002,0.9999258530684174
26.200000000000003,0.999928341028321
26.25,0.9999307455277272
26.3,0.9999330693650301
26.35,0.9999353152448803
26.400000000000002,0.9999374857813206
26.450000000000003,0.9999395835008139
26.5,0.9999416108451752
26.55,0.999943570174401
26.6,0.9999454637694092
26.650000000000002,0.9999472938346834
26.700000000000003,0.9999490625008297
26.75,0.9999507718270505
26.8,0.9999524238035361
26.85,0.9999540203537691
26.900000000000002,0.999955563336763
26.950000000000003,0.9999570545492179
27.0,0.9999584957276074
27.05,0.9999598885501937
27.1,0.9999612346389792
27.150000000000002,0.9999625355615887
27.200000000000003,0.9999637928330912
27.25,0.9999650079177604
27.3,0.9999661822307754
27.35,0.999967317139865
27.400000000000002,0.9999684139668974
27.450000000000003,0.9999694739894189
27.5,0.9999704984421344
27.55,0.9999714885183462
27.6,0.9999724453713398
27.650000000000002,0.9999733701157257
27.700000000000003,0.9999742638287344
27.75,0.9999751275514696
27.8,0.9999759622901183
27.85,0.999976769017122
27.900000000000002,0.9999775486723079
27.950000000000003,0.9999783021639802
28.0,0.9999790303699785
28.05,0.9999797341386988
28.1,0.9999804142900784
28.150000000000002,0.9999810716165538
28.200000000000003,0.9999817068839796
28.25,0.9999823208325201
28.3,0.999982914177511
28.35,0.9999834876102928
28.400000000000002,0.999984041799014
28.450000000000003,0.9999845773894083
28.5,0.9999850950055482
28.55,0.999985595250569
28.6,0.9999860787073732
28.650000000000002,0.9999865459393079
28.700000000000003,0.999986997490819
28.75,0.9999874338880879
28.8,0.9999878556396423
28.85,0.9999882632369492
28.900000000000002,0.9999886571549853
28.950000000000003,0.9999890378527923
29.0,0.9999894057740104
29.05,0.9999897613473946
29.1,0.9999901049873143
29.150000000000002,0.9999904370942355
29.200000000000003,0.9999907580551873
29.25,0.9999910682442131
29.3,0.9999913680228062
29.35,0.9999916577403288
29.400000000000002,0.9999919377344225
29.450000000000003,0.9999922083313979
29.5,0.9999924698466169
29.55,0.9999927225848597
29.6,0.9999929668406788
29.650000000000002,0.9999932028987436
29.700000000000003,0.9999934310341707
29.75,0.9999936515128452
29.8,0.999993864591729
29.85,0.9999940705191622
29.900000000000002,0.9999942695351512
29.950000000000003,0.999994461871648
30.0,0.9999946477528222
30.05,0.9999948273953191
30.1,0.9999950010085149
30.150000000000002,0.9999951687947597
30.200000000000003,0.9999953309496125
30.25,0.9999954876620701
30.3,0.9999956391147867
30.35,0.9999957854842866
30.400000000000002,0.9999959269411705
30.450000000000003,0.9999960636503137
30.5,0.9999961957710597
30.55,0.9999963234574022
30.6,0.9999964468581681
30.650000000000002,0.9999965661171905
30.700000000000003,0.999996681373474
30.75,0.9999967927613594
30.8,0.9999969004106788
30.85,0.9999970044469063
30.900000000000002,0.9999971049913062
30.950000000000003,0.9999972021610722
31.0,0.9999972960694661
31.05,0.9999973868259466
31.1,0.9999974745363008
31.150000000000002,0.9999975593027647
31.200000000000003,0.9999976412241431
31.25,0.9999977203959248
31.3,0.9999977969103944
31.35,0.9999978708567387
31.400000000000002,0.9999979423211511
31.450000000000003,0.999998011386933
31.5,0.9999980781345897
31.55,0.9999981426419243
31.6,0.9999982049841292
31.650000000000002,0.999998265233873
31.700000000000003,0.9999983234613855
31.75,0.999998379734539
31.8,0.9999984341189285
31.85,0.9999984866779473
31.900000000000002,0.9999985374728606
31.950000000000003,0.999998586562878
32.0,0.9999986340052216
32.050000000000004,0.999998679855194
32.1,0.9999987241662386
32.15,0.9999987669900101
32.2,0.9999988083764247
32.25,0.9999988483737255
32.300000000000004,0.9999988870285368
32.35,0.9999989243859178
32.4,0.9999989604894151
32.45,0.999998995381113
32.5,0.9999990291016839
32.550000000000004,0.9999990616904365
32.6,0.9999990931853582
32.65,0.9999991236231625
32.7,0.9999991530393302
32.75,0.9999991814681516
32.800000000000004,0.9999992089427658
32.85,0.9999992354952002
32.9,0.9999992611564062
32.95,0.9999992859562973
33.0,0.999999309923783
33.050000000000004,0.9999993330868022
33.1,0.9999993554723564
33.15,0.9999993771065395
33.2,0.9999993980145723
33.25,0.9999994182208264
33.300000000000004,0.999999437748856
33.35,0.9999994566214265
33.4,0.9999994748605371
33.45,0.9999994924874487
33.5,0.9999995095227118
33.550000000000004,0.999999525986182
33.6,0.9999995418970531
33.65,0.9999995572738716
33.7,0.9999995721345635
33.75,0.9999995864964516
33.800000000000004,0.9999996003762788
33.85,0.9999996137902244
33.9,0.9999996267539256
33.95,0.999999639282495
34.0,0.9999996513905379
34.050000000000004,0.9999996630921685
34.1,0.9999996744010273
34.15,0.9999996853302989
34.2,0.9999996958927239
34.25,0.9999997061006152
34.300000000000004,0.9999997159658713
34.35,0.999999725499994
34.4,0.9999997347140982
34.45,0.9999997436189237
34.5,0.9999997522248526
34.550000000000004,0.9999997605419165
34.6,0.9999997685798118
34.65,0.9999997763479085
34.7,0.9999997838552622
34.75,0.9999997911106253
34.800000000000004,0.9999997981224547
34.85,0.9999998048989257
34.9,0.9999998114479378
34.95,0.9999998177771257
35.0,0.9999998238938675
35.050000000000004,0.9999998298052943
35.1,0.9999998355182973
35.15,0.9999998410395362
35.2,0.999999846375449
35.25,0.9999998515322549
35.300000000000004,0.9999998565159666
35.35,0.9999998613323927
35.4,0.9999998659871493
35.45,0.9999998704856631
35.5,0.9999998748331779
35.550000000000004,0.999999879034761
35.6,0.999999883095313
35.65,0.9999998870195654
35.7,0.9999998908120946
35.75,0.9999998944773213
35.800000000000004,0.9999998980195189
35.85,0.999999901442817
35.9,0.9999999047512054
35.95,0.9999999079485427
36.0,0.9999999110385551
36.050000000000004,0.9999999140248461
36.1,0.9999999169108964
36.15,0.9999999197000711
36.2,0.9999999223956215
36.25,0.9999999250006906
36.300000000000004,0.9999999275183152
36.35,0.9999999299514299
36.4,0.9999999323028728
36.45,0.9999999345753835
36.5,0.9999999367716126
36.550000000000004,0.9999999388941212
36.6,0.9999999409453824
36.65,0.9999999429277877
36.7,0.9999999448436494
36.75,0.9999999466952002
36.800000000000004,0.9999999484845992
36.85,0.9999999502139324
36.9,0.9999999518852163
36.95,0.9999999535003985
37.0,0.9999999550613637
37.050000000000004,0.9999999565699306
37.1,0.9999999580278581
37.15,0.9999999594368459
37.2,0.9999999607985375
37.25,0.9999999621145196
37.300000000000004,0.999999963386327
37.35,0.9999999646154419
37.4,0.9999999658032985
37.45,0.9999999669512808
37.5,0.9999999680607272
37.550000000000004,0.9999999691329317
37.6,0.999999970169144
37.65,0.9999999711705723
37.7,0.999999972138384
37.75,0.9999999730737086
37.800000000000004,0.9999999739776351
37.85,0.9999999748512182
37.9,0.999999975695477
37.95,0.9999999765113948
38.0,0.9999999772999233
38.050000000000004,0.9999999780619819
38.1,0.9999999787984587
38.15,0.9999999795102134
38.2,0.9999999801980749
38.25,0.9999999808628459
38.300000000000004,0.9999999815053007
38.35,0.9999999821261891
38.400000000000006,0.9999999827262355
38.45,0.9999999833061384
38.5,0.9999999838665741
38.550000000000004,0.9999999844081965
38.6,0.9999999849316371
38.650000000000006,0.999999985437506
38.7,0.999999985926393
38.75,0.9999999863988689
38.800000000000004,0.9999999868554832
38.85,0.9999999872967692
38.900000000000006,0.9999999877232414
38.95,0.999999988135397
39.0,0.9999999885337163
39.050000000000004,0.9999999889186646
39.1,0.9999999892906898
39.150000000000006,0.9999999896502259
39.2,0.9999999899976927
39.25,0.9999999903334951
39.300000000000004,0.999999990658024
39.35,0.9999999909716588
39.400000000000006,0.9999999912747646
39.45,0.9999999915676945
39.5,0.9999999918507909
39.550000000000004,0.9999999921243837
39.6,0.9999999923887918
39.650000000000006,0.9999999926443236
39.7,0.9999999928912764
39.75,0.9999999931299399
39.800000000000004,0.9999999933605908
39.85,0.9999999935834984
39.900000000000006,0.9999999937989233
39.95,0.9999999940071154
40.0,0.9999999942083189


==> data/weighted_tau07_Brain_braak4.csv <==
Time_years,Weighted_mean
0.0,0.0
0.05,0.0
0.1,6.826938075994914e-06
0.15000000000000002,1.4087639682712732e-05
0.2,2.18016742236102e-05
0.25,2.9989499431989875e-05
0.30000000000000004,3.867234793507447e-05
0.35000000000000003,4.7872252591027554e-05
0.4,5.7612072219866416e-05
0.45,6.791551799661365e-05
0.5,7.880718051628214e-05
0.55,9.031255754057241e-05
0.6000000000000001,0.00010245808243615559
0.65,0.0001152711533140632
0.7000000000000001,0.00012878016287954709
0.75,0.0001430145290015519
0.8,0.00015800472601049386
0.8500000000000001,0.00017378231673306025
0.9,0.00019037998527194757
0.9500000000000001,0.00020783157053857633
1.0,0.00022617210054600546
1.05,0.0002454378274690244
1.1,0.00026566626347790487
1.1500000000000001,0.0002868962173515811
1.2000000000000002,0.00030916783187576684
1.25,0.0003325226220303701
1.3,0.0003570035139704644
1.35,0.0003826548848037219
1.4000000000000001,0.0004095226031668391
1.4500000000000002,0.0004376540706022291
1.5,0.00046709826373550896
1.55,0.000497905777253057
1.6,0.0005301288676778655
1.6500000000000001,0.0005638214979405745
1.7000000000000002,0.0005990393827411589
1.75,0.0006358400346954192
1.8,0.0006742828112586348
1.85,0.0007144289624170715
1.9000000000000001,0.0007563416791361991
1.9500000000000002,0.0008000861425524168
2.0,0.0008457295738929793
2.0500000000000003,0.000893341285106365
2.1,0.0009429927301830884
2.15,0.0009947575571439432
2.2,0.001048711660670169
2.25,0.0011049332353469225
2.3000000000000003,0.001163502829487941
2.35,0.0012245033995063241
2.4000000000000004,0.0012880203647924028
2.45,0.0013541416630560143
2.5,0.0014229578060862935
2.5500000000000003,0.001494561935878115
2.6,0.0015690498810697286
2.6500000000000004,0.0016465202136312581
2.7,0.001727074305739313
2.75,0.0018108163867675813
2.8000000000000003,0.0018978536003180014
2.85,0.0019882960612119197
2.9000000000000004,0.002082256912354679
2.95,0.002179852381381705
3.0,0.002281201836987768
3.0500000000000003,0.0023864278448356225
3.1,0.0024956562229335134
3.1500000000000004,0.0026090160963653524
3.2,0.002726639951250761
3.25,0.0028486636878060486
3.3000000000000003,0.002975226672371126
3.35,0.0031064717882608285
3.4000000000000004,0.003242545485293576
3.45,0.0033835978278439847
3.5,0.0035297825412605897
3.5500000000000003,0.0036812570564845504
3.6,0.0038381825526999118
3.6500000000000004,0.004000723997841476
3.7,0.004169050186782207
3.75,0.004343333777018167
3.8000000000000003,0.004523751321666224
3.85,0.004710483299587183
3.9000000000000004,0.004903714142445165
3.95,0.0051036322585139285
4.0,0.0053104300530399315
4.05,0.005524303944974024
4.1000000000000005,0.005745454379884976
4.15,0.005974085838872088
4.2,0.00621040684329814
4.25,0.006454629955169887
4.3,0.006706971773001002
4.3500000000000005,0.006967652923000192
4.4,0.007236898045438252
4.45,0.007514935776058757
4.5,0.00780199872241115
4.55,0.008098323434999187
4.6000000000000005,0.008404150373154853
4.65,0.008719723865565967
4.7,0.009045292065405414
4.75,0.009381106900031598
4.800000000000001,0.009727424015253292
4.8500000000000005,0.01008450271417572
4.9,0.010452605890671906
4.95,0.010831999957550655
5.0,0.011222954769520201
5.050000000000001,0.011625743541078272
5.1000000000000005,0.012040642759488487
5.15,0.012467932093035431
5.2,0.012907894294782687
5.25,0.013360815102089883
5.300000000000001,0.013826983132178481
5.3500000000000005,0.014306689774066276
5.4,0.01480022907722415
5.45,0.01530789763733761
5.5,0.01582999447958624
5.550000000000001,0.01636682093988073
5.6000000000000005,0.016918680544524115
5.65,0.0174858788887873
5.7,0.018068723514907934
5.75,0.018667523790041846
5.800000000000001,0.019282590784709026
5.8500000000000005,0.01991423715228528
5.9,0.020562777010099936
5.95,0.021228525822698383
6.0,0.02191180028782725
6.050000000000001,0.022612918225691055
6.1000000000000005,0.02333219847201579
6.15,0.02406996077543694
6.2,0.024826525699705424
6.25,0.02560221453117364
6.300000000000001,0.026397349191992995
6.3500000000000005,0.027212252159409953
6.4,0.02804724639150559
6.45,0.02890265525967313
6.5,0.02977880248807352
6.550000000000001,0.03067601210025074
6.6000000000000005,0.03159460837302989
6.65,0.032534915797752154
6.7,0.033497259048840204
6.75,0.03448196295961476
6.800000000000001,0.03548935250521883
6.8500000000000005,0.03651975279243613
6.9,0.03757348905612324
6.95,0.03865088666191251
7.0,0.039752271114777755
7.050000000000001,0.04087796807299827
7.1000000000000005,0.04202830336700378
7.15,0.043203603022532754
7.2,0.044404193287496514
7.25,0.04563040066190491
7.300000000000001,0.04688255193018213
7.3500000000000005,0.04816097419518126
7.4,0.04946599491319457
7.45,0.05079794192925193
7.5,0.0521571435120064
7.550000000000001,0.05354392838751832
7.6000000000000005,0.05495862577127158
7.65,0.05640156539778304
7.7,0.05787307754720578
7.75,0.059373493068366014
7.800000000000001,0.06090314339772542
7.8500000000000005,0.0624623605738093
7.9,0.06405147724670318
7.95,0.06567082668227404
8.0,0.0673207427608344
8.05,0.06900155997002863
8.1,0.070713613391775
8.15,0.07245723868315475
8.200000000000001,0.07423277205118821
8.25,0.07604055022148265
8.3,0.07788091040077408
8.35,0.0797541902334133
8.4,0.08166072775186851
8.450000000000001,0.08360086132132298
8.5,0.08557492957844857
8.55,0.08758327136441943
8.6,0.0896262256522087
8.65,0.09170413146817293
8.700000000000001,0.0938173278078784
8.75,0.09596615354606916
8.8,0.09815094734059776
8.85,0.10037204753006558
8.9,0.1026297920248243
8.950000000000001,0.10492451819089382
9.0,0.10725656272624567
9.05,0.10962626152879268
9.1,0.1120339495553104
9.15,0.11447996067040336
9.200000000000001,0.11696462748451433
9.25,0.11948828117986598
9.3,0.12205125132311864
9.35,0.12465386566342902
9.4,0.12729644991451183
9.450000000000001,0.1299793275192249
9.5,0.13270281939514372
9.55,0.13546724365954446
9.600000000000001,0.1382729153321894
9.65,0.14112014601430703
9.700000000000001,0.1440092435421729
9.75,0.1469405116137458
9.8,0.14991424938687553
9.850000000000001,0.15293075104769838
9.9,0.1559903053479506
9.950000000000001,0.15909319511009073
10.0,0.1622396966992857
10.05,0.16543007946153088
10.100000000000001,0.16866460512739814
10.15,0.1719435271811713
10.200000000000001,0.17526709019540285
10.25,0.17863552913123548
10.3,0.1820490686051577
10.350000000000001,0.18550792212320294
10.4,0.18901229128396466
10.450000000000001,0.19256236495216542
10.5,0.1961583184049006
10.55,0.19980031245305843
10.600000000000001,0.2034884925407954
10.65,0.2072229878263329
10.700000000000001,0.21100391024769827
10.75,0.21483135357739816
10.8,0.21870539247033344
10.850000000000001,0.2226260815095902
10.9,0.22659345425501382
10.950000000000001,0.23060752229972126
11.0,0.2346682743399274
11.05,0.2387756752636173
11.100000000000001,0.2429296652637281
11.15,0.24713015898157584
11.200000000000001,0.2513770446862814
11.25,0.25567018349591863
11.3,0.26000940864601996
11.350000000000001,0.2643945248109228
11.4,0.2688253074832396
11.450000000000001,0.27330150241646856
11.5,0.2778228251354423
11.55,0.28238896051894047
11.600000000000001,0.2869995624583609
11.65,0.2916542535958697
11.700000000000001,0.29635262514493205
11.75,0.30109423679555475
11.8,0.30587861670599065
11.850000000000001,0.31070526158200895
11.9,0.31557363684420453
11.950000000000001,0.3204831768831414
12.0,0.3254332854014601
12.05,0.3304233358413941
12.100000000000001,0.33545267189548206
12.15,0.3405206080975927
12.200000000000001,0.3456264304907541
12.25,0.3507693973676634
12.3,0.3559487400791823
12.350000000000001,0.361163663905592
12.4,0.36641334898488914
12.450000000000001,0.3716969512919796
12.5,0.37701360366223896
12.55,0.38236241685260236
12.600000000000001,0.3877424806330848
12.65,0.39315286490145224
12.700000000000001,0.3985926208136385
12.75,0.4040607819224592
12.8,0.40955636531718215
12.850000000000001,0.41507837275659987
12.9,0.42062579178840415
12.950000000000001,0.42619759684785896
13.0,0.4317927503290583
13.05,0.43741020362236005
13.100000000000001,0.4430488981119882
13.15,0.4487077661281989
13.200000000000001,0.4543857318488935
13.25,0.4600817121460578
13.3,0.46579461737294625
13.350000000000001,0.4715233520885014
13.4,0.4772668157160837
13.450000000000001,0.48302390313419674
13.5,0.4887935051975096
13.55,0.49457450918710816
13.600000000000001,0.5003657991895437
13.65,0.5061662564048628
13.700000000000001,0.5119747593844537
13.75,0.5177901842001432
13.8,0.5236114045465993
13.850000000000001,0.529437291779681
13.9,0.535266714893962
13.950000000000001,0.5410985404432079
14.0,0.5469316324081167
14.05,0.5527648520161531
14.100000000000001,0.5585970575187711
14.15,0.5644271039317906
14.200000000000001,0.5702538427450898
14.25,0.5760761216081723
14.3,0.5818927839984998
14.350000000000001,0.5877026688797926
14.4,0.5935046103577472
14.450000000000001,0.5992974373408337
14.5,0.6050799732140059
14.55,0.6108510355332413
14.600000000000001,0.6166094357489109
14.65,0.6223539789659431
14.700000000000001,0.6280834637487027
14.75,0.6337966819783654
14.8,0.639492418770379
14.850000000000001,0.6451694524593453
14.9,0.6508265546583337
14.950000000000001,0.6564624903992391
15.0,0.6620760183603527
15.05,0.6676658911867814
15.100000000000001,0.6732308559087672
15.15,0.6787696544623126
15.200000000000001,0.6842810243158136
15.25,0.689763699205638
15.3,0.6952164099827799
15.350000000000001,0.700637885571862
15.4,0.706026854042883
15.450000000000001,0.7113820437951511
15.5,0.7167021848519404
15.55,0.7219860102634068
15.600000000000001,0.7272322576143556
15.65,0.732439670632472
15.700000000000001,0.7376070008916837
15.75,0.7427330096043735
15.8,0.7478164694952716
15.850000000000001,0.7528561667489849
15.9,0.7578509030223114
15.950000000000001,0.7627994975117326
16.0,0.7677007890657918
16.05,0.7725536383314582
16.1,0.7773569299230507
16.150000000000002,0.7821095746018596
16.2,0.7868105114542818
16.25,0.7914587100560294
16.3,0.796053172609871
16.35,0.8005929360443205
16.400000000000002,0.8050770740608072
16.45,0.8095046991170449
16.5,0.8138749643346426
16.55,0.8181870653194121
16.6,0.8224402418833608
16.650000000000002,0.8266337796579692
16.7,0.8307670115890771
16.75,0.8348393193044911
16.8,0.8388501343463047
16.85,0.8427989392608591
16.900000000000002,0.8466852685402705
16.95,0.8505087094104867
17.0,0.854268902461909
17.05,0.8579655421197141
17.1,0.8615983769521112
17.150000000000002,0.8651672098158754
17.2,0.868671897839581
17.25,0.8721123522460371
17.3,0.8754885380164424
17.35,0.8788004733997689
17.400000000000002,0.8820482292718224
17.45,0.885231928349274
17.5,0.8883517442647887
17.55,0.8914079005100773
17.6,0.894400669254355
17.650000000000002,0.8973303700462579
17.7,0.9001973684077361
17.75,0.903002074328837
17.8,0.9057449406726104
17.85,0.9084264614995584
17.900000000000002,0.9110471703212203
17.95,0.913607638292508
18.0,0.9161084723524113
18.05,0.9185503133225679
18.1,0.9209338339730568
18.150000000000002,0.9232597370645292
18.2,0.9255287533755125
18.25,0.9277416397233923
18.3,0.9298991769871957
18.35,0.932002168139886
18.400000000000002,0.934051436297433
18.45,0.9360478227914386
18.5,0.9379921852716282
18.55,0.9398853958439827
18.6,0.9417283392498051
18.650000000000002,0.9435219110904686
18.7,0.9452670161020968
18.75,0.9469645664839131
18.8,0.9486154802834981
18.85,0.9502206798416972
18.900000000000002,0.9517810902994817
18.95,0.9532976381685713
19.0,0.9547712499672452
19.05,0.9562028509223266
19.1,0.9575933637379607
19.150000000000002,0.9589437074314543
19.200000000000003,0.9602547962360971
19.25,0.9615275385705973
19.3,0.9627628360744833
19.35,0.963961582708557
19.400000000000002,0.9651246639192854
19.450000000000003,0.9662529558657862
19.5,0.9673473247079066
19.55,0.9684086259537347
19.6,0.9694377038647461
19.650000000000002,0.970435390916692
19.700000000000003,0.9714025073142201
19.75,0.9723398605571812
19.8,0.9732482450564849
19.85,0.9741284417973558
19.900000000000002,0.9749812180478035
19.950000000000003,0.9758073271101122
20.0,0.9766075081131653
20.05,0.9773824858434147
20.1,0.9781329706123543
20.150000000000002,0.9788596581583604
20.200000000000003,0.9795632295808221
20.25,0.9802443513045148
20.3,0.9809036750722436
20.35,0.9815418379638029
20.400000000000002,0.9821594624394048
20.450000000000003,0.9827571564057483
20.5,0.9833355133030036
20.55,0.9838951122110258
20.6,0.9844365179732013
20.650000000000002,0.9849602813363916
20.700000000000003,0.9854669391055056
20.75,0.9859570143113112
20.8,0.986431016390166
20.85,0.986889441374402
20.900000000000002,0.987332772092188
20.950000000000003,0.98776147837574
21.0,0.9881760172768385
21.05,0.9885768332886405
21.1,0.9889643585728748
21.150000000000002,0.9893390131915384
21.200000000000003,0.989701205342287
21.25,0.990051331596752
21.3,0.9903897771410921
21.35,0.9907169160181148
21.400000000000002,0.9910331113703602
21.450000000000003,0.991338715683602
21.5,0.9916340710302335
21.55,0.9919195093120735
21.6,0.9921953525021591
21.650000000000002,0.9924619128851274
21.700000000000003,0.9927194932958266
21.75,0.9929683873558274
21.8,0.9932088797075419
21.85,0.9934412462456887
21.900000000000002,0.9936657543458555
21.950000000000003,0.9938826630899603
22.0,0.9940922234884176
22.05,0.994294678698845
22.1,0.9944902642411726
22.150000000000002,0.9946792082090303
22.200000000000003,0.9948617314773041
22.25,0.9950380479057837
22.3,0.9952083645388213
22.35,0.9953728818009493
22.400000000000002,0.9955317936884145
22.450000000000003,0.9956852879565959
22.5,0.9958335463032862
22.55,0.9959767445478334
22.6,0.9961150528061348
22.650000000000002,0.9962486356615031
22.700000000000003,0.9963776523314126
22.75,0.9965022568301563
22.8,0.9966225981274417
22.85,0.9967388203029668
22.900000000000002,0.9968510626970115
22.950000000000003,0.9969594600570972
23.0,0.9970641426807632
23.05,0.9971652365545195
23.1,0.9972628634890209
23.150000000000002,0.9973571412505395
23.200000000000003,0.9974481836887894
23.25,0.9975361008611678
23.3,0.9976209991534879
23.35,0.9977029813972585
23.400000000000002,0.9977821469835959
23.450000000000003,0.9978585919738251
23.5,0.9979324092068474
23.55,0.9980036884033439
23.6,0.9980725162668895
23.650000000000002,0.9981389765820448
23.700000000000003,0.9982031503095021
23.75,0.9982651156783496
23.8,0.9983249482755331
23.85,0.9983827211325818
23.900000000000002,0.9984385048096663
23.950000000000003,0.9984923674770566
24.0,0.9985443749940586
24.05,0.9985945909854803
24.1,0.9986430769157091
24.150000000000002,0.9986898921604538
24.200000000000003,0.9987350940762242
24.25,0.9987787380676079
24.3,0.9988208776524038
24.35,0.9988615645246773
24.400000000000002,0.998900848615797
24.450000000000003,0.9989387781535063
24.5,0.9989753997190928
24.55,0.9990107583027101
24.6,0.9990448973569033
24.650000000000002,0.9990778588483936
24.700000000000003,0.99910968330818
24.75,0.9991404098799967
24.8,0.9991700763671906
24.85,0.9991987192780538
24.900000000000002,0.9992263738696662
24.950000000000003,0.9992530741902954
25.0,0.9992788531203934
25.05,0.9993037424122337
25.1,0.9993277727282424
25.150000000000002,0.9993509736780439
25.200000000000003,0.9993733738542855
25.25,0.9993950008672607
25.3,0.9994158813783776
25.35,0.9994360411325104
25.400000000000002,0.9994555049892695
25.450000000000003,0.9994742969532141
25.5,0.9994924402030637
25.55,0.9995099571199149
25.6,0.9995268693145188
25.650000000000002,0.9995431976536325
25.700000000000003,0.9995589622854839
25.75,0.9995741826643784
25.8,0.9995888775744687
25.85,0.9996030651527272
25.900000000000002,0.9996167629111341
25.950000000000003,0.9996299877581171
26.0,0.9996427560192607
26.05,0.9996550834573161
26.1,0.9996669852915274
26.150000000000002,0.9996784762163005
26.200000000000003,0.9996895704192398
26.25,0.9997002815985663
26.3,0.9997106229799461
26.35,0.999720607332742
26.400000000000002,0.9997302469857094
26.450000000000003,0.9997395538421606
26.5,0.9997485393946068
26.55,0.9997572147389013
26.6,0.9997655905878966
26.650000000000002,0.9997736772846402
26.700000000000003,0.9997814848151086
26.75,0.9997890228205158
26.8,0.9997963006091914
26.85,0.9998033271680541
26.900000000000002,0.999810111173697
26.950000000000003,0.9998166610030821
27.0,0.9998229847438763
27.05,0.9998290902044275
27.1,0.9998349849234028
27.150000000000002,0.9998406761790894
27.200000000000003,0.9998461709983797
27.25,0.9998514761654475
27.3,0.9998565982301234
27.35,0.9998615435159836
27.400000000000002,0.9998663181281608
27.450000000000003,0.9998709279608848
27.5,0.999875378704765
27.55,0.9998796758538187
27.6,0.9998838247122634
27.650000000000002,0.9998878304010688
27.700000000000003,0.9998916978642842
27.75,0.9998954318751546
27.8,0.9998990370420133
27.85,0.9999025178139846
27.900000000000002,0.9999058784864813
27.950000000000003,0.9999091232065118
28.0,0.9999122559778135
28.05,0.9999152806657982
28.1,0.9999182010023323
28.150000000000002,0.9999210205903525
28.200000000000003,0.9999237429083185
28.25,0.9999263713145177
28.3,0.9999289090512145
28.35,0.9999313592486601
28.400000000000002,0.9999337249289663
28.450000000000003,0.9999360090098388
28.5,0.9999382143081889
28.55,0.9999403435436139
28.6,0.9999423993417619
28.650000000000002,0.9999443842375781
28.700000000000003,0.9999463006784403
28.75,0.9999481510271854
28.8,0.9999499375650284
28.85,0.9999516624943887
28.900000000000002,0.999953327941607
28.950000000000003,0.9999549359595814
29.0,0.9999564885302997
29.05,0.999957987567293
29.1,0.9999594349180031
29.150000000000002,0.9999608323660634
29.200000000000003,0.9999621816335054
29.25,0.9999634843828893
29.3,0.9999647422193566
29.35,0.9999659566926162
29.400000000000002,0.9999671292988604
29.450000000000003,0.9999682614826125
29.5,0.9999693546385154
29.55,0.9999704101130515
29.6,0.9999714292062106
29.650000000000002,0.9999724131730945
29.700000000000003,0.9999733632254679
29.75,0.9999742805332587
29.8,0.9999751662259995
29.85,0.999976021394226
29.900000000000002,0.999976847090825
29.950000000000003,0.9999776443323337
30.0,0.9999784141001968
30.05,0.9999791573419771
30.1,0.9999798749725294
30.150000000000002,0.9999805678751268
30.200000000000003,0.9999812369025545
30.25,0.9999818828781621
30.3,0.9999825065968807
30.35,0.9999831088262044
30.400000000000002,0.9999836903071379
30.450000000000003,0.999984251755113
30.5,0.9999847938608695
30.55,0.9999853172913096
30.6,0.9999858226903229
30.650000000000002,0.9999863106795776
30.700000000000003,0.9999867818592902
30.75,0.9999872368089666
30.8,0.999987676088117
30.85,0.999988100236946
30.900000000000002,0.9999885097770197
30.950000000000003,0.9999889052119092
31.0,0.9999892870278124
31.05,0.999989655694154
31.1,0.9999900116641639
31.150000000000002,0.999990355375436
31.200000000000003,0.9999906872504706
31.25,0.9999910076971933
31.3,0.9999913171094584
31.35,0.999991615867536
31.400000000000002,0.9999919043385783
31.450000000000003,0.9999921828770763
31.5,0.9999924518252932
31.55,0.9999927115136897
31.6,0.9999929622613287
31.650000000000002,0.9999932043762704
31.700000000000003,0.999993438155951
31.75,0.9999936638875501
31.8,0.9999938818483465
31.85,0.9999940923060551
31.900000000000002,0.9999942955191616
31.950000000000003,0.9999944917372386
32.0,0.9999946812012546
32.050000000000004,0.9999948641438694
32.1,0.999995040789722
32.15,0.9999952113557071
32.2,0.9999953760512419
32.25,0.9999955350785247
32.300000000000004,0.9999956886327839
32.35,0.9999958369025166
32.4,0.9999959800697258
32.45,0.999996118310138
32.5,0.9999962517934238
32.550000000000004,0.9999963806834072
32.6,0.9999965051382639
32.65,0.99999662531072
32.7,0.9999967413482374
32.75,0.9999968533931958
32.800000000000004,0.9999969615830695
32.85,0.9999970660505944
32.9,0.9999971669239329
32.95,0.9999972643268316
33.0,0.9999973583787725
33.050000000000004,0.9999974491951209
33.1,0.9999975368872678
33.15,0.9999976215627661
33.2,0.9999977033254629
33.25,0.9999977822756276
33.300000000000004,0.9999978585100768
33.35,0.9999979321222894
33.4,0.9999980032025261
33.45,0.9999980718379375
33.5,0.9999981381126721
33.550000000000004,0.99999820210798
33.6,0.9999982639023127
33.65,0.9999983235714199
33.7,0.9999983811884428
33.75,0.9999984368240016
33.800000000000004,0.9999984905462865
33.85,0.9999985424211376
33.9,0.9999985925121297
33.95,0.9999986408806447
34.0,0.999998687585955
34.050000000000004,0.9999987326852889
34.1,0.999998776233905
34.15,0.9999988182851601
34.2,0.9999988588905716
34.25,0.9999988980998861
34.300000000000004,0.9999989359611349
34.35,0.9999989725206964
34.4,0.9999990078233525
34.45,0.9999990419123432
34.5,0.9999990748294201
34.550000000000004,0.9999991066148964
34.6,0.9999991373076995
34.65,0.9999991669454155
34.7,0.9999991955643371
34.75,0.999999223199507
34.800000000000004,0.9999992498847629
34.85,0.9999992756527765
34.9,0.9999993005350966
34.95,0.9999993245621839
35.0,0.9999993477634532
35.050000000000004,0.9999993701673053
35.1,0.9999993918011643
35.15,0.9999994126915099
35.2,0.999999432863912
35.25,0.9999994523430583
35.300000000000004,0.9999994711527889
35.35,0.9999994893161223
35.4,0.999999506855286
35.45,0.9999995237917416
35.5,0.9999995401462135
35.550000000000004,0.9999995559387124
35.6,0.9999995711885599
35.65,0.999999585914413
35.7,0.9999996001342881
35.75,0.9999996138655803
35.800000000000004,0.9999996271250873
35.85,0.9999996399290277
35.9,0.9999996522930641
35.95,0.9999996642323183
36.0,0.9999996757613933
36.050000000000004,0.9999996868943889
36.1,0.9999996976449196
36.15,0.9999997080261332
36.2,0.9999997180507243
36.25,0.9999997277309506
36.300000000000004,0.9999997370786484
36.35,0.9999997461052476
36.4,0.9999997548217835
36.45,0.9999997632389132
36.5,0.9999997713669269
36.550000000000004,0.9999997792157613
36.6,0.9999997867950103
36.65,0.9999997941139397
36.7,0.9999998011814942
36.75,0.999999808006313
36.800000000000004,0.9999998145967378
36.85,0.9999998209608226
36.9,0.9999998271063453
36.95,0.9999998330408156
37.0,0.9999998387714865
37.050000000000004,0.9999998443053603
37.1,0.9999998496491981
37.15,0.9999998548095305
37.2,0.9999998597926617
37.25,0.9999998646046797
37.300000000000004,0.9999998692514643
37.35,0.9999998737386921
37.4,0.9999998780718442
37.45,0.9999998822562142
37.5,0.999999886296913
37.550000000000004,0.9999998901988771
37.6,0.9999998939668714
37.65,0.9999998976054989
37.7,0.9999999011192023
37.75,0.9999999045122737
37.800000000000004,0.999999907788857
37.85,0.9999999109529525
37.9,0.9999999140084248
37.95,0.9999999169590047
38.0,0.9999999198082948
38.050000000000004,0.9999999225597739
38.1,0.9999999252168019
38.15,0.9999999277826225
38.2,0.9999999302603676
38.25,0.9999999326530629
38.300000000000004,0.9999999349636293
38.35,0.999999937194886
38.400000000000006,0.9999999393495582
38.45,0.9999999414302746
38.5,0.9999999434395754
38.550000000000004,0.9999999453799139
38.6,0.9999999472536572
38.650000000000006,0.9999999490630919
38.7,0.9999999508104269
38.75,0.9999999524977937
38.800000000000004,0.9999999541272516
38.85,0.9999999557007895
38.900000000000006,0.9999999572203272
38.95,0.9999999586877184
39.0,0.9999999601047542
39.050000000000004,0.9999999614731631
39.1,0.9999999627946144
39.150000000000006,0.9999999640707203
39.2,0.9999999653030371
39.25,0.9999999664930694
39.300000000000004,0.999999967642268
39.35,0.9999999687520339
39.400000000000006,0.9999999698237225
39.45,0.99999997085864
39.5,0.9999999718580489
39.550000000000004,0.9999999728231674
39.6,0.9999999737551732
39.650000000000006,0.9999999746552034
39.7,0.9999999755243539
39.75,0.9999999763636869
39.800000000000004,0.9999999771742236
39.85,0.9999999779569538
39.900000000000006,0.9999999787128317
39.95,0.9999999794427781
40.0,0.9999999801476844


==> data/weighted_tau07_Brain_braak5.csv <==
Time_years,Weighted_mean
0.0,0.0
0.05,0.0
0.1,1.4477812989136566e-06
0.15000000000000002,2.998034130513761e-06
0.2,4.655924635882545e-06
0.25,6.4268722186279894e-06
0.30000000000000004,8.316528858725155e-06
0.35000000000000003,1.0330788048522087e-05
0.4,1.2475793979127296e-05
0.45,1.4757951040203258e-05
0.5,1.7183933642667994e-05
0.55,1.9760696374134274e-05
0.6000000000000001,2.249548449725764e-05
0.65,2.5395844801364917e-05
0.7000000000000001,2.8469636818124815e-05
0.75,3.1725044412242586e-05
0.8,3.5170587758509496e-05
0.8500000000000001,3.881513571687215e-05
0.9,4.2667918617466894e-05
0.9500000000000001,4.6738541467935436e-05
1.0,5.10369975956872e-05
1.05,5.5573682738076616e-05
1.1,6.03594095938764e-05
1.1500000000000001,6.540542284976818e-05
1.2000000000000002,7.072341469594346e-05
1.25,7.632554084530353e-05
1.3,8.222443707111898e-05
1.35,8.843323627841473e-05
1.4000000000000001,9.496558612470984e-05
1.4500000000000002,0.00010183566720627828
1.5,0.00010905821182621222
1.55,0.00011664852336139834
1.6,0.00012462249624550125
1.6500000000000001,0.00013299663658582122
1.7000000000000002,0.000141788083432041
1.75,0.00015101463071545823
1.8,0.00016069474987764185
1.85,0.00017084761320786484
1.9000000000000001,0.0001814931179090712
1.9500000000000002,0.00019265191091253473
2.0,0.0002043454144617187
2.0500000000000003,0.00021659585248631828
2.1,0.00022942627778761888
2.15,0.00024286060005694257
2.2,0.00025692361474896657
2.25,0.0002716410328322851
2.3000000000000003,0.0002870395114396327
2.35,0.000303146685440602
2.4000000000000004,0.0003199911999598786
2.45,0.0003376027438641313
2.5,0.0003560120842410344
2.5500000000000003,0.0003752511018937871
2.6,0.00039535282787481576
2.6500000000000004,0.00041635148108232217
2.7,0.0004382825069431019
2.75,0.0004611826172055441
2.8000000000000003,0.0004850898308659814
2.85,0.0005100435162519629
2.9000000000000004,0.0005360844342854185
2.95,0.0005632547829486924
3.0,0.0005915982429758967
3.0500000000000003,0.0006211600247917464
3.1,0.0006519869167195786
3.1500000000000004,0.0006841273344796746
3.2,0.000717631371998398
3.25,0.0007525508535480671
3.3000000000000003,0.0007889393872366444
3.35,0.0008268524198655017
3.4000000000000004,0.0008663472931727163
3.45,0.0009074833014781061
3.5,0.0009503217507454939
3.5500000000000003,0.000994926019076178
3.6,0.0010413616186466111
3.6500000000000004,0.0010896962591017774
3.7,0.0011399999124144103
3.75,0.001192344879218698
3.8000000000000003,0.0012468058566255128
3.85,0.0013034600075244214
3.9000000000000004,0.0013623870313761045
3.95,0.001423669236496869
4.0,0.0014873916138348905
4.05,0.001553641912235936
4.1000000000000005,0.0016225107151940474
4.15,0.001694091519080438
4.2,0.0017684808128415686
4.25,0.0018457781591549496
4.3,0.0019260862770285633
4.3500000000000005,0.002009511125827455
4.4,0.002096161990707923
4.45,0.002186151569437485
4.5,0.0022795960605752836
4.55,0.002376615252985056
4.6000000000000005,0.0024773326166495106
4.65,0.00258187539475168
4.7,0.002690374696985714
4.75,0.0028029655940557726
4.800000000000001,0.002919787213318717
4.8500000000000005,0.003040982835521976
4.9,0.0031666999925847148
4.95,0.0032970905663661414
5.0,0.0034323108883610298
5.050000000000001,0.0035725218402580436
5.1000000000000005,0.003717888955292264
5.15,0.0038685825203186763
5.2,0.004024777678528787
5.25,0.004186654532727329
5.300000000000001,0.004354398249081251
5.3500000000000005,0.00452819916124739
5.4,0.004708252874779999
5.45,0.00489476037171303
5.5,0.005087928115206134
5.550000000000001,0.005287968154136663
5.6000000000000005,0.00549509822751304
5.65,0.00570954186857779
5.7,0.005931528508460554
5.75,0.006161293579233576
5.800000000000001,0.006399078616213179
5.8500000000000005,0.006645131359342232
5.9,0.006899705853477968
5.95,0.00716306254740034
6.0,0.007435468391344294
6.050000000000001,0.007717196932848284
6.1000000000000005,0.008008528410698872
6.15,0.008309749846738317
6.2,0.008621155135288189
6.25,0.008943045129927482
6.300000000000001,0.009275727727348294
6.3500000000000005,0.009619517947995756
6.4,0.009974738013181841
6.45,0.010341717418344507
6.5,0.010720793002104998
6.550000000000001,0.011112309010755725
6.6000000000000005,0.011516617157791304
6.65,0.011934076678072982
6.7,0.012365054376195372
6.75,0.012809924668600661
6.800000000000001,0.013269069618962345
6.8500000000000005,0.0137428789663362
6.9,0.014231750145552046
6.95,0.014736088299294603
7.0,0.01525630628129727
7.050000000000001,0.015792824650047926
7.1000000000000005,0.01634607165238059
7.15,0.016916483196304056
7.2,0.01750450281239462
7.25,0.018110581603057837
7.300000000000001,0.018735178178944382
7.3500000000000005,0.019378758581785078
7.4,0.020041796192894215
7.45,0.020724771626575
7.5,0.021428172607649846
7.550000000000001,0.022152493832329895
7.6000000000000005,0.022898236811632364
7.65,0.023665909696555514
7.7,0.024456027084222284
7.75,0.02526910980421456
7.800000000000001,0.026105684684332275
7.8500000000000005,0.026966284295031676
7.9,0.027851446671822915
7.95,0.02876171501493813
8.0,0.029697637365620155
8.05,0.030659766258427684
8.1,0.03164865834900395
8.15,0.03266487401681699
8.200000000000001,0.033708976942445
8.25,0.03478153365905545
8.3,0.03588311307780777
8.35,0.03701428598699653
8.4,0.03817562452484987
8.450000000000001,0.03936770162599636
8.5,0.040591090441723425
8.55,0.04184636373426397
8.6,0.04313409324546376
8.65,0.044454849040308254
8.700000000000001,0.04580919882591076
8.75,0.047197707246695586
8.8,0.04862093515663923
8.85,0.05007943886956568
8.9,0.05157376938862358
8.950000000000001,0.0531044716162061
9.0,0.054672083545701085
9.05,0.05627713543658756
9.1,0.057920148974517284
9.15,0.059601636418136636
9.200000000000001,0.061322099734516036
9.25,0.06308202972516039
9.3,0.06488190514466888
9.35,0.0667221918142042
9.4,0.06860334173200888
9.450000000000001,0.07052579218327687
9.5,0.07248996485174924
9.55,0.07449626493545224
9.600000000000001,0.0765450802690316
9.65,0.07863678045516924
9.700000000000001,0.08077171600757974
9.75,0.08295021750809252
9.8,0.085172594780318
9.850000000000001,0.08743913608238058
9.9,0.08975010732117315
9.950000000000001,0.09210575129055132
10.0,0.09450628693583875
10.05,0.0969519086469595
10.100000000000001,0.09944278558244653
10.15,0.10197906102650606
10.200000000000001,0.10456085178123317
10.25,0.10718824759599066
10.3,0.10986131063586528
10.350000000000001,0.11258007499101844
10.4,0.11534454622864104
10.450000000000001,0.11815470098911306
10.5,0.12101048662785233
10.55,0.1239118209042178
10.600000000000001,0.12685859171871164
10.65,0.12985065689959513
10.700000000000001,0.13288784403990794
10.75,0.1359699503857453
10.8,0.13909674277651674
10.850000000000001,0.1422679576377732
10.9,0.1454833010270521
10.950000000000001,0.1487424487330537
11.0,0.15204504642832234
11.05,0.15539070987546721
11.100000000000001,0.1587790251868239
11.15,0.16220954913731164
11.200000000000001,0.16568180953011716
11.25,0.16919530561469118
11.3,0.1727495085564211
11.350000000000001,0.17634386195720894
11.4,0.1799777824260623
11.450000000000001,0.1836506601986845
11.5,0.18736185980493147
11.55,0.19111072078289537
11.600000000000001,0.19489655843826512
11.65,0.19871866464751295
11.700000000000001,0.20257630870336296
11.75,0.2064687382009059
11.8,0.21039517996263857
11.850000000000001,0.21435484100063112
11.9,0.21834690951394856
11.950000000000001,0.2223705559193843
12.0,0.22642493391350252
12.05,0.23050918156392117
12.100000000000001,0.2346224224277167
12.15,0.23876376669477323
12.200000000000001,0.2429323123538525
12.25,0.24712714637910946
12.3,0.2513473459347329
12.350000000000001,0.2555919795953432
12.4,0.2598601085797378
12.450000000000001,0.2641507879955237
12.5,0.26846306809213605
12.55,0.2727959955196993
12.600000000000001,0.27714861459113405
12.65,0.28151996854487993
12.700000000000001,0.28590910080554893
12.75,0.2903150562397909
12.8,0.2947368824046059
12.850000000000001,0.2991736307852966
12.9,0.3036243580202251
12.950000000000001,0.3080881271094969
13.0,0.31256400860467054
13.05,0.3170510817765688
13.100000000000001,0.32154843575825154
13.15,0.32605517066019496
13.200000000000001,0.33057039865473276
13.25,0.3350932450268119
13.3,0.3396228491881431
13.350000000000001,0.34415836565185426
13.4,0.3486989649647968
13.450000000000001,0.353243834594711
13.5,0.35779217976952393
13.55,0.36234322426613974
13.600000000000001,0.3668962111461734
13.65,0.37145040343619606
13.700000000000001,0.37600508475018113
13.75,0.3805595598519879
13.8,0.3851131551558692
13.850000000000001,0.38966521916316277
13.9,0.3942151228335162
13.950000000000001,0.3987622598891867
14.0,0.4033060470511763
14.05,0.407845924206188
14.100000000000001,0.41238135450362734
14.15,0.41691182438212304
14.200000000000001,0.4214368435253038
14.25,0.42595594474683807
14.3,0.4304686838050234
14.350000000000001,0.4349746391474998
14.4,0.4394734115869506
14.450000000000001,0.443964623908957
14.5,0.44844792041347087
14.55,0.45292296639166796
14.600000000000001,0.4573894475402549
14.65,0.46184706931559383
14.700000000000001,0.4662955562303069
14.75,0.47073465109532076
14.8,0.47516411421057886
14.850000000000001,0.4795837225079406
14.9,0.483993268650032
14.950000000000001,0.4883925600890692
15.0,0.4927814180899087
15.05,0.49715967672179123
15.100000000000001,0.5015271818234357
15.15,0.5058837899463281
15.200000000000001,0.510229367281178
15.25,0.514563788572661
15.3,0.5188869360276507
15.350000000000001,0.5231986982222011
15.4,0.5274989690126028
15.450000000000001,0.5317876464558128
15.5,0.5360646317445434
15.55,0.5403298281622237
15.600000000000001,0.5445831400629525
15.65,0.5488244718814156
15.700000000000001,0.5530537271775796
15.75,0.55727080772075
15.8,0.5614756126173487
15.850000000000001,0.5656680374864824
15.9,0.5698479736870532
15.950000000000001,0.5740153075998286
16.0,0.5781699199675008
16.05,0.582311685295384
16.1,0.586440471314942
16.150000000000002,0.5905561385119327
16.2,0.5946585397204601
16.25,0.5987475197837769
16.3,0.6028229152821895
16.35,0.6068845543279384
16.400000000000002,0.6109322564264529
16.45,0.6149658324029028
16.5,0.6189850843925189
16.55,0.62298980589271
16.6,0.6269797818745932
16.650000000000002,0.6309547889511686
16.7,0.6349145955990081
16.75,0.6388589624300152
16.8,0.6427876425095373
16.85,0.6467003817168654
16.900000000000002,0.6505969191439784
16.95,0.6544769875282355
17.0,0.6583403137146289
17.05,0.6621866191431691
17.1,0.6660156203569548
17.150000000000002,0.6698270295265438
17.2,0.6736205549863334
17.25,0.6773959017787807
17.3,0.6811527722024738
17.35,0.6848908663602764
17.400000000000002,0.6886098827040135
17.45,0.6923095185724188
17.5,0.6959894707193832
17.55,0.6996494358298276
17.6,0.7032891110208761
17.650000000000002,0.7069081943263132
17.7,0.7105063851626634
17.75,0.7140833847755625
17.8,0.7176388966654189
17.85,0.7211726269916816
17.900000000000002,0.724684284955352
17.95,0.7281735831596448
18.0,0.7316402379489934
18.05,0.7350839697268289
18.1,0.7385045032527948
18.150000000000002,0.7419015679202314
18.2,0.7452748980149678
18.25,0.7486242329565587
18.3,0.7519493175232433
18.35,0.7552499020619651
18.400000000000002,0.7585257426848493
18.45,0.7617766014535738
18.5,0.7650022465530436
18.55,0.7682024524557759
18.6,0.7713770000783525
18.650000000000002,0.7745256769312217
18.7,0.7776482772630485
18.75,0.7807446022007271
18.8,0.7838144598860244
18.85,0.7868576656097331
18.900000000000002,0.7898740419440533
18.95,0.7928634188737932
19.0,0.7958256339268382
19.05,0.7987605323041834
19.1,0.8016679670096913
19.150000000000002,0.8045477989795876
19.200000000000003,0.8073998972115813
19.25,0.8102241388933494
19.3,0.8130204095300242
19.35,0.8157886030702022
19.400000000000002,0.8185286220298807
19.450000000000003,0.8212403776136651
19.5,0.8239237898324812
19.55,0.8265787876170048
19.6,0.829205308925923
19.650000000000002,0.8318033008481556
19.700000000000003,0.8343727196981039
19.75,0.836913531103017
19.8,0.8394257100815551
19.85,0.841909241112651
19.900000000000002,0.8443641181938171
19.950000000000003,0.8467903448880721
20.0,0.8491879343587252
20.05,0.8515569093913228
20.1,0.8538973024021362
20.150000000000002,0.856209155432641
20.200000000000003,0.8584925201295377
20.25,0.8607474577099565
20.3,0.8629740389115814
20.35,0.8651723439275171
20.400000000000002,0.8673424623258591
20.450000000000003,0.8694844929539819
20.5,0.8715985438276996
20.55,0.8736847320055233
20.6,0.8757431834483599
20.650000000000002,0.8777740328650593
20.700000000000003,0.8797774235443274
20.75,0.881753507173584
20.8,0.8837024436454302
20.85,0.8856244008524442
20.900000000000002,0.8875195544710863
20.950000000000003,0.889388087735545
21.0,0.8912301912023933
21.05,0.8930460625069456
21.1,0.8948359061122491
21.150000000000002,0.8965999330516231
21.200000000000003,0.8983383606657024
21.25,0.9000514123348846
21.3,0.9017393172081075
21.35,0.9034023099288341
21.400000000000002,0.9050406303590923
21.450000000000003,0.90665452330238
21.5,0.9082442382261865
21.55,0.9098100289848373
21.6,0.9113521535433002
21.650000000000002,0.912870873702527
21.700000000000003,0.9143664548268307
21.75,0.9158391655737369
21.8,0.9172892776266606
21.85,0.9187170654306945
21.900000000000002,0.9201228059317216
21.950000000000003,0.921506778318994
22.0,0.922869263771249
22.05,0.9242105452063747
22.1,0.9255309070345913
22.150000000000002,0.9268306349150454
22.200000000000003,0.9281100155156913
22.25,0.9293693362762914
22.3,0.9306088851743527
22.35,0.9318289504937991
22.400000000000002,0.9330298205961634
22.450000000000003,0.9342117836941216
22.5,0.9353751276271769
22.55,0.936520139639339
22.6,0.9376471061586866
22.650000000000002,0.9387563125787324
22.700000000000003,0.9398480430415633
22.75,0.9409225802227931
22.8,0.9419802051184097
22.85,0.9430211968336779
22.900000000000002,0.9440458323743212
22.950000000000003,0.9450543864402637
23.0,0.9460471312222906
23.05,0.9470243362020412
23.1,0.9479862679558111
23.150000000000002,0.9489331899626824
23.200000000000003,0.9498653624175678
23.25,0.950783042049766
23.3,0.9516864819476774
23.35,0.9525759313903345
23.400000000000002,0.9534516356864172
23.450000000000003,0.9543138360214173
23.5,0.955162769313605
23.55,0.9559986680794336
23.6,0.9568217603089727
23.650000000000002,0.957632269351925
23.700000000000003,0.9584304138147288
23.75,0.9592164074691875
23.8,0.9599904591729951
23.85,0.9607527728024579
23.900000000000002,0.9615035471976338
23.950000000000003,0.9622429761200314
24.0,0.9629712482229176
24.05,0.9636885470342104
24.1,0.9643950509518546
24.150000000000002,0.9650909332514833
24.200000000000003,0.9657763621061037
24.25,0.9664515006174741
24.3,0.9671165068587793
24.35,0.9677715339281299
24.400000000000002,0.9684167300124047
24.450000000000003,0.9690522384608675
24.5,0.9696781978679875
24.55,0.9702947421648558
24.6,0.9709020007185754
24.650000000000002,0.971500098438995
24.700000000000003,0.9720891558921602
24.75,0.9726692894198542
24.8,0.9732406112646224
24.85,0.9738032296996911
24.900000000000002,0.9743572491632146
24.950000000000003,0.9749027703963091
25.0,0.9754398905843696
25.05,0.975968703501194
25.1,0.9764892996554656
25.150000000000002,0.9770017664391876
25.200000000000003,0.9775061882776848
25.25,0.9780026467808264
25.3,0.9784912208951366
25.35,0.9789719870564916
25.400000000000002,0.9794450193431249
25.450000000000003,0.9799103896286614
25.5,0.9803681677349263
25.55,0.9808184215842809
25.6,0.9812612173512227
25.650000000000002,0.9816966196130111
25.700000000000003,0.9821246914990575
25.75,0.9825454948388133
25.8,0.98295909030789
25.85,0.9833655375721189
25.900000000000002,0.9837648954292584
25.950000000000003,0.9841572219480398
26.0,0.9845425746042182
26.05,0.9849210104133178
26.1,0.9852925860597034
26.150000000000002,0.9856573580216483
26.200000000000003,0.9860153826920356
26.25,0.9863667164943423
26.3,0.9867114159935579
26.35,0.9870495380016875
26.400000000000002,0.9873811396775192
26.450000000000003,0.9877062786203273
26.5,0.98802501295723
26.55,0.9883374014239207
26.6,0.9886435034385268
26.650000000000002,0.9889433791684029
26.700000000000003,0.9892370895896602
26.75,0.9895246965393066
26.8,0.9898062627598957
26.85,0.9900818519366266
26.900000000000002,0.9903515287268791
26.950000000000003,0.9906153587822167
27.0,0.9908734087629195
27.05,0.9911257463451776
27.1,0.9913724402210833
27.150000000000002,0.9916135600916289
27.200000000000003,0.9918491766529428
27.25,0.992079361576019
27.3,0.9923041874802699
27.35,0.9925237279011966
27.400000000000002,0.9927380572525635
27.450000000000003,0.992947250783436
27.5,0.9931513845304888
27.55,0.9933505352659892
27.6,0.9935447804418824
27.650000000000002,0.9937341981304111
27.700000000000003,0.993918866961689
27.75,0.9940988660586814
27.8,0.9942742749700034
27.85,0.9944451736009734
27.900000000000002,0.9946116421433293
27.950000000000003,0.9947737610040076
28.0,0.9949316107333808
28.05,0.995085271953314
28.1,0.995234825285406
28.150000000000002,0.9953803512797341
28.200000000000003,0.9955219303444295
28.25,0.9956596426763631
28.3,0.9957935681932081
28.35,0.9959237864671409
28.400000000000002,0.9960503766603779
28.450000000000003,0.996173417462765
28.5,0.9962929870315845
28.55,0.9964091629337389
28.6,0.9965220220904373
28.650000000000002,0.9966316407244944
28.700000000000003,0.9967380943103318
28.75,0.9968414575267506
28.8,0.9969418042125268
28.85,0.9970392073248577
28.900000000000002,0.9971337389006808
28.950000000000003,0.997225470020861
29.0,0.997314470777249
29.05,0.9974008102425528
29.1,0.9974845564430197
29.150000000000002,0.9975657763338622
29.200000000000003,0.9976445357773719
29.25,0.9977208995236606
29.3,0.9977949311939461
29.35,0.9978666932663124
29.400000000000002,0.9979362470638617
29.450000000000003,0.9980036527451531
29.5,0.9980689692968557
29.55,0.9981322545284986
29.6,0.9981935650692493
29.650000000000002,0.9982529563665851
29.700000000000003,0.9983104826867945
29.75,0.9983661971171803
29.8,0.9984201515698831
29.85,0.9984723967872172
29.900000000000002,0.9985229823484277
29.950000000000003,0.998571956677772
30.0,0.9986193670538251
30.05,0.9986652596199319
30.1,0.9987096793957043
30.150000000000002,0.9987526702894849
30.200000000000003,0.9987942751116909
30.25,0.9988345355889597
30.3,0.9988734923790228
30.35,0.998911185086219
30.400000000000002,0.9989476522776
30.450000000000003,0.9989829314995439
30.5,0.9990170592948138
30.55,0.9990500712200102
30.6,0.9990820018633481
30.650000000000002,0.9991128848627155
30.700000000000003,0.9991427529239498
30.75,0.9991716378392986
30.8,0.9991995705060028
30.85,0.9992265809449749
30.900000000000002,0.9992526983195235
30.950000000000003,0.9992779509540913
31.0,0.9993023663529711
31.05,0.9993259712189666
31.1,0.9993487914719751
31.150000000000002,0.9993708522674515
31.200000000000003,0.9993921780147531
31.25,0.9994127923953091
31.3,0.9994327183806279
31.35,0.9994519782501006
31.400000000000002,0.9994705936085929
31.450000000000003,0.9994885854038121
31.5,0.9995059739434248
31.55,0.9995227789119335
31.6,0.9995390193872751
31.650000000000002,0.9995547138571582
31.700000000000003,0.9995698802351103
31.75,0.9995845358762423
31.8,0.9995986975927201
31.85,0.9996123816689326
31.900000000000002,0.9996256038763615
31.950000000000003,0.9996383794881477
32.0,0.9996507232933491
32.050000000000004,0.9996626496108916
32.1,0.9996741723032063
32.15,0.999685304789572
32.2,0.9996960600591341
32.25,0.9997064506836286
32.300000000000004,0.9997164888297995
32.35,0.9997261862715069
32.4,0.9997355544015496
32.45,0.9997446042431755
32.5,0.9997533464613114
32.550000000000004,0.9997617913734952
32.6,0.9997699489605276
32.65,0.9997778288768382
32.7,0.9997854404605768
32.75,0.9997927927434327
32.800000000000004,0.9997998944601804
32.85,0.9998067540579715
32.9,0.9998133797053587
32.95,0.9998197793010715
33.0,0.9998259604825426
33.050000000000004,0.9998319306341901
33.1,0.9998376968954636
33.15,0.9998432661686536
33.2,0.9998486451264766
33.25,0.9998538402194366
33.300000000000004,0.9998588576829669
33.35,0.9998637035443636
33.4,0.9998683836295085
33.45,0.9998729035693905
33.5,0.9998772688064327
33.550000000000004,0.9998814846006222
33.6,0.9998855560354581
33.65,0.9998894880237137
33.7,0.9998932853130225
33.75,0.9998969524912907
33.800000000000004,0.9999004939919443
33.85,0.9999039140990076
33.9,0.9999072169520268
33.95,0.9999104065508384
34.0,0.9999134867601878
34.050000000000004,0.9999164613141956
34.1,0.9999193338206956
34.15,0.9999221077654189
34.2,0.9999247865160572
34.25,0.9999273733261868
34.300000000000004,0.9999298713390761
34.35,0.9999322835913604
34.4,0.9999346130166066
34.45,0.9999368624487591
34.5,0.9999390346254698
34.550000000000004,0.9999411321913301
34.6,0.9999431577009883
34.65,0.9999451136221709
34.7,0.9999470023386011
34.75,0.9999488261528264
34.800000000000004,0.9999505872889479
34.85,0.999952287895265
34.9,0.9999539300468291
34.95,0.9999555157479191
35.0,0.9999570469344253
35.050000000000004,0.999958525476164
35.1,0.9999599531791102
35.15,0.9999613317875571
35.2,0.9999626629862056
35.25,0.9999639484021807
35.300000000000004,0.9999651896069885
35.35,0.9999663881183963
35.4,0.9999675454022581
35.45,0.9999686628742792
35.5,0.9999697419017199
35.550000000000004,0.999970783805038
35.6,0.9999717898594845
35.65,0.9999727612966395
35.7,0.9999736993058992
35.75,0.9999746050359105
35.800000000000004,0.9999754795959631
35.85,0.9999763240573265
35.9,0.999977139454547
35.95,0.9999779267867042
36.0,0.9999786870186128
36.050000000000004,0.9999794210820011
36.1,0.9999801298766339
36.15,0.9999808142714065
36.2,0.9999814751053999
36.25,0.9999821131888994
36.300000000000004,0.999982729304376
36.35,0.9999833242074437
36.4,0.9999838986277683
36.45,0.9999844532699659
36.5,0.9999849888144524
36.550000000000004,0.9999855059182747
36.6,0.9999860052159111
36.65,0.9999864873200419
36.7,0.9999869528222975
36.75,0.999987402293982
36.800000000000004,0.9999878362867638
36.85,0.9999882553333529
36.9,0.9999886599481507
36.95,0.9999890506278755
37.0,0.9999894278521696
37.050000000000004,0.9999897920841863
37.1,0.9999901437711538
37.15,0.9999904833449231
37.2,0.9999908112224932
37.25,0.9999911278065244
37.300000000000004,0.9999914334858259
37.35,0.9999917286358364
37.4,0.999992013619078
37.45,0.9999922887856039
37.5,0.9999925544734244
37.550000000000004,0.99999281100892
37.6,0.9999930587072428
37.65,0.999993297872702
37.7,0.9999935287991327
37.75,0.9999937517702624
37.800000000000004,0.9999939670600527
37.85,0.9999941749330379
37.9,0.9999943756446457
37.95,0.9999945694415151
38.0,0.9999947565617956
38.050000000000004,0.9999949372354376
38.1,0.9999951116844784
38.15,0.9999952801233097
38.2,0.999995442758946
38.25,0.9999955997912716
38.300000000000004,0.9999957514132912
38.35,0.9999958978113653
38.400000000000006,0.9999960391654359
38.45,0.9999961756492511
38.5,0.9999963074305768
38.550000000000004,0.9999964346714002
38.6,0.9999965575281334
38.650000000000006,0.9999966761518015
38.7,0.999996790688228
38.75,0.9999969012782152
38.800000000000004,0.9999970080577175
38.85,0.9999971111580062
38.900000000000006,0.9999972107058316
38.95,0.9999973068235801
39.0,0.999997399629422
39.050000000000004,0.999997489237458
39.1,0.9999975757578591
39.150000000000006,0.9999976592970002
39.2,0.9999977399575958
39.25,0.9999978178388182
39.300000000000004,0.9999978930364272
39.35,0.9999979656428828
39.400000000000006,0.9999980357474594
39.45,0.9999981034363576
39.5,0.9999981687928076
39.550000000000004,0.9999982318971745
39.6,0.9999982928270517
39.650000000000006,0.999998351657363
39.7,0.9999984084604495
39.75,0.9999984633061593
39.800000000000004,0.9999985162619363
39.85,0.9999985673928998
39.900000000000006,0.9999986167619269
39.95,0.9999986644297268
40.0,0.9999987104549184


==> data/weighted_tau07_Brain_braak6.csv <==
Time_years,Weighted_mean
0.0,0.0
0.05,0.0
0.1,1.5992466605523058e-07
0.15000000000000002,3.3873668196341856e-07
0.2,5.378168091344901e-07
0.25,7.58629467357599e-07
0.30000000000000004,1.0027230262642464e-06
0.35000000000000003,1.2717339517712737e-06
0.4,1.5673911283420419e-06
0.45,1.8915203711460995e-06
0.5,2.2460491357961777e-06
0.55,2.633011433654514e-06
0.6000000000000001,3.054552961013425e-06
0.65,3.512936450780578e-06
0.7000000000000001,4.0105472556382164e-06
0.75,4.549899171998139e-06
0.8,5.133640514441092e-06
0.8500000000000001,5.764560450710723e-06
0.9,6.445595607729608e-06
0.9500000000000001,7.179836959517783e-06
1.0,7.970537008324064e-06
1.05,8.821117270727242e-06
1.1,9.735176080929144e-06
1.1500000000000001,1.0716496723944424e-05
1.2000000000000002,1.1769055911894936e-05
1.25,1.289703261713727e-05
1.3,1.4104817276493654e-05
1.35,1.539702138142508e-05
1.4000000000000001,1.67784874695586e-05
1.4500000000000002,1.8254299533595618e-05
1.5,1.9829793864263327e-05
1.55,2.15105703446103e-05
1.6,2.3302504213618047e-05
1.6500000000000001,2.521175831783648e-05
1.7000000000000002,2.7244795870417823e-05
1.75,2.9408393737773217e-05
1.8,3.1709656274680484e-05
1.85,3.415602972969064e-05
1.9000000000000001,3.6755317243354785e-05
1.9500000000000002,3.9515694462665234e-05
2.0,4.244572579607715e-05
2.0500000000000003,4.5554381334315475e-05
2.1,4.885105446309595e-05
2.15,5.234558019491809e-05
2.2,5.604825424807933e-05
2.25,5.996985290203458e-05
2.3000000000000003,6.41216536592854e-05
2.35,6.851545674523352e-05
2.4000000000000004,7.316360747815151e-05
2.45,7.807901954319764e-05
2.5,8.327519920482002e-05
2.5500000000000003,8.8766270493821e-05
2.6,9.456700140601222e-05
2.6500000000000004,0.00010069283115115074
2.7,0.000107159898491625
2.75,0.00011398507121223107
2.8000000000000003,0.00012118597676331816
2.85,0.00012878103412115313
2.9000000000000004,0.00013678948691076952
2.95,0.00014523143783805873
3.0,0.00015412788447916395
3.0500000000000003,0.00016350075647693666
3.1,0.00017337295419577692
3.1500000000000004,0.00018376838888752012
3.2,0.00019471202442290704
3.25,0.00020622992064454155
3.3000000000000003,0.00021834927839936607
3.35,0.0002310984863096067
3.4000000000000004,0.00024450716934365757
3.45,0.000258606239249698
3.5,0.0002734279469165372
3.5500000000000003,0.0002890059367282261
3.6,0.00030537530298068404
3.6500000000000004,0.00032257264843042825
3.7,0.0003406361450471456
3.75,0.0003596055970442791
3.8000000000000003,0.00037952250626291714
3.85,0.00040043013998686754
3.9000000000000004,0.00042237360126833365
3.95,0.0004453999018453409
4.0,0.0004695580377347863
4.05,0.0004948990675856855
4.1000000000000005,0.0005214761938801308
4.15,0.0005493448470708922
4.2,0.0005785627727462539
4.25,0.0006091901219151619
4.3,0.0006412895445067311
4.3500000000000005,0.0006749262861805971
4.4,0.000710168288545937
4.45,0.000747086292888565
4.5,0.0007857539475073994
4.55,0.0008262479187626107
4.6000000000000005,0.0008686480059396427
4.65,0.0009130372600340769
4.7,0.0009595021065636889
4.75,0.0010081324725151719
4.800000000000001,0.0010590219175333556
4.8500000000000005,0.0011122677694621382
4.9,0.001167971264345922
4.95,0.0012262376910015065
5.0,0.0012871765402694593
5.050000000000001,0.00135090165905466
5.1000000000000005,0.0014175314092644646
5.15,0.0014871888317522465
5.2,0.001560001815373096
5.25,0.0016361032712566318
5.300000000000001,0.0017156313123999633
5.3500000000000005,0.0017987294386814126
5.4,0.0018855467273924233
5.45,0.001976238029382565
5.5,0.0020709641709070943
5.550000000000001,0.0021698921612631965
5.6000000000000005,0.0022731954062954283
5.65,0.002381053927844416
5.7,0.002493654589207117
5.75,0.0026111913266686987
5.800000000000001,0.0027338653871581907
5.8500000000000005,0.0028618855720706593
5.9,0.0029954684872885396
5.95,0.003134838799423494
6.0,0.003280229498287778
6.050000000000001,0.003431882165590857
6.1000000000000005,0.003590047249841725
6.15,0.0037549843474221655
6.2,0.003926962489777919
6.25,0.004106260436656663
6.300000000000001,0.004293166975300451
6.3500000000000005,0.00448798122547912
6.4,0.00469101295022687
6.45,0.004902582872118699
6.5,0.005123022994896517
6.550000000000001,0.005352676930225041
6.6000000000000005,0.005591900229326324
6.65,0.005841060719208328
6.7,0.00610053884316749
6.75,0.006370728005207235
6.800000000000001,0.006652034917973854
6.8500000000000005,0.0069448799537691055
6.9,0.007249697498153123
6.95,0.007566936305604002
7.0,0.007897059856649789
7.050000000000001,0.00824054671583575
7.1000000000000005,0.008597890889834349
7.15,0.008969602184946539
7.2,0.009356206563182366
7.25,0.00975824649604457
7.300000000000001,0.01017628131507281
7.3500000000000005,0.01061088755813619
7.4,0.01106265931039074
7.45,0.011532208538743106
7.5,0.01202016541858557
7.550000000000001,0.012527178651487543
7.6000000000000005,0.013053915772447787
7.65,0.01360106344522769
7.7,0.014169327744200875
7.75,0.014759434421067362
7.800000000000001,0.015372129154692615
7.8500000000000005,0.016008177782242852
7.9,0.016668366509698006
7.95,0.01735350209973458
8.0,0.018064412034881152
8.05,0.018801944653760595
8.1,0.0195669692581465
8.15,0.020360376188475925
8.200000000000001,0.021183076865379052
8.25,0.02203600379470698
8.3,0.022920110533465356
8.35,0.023836371613991453
8.4,0.024785782423650544
8.450000000000001,0.02576935903726973
8.5,0.026788137999481182
8.55,0.02784317605410673
8.6,0.028935549817687804
8.65,0.030066355394247644
8.700000000000001,0.031236707928368006
8.75,0.0324477410936728
8.8,0.033700606513834386
8.85,0.03499647311326128
8.9,0.03633652639468254
8.950000000000001,0.03772196764092322
9.0,0.039154013038263207
9.05,0.0406338927188895
9.1,0.04216284972009581
9.15,0.04374213885804683
9.200000000000001,0.04537302551411558
9.25,0.04705678433201844
9.3,0.04879469782421088
9.35,0.05058805488628038
9.4,0.05243814921836479
9.450000000000001,0.05434627765294894
9.5,0.056313738388744705
9.55,0.05834182913073545
9.600000000000001,0.06043184513687344
9.65,0.06258507717234778
9.700000000000001,0.06480280937279913
9.75,0.067086317018336
9.8,0.0694368642207115
9.850000000000001,0.07185570152653964
9.9,0.07434406343997427
9.950000000000001,0.07690316586882681
10.0,0.0795342034986665
10.05,0.08223834710002771
10.100000000000001,0.08501674077442586
10.15,0.08787049914547132
10.200000000000001,0.09080070450194769
10.25,0.09380840390029775
10.3,0.0968946062345173
10.350000000000001,0.10006027928200528
10.4,0.10330634673443605
10.450000000000001,0.10663368522322006
10.5,0.11004312134957492
10.55,0.11353542872965955
10.600000000000001,0.11711132506560396
10.65,0.12077146925359968
10.700000000000001,0.12451645854050393
10.75,0.1283468257406302
10.8,0.132263036524567
10.850000000000001,0.1362654867919646
10.9,0.14035450014026313
10.950000000000001,0.14453032544129665
11.0,0.14879313453759493
11.05,0.15314302007002434
11.100000000000001,0.15757999344814064
11.15,0.16210398297429796
11.200000000000001,0.16671483213214083
11.25,0.17141229804962602
11.3,0.17619605014615639
11.350000000000001,0.18106566897279092
11.4,0.18602064525379583
11.450000000000001,0.19106037913704907
11.5,0.19618417965999876
11.55,0.20139126443700914
11.600000000000001,0.2066807595730189
11.65,0.21205169980748254
11.700000000000001,0.21750302889157858
11.75,0.2230336002006576
11.8,0.2286421775828642
11.850000000000001,0.23432743644382467
11.9,0.2400879650662318
11.950000000000001,0.24592226616210952
12.0,0.251828758654492
12.05,0.2578057796842195
12.100000000000001,0.2638515868365399
12.15,0.26996436058122686
12.200000000000001,0.2761422069189609
12.25,0.2823831602258152
12.3,0.2886851862868076
12.350000000000001,0.29504618550865475
12.4,0.3014639963010843
12.450000000000001,0.3079363986153422
12.5,0.3144611176278565
12.55,0.3210358275564123
12.600000000000001,0.3276581555956441
12.65,0.3343256859581559
12.700000000000001,0.34103596400716246
12.75,0.3477865004661757
12.8,0.3545747756909651
12.850000000000001,0.3613982439887873
12.9,0.3682543379697102
12.950000000000001,0.3751404729147579
13.0,0.38205405114555663
13.05,0.3889924663801974
13.100000000000001,0.3959531080601187
13.15,0.40293336563296644
13.200000000000001,0.40993063277661806
13.25,0.4169423115498357
13.3,0.4239658164553676
13.350000000000001,0.4309985784017303
13.4,0.4380380485503765
13.450000000000001,0.4450817020355014
13.5,0.45212704154432887
13.55,0.45917160074638735
13.600000000000001,0.4662129475609993
13.65,0.47324868725298347
13.700000000000001,0.4802764653473962
13.75,0.487293970355019
13.8,0.4942989363012279
13.850000000000001,0.5012891450518487
13.9,0.508262428430617
13.950000000000001,0.5152166701239084
14.0,0.5221498073694871
14.05,0.529059832427115
14.100000000000001,0.5359447938299974
14.15,0.5428027974171675
14.200000000000001,0.5496320071480629
14.25,0.5564306457016772
14.3,0.5631969948638111
14.350000000000001,0.5699293957070576
14.4,0.5766262485692576
14.450000000000001,0.5832860128372087
14.5,0.5899072065434515
14.55,0.5964884057849169
14.600000000000001,0.6030282439731512
14.65,0.6095254109266869
14.700000000000001,0.6159786518169275
14.75,0.6223867659796161
14.8,0.6287486056046069
14.850000000000001,0.6350630743171934
14.9,0.641329125664699
14.950000000000001,0.6475457615224043
15.0,0.6537120304331181
15.05,0.6598270258948712
15.100000000000001,0.6658898846112385
15.15,0.6718997847187363
15.200000000000001,0.6778559440055678
15.25,0.6837576181357116
15.3,0.68960409889195
15.350000000000001,0.6953947124509562
15.4,0.7011288177029541
15.450000000000001,0.706805804627787
15.5,0.712425092738442
15.55,0.717986129602226
15.600000000000001,0.7234883894488403
15.65,0.7289313718735925
15.700000000000001,0.7343146006429274
15.75,0.7396376226083273
15.8,0.7449000067334839
15.850000000000001,0.7501013432384519
15.9,0.7552412428633006
15.950000000000001,0.7603193362525553
16.0,0.7653352734605393
16.05,0.770288723576508
16.1,0.7751793744673545
16.150000000000002,0.7800069326345036
16.2,0.7847711231805803
16.25,0.7894716898804225
16.3,0.7941083953500699
16.35,0.7986810213065266
16.400000000000002,0.803189368910314
16.45,0.8076332591821754
16.5,0.812012533484722
16.55,0.8163270540593418
16.6,0.8205767046083513
16.650000000000002,0.8247613909121161
16.7,0.8288810414707393
16.75,0.8329356081598912
16.8,0.8369250668904414
16.85,0.8408494182617372
16.900000000000002,0.8447086881986736
16.95,0.8485029285630667
17.0,0.8522322177303272
17.05,0.8558966611229679
17.1,0.8594963916931115
17.150000000000002,0.8630315703468272
17.2,0.8665023863038831
17.25,0.8699090573872518
17.3,0.8732518302375334
17.35,0.8765309804482725
17.400000000000002,0.879746812619001
17.45,0.8828996603236609
17.5,0.8859898859929164
17.55,0.8890178807096598
17.6,0.8919840639178189
17.650000000000002,0.8948888830453327
17.7,0.8977328130428632
17.75,0.9005163558405122
17.8,0.9032400397254008
17.85,0.905904418643559
17.900000000000002,0.908510071430074
17.95,0.9110576009718817
18.0,0.9135476333079896
18.05,0.9159808166722261
18.1,0.9183578204838749
18.150000000000002,0.9206793342917577
18.2,0.9229460666774508
18.25,0.9251587441234219
18.3,0.9273181098518791
18.35,0.9294249226401116
18.400000000000002,0.9314799556180233
18.45,0.9334839950534404
18.5,0.9354378391306201
18.55,0.937342296727193
18.6,0.9391981861945525
18.650000000000002,0.9410063341464461
18.7,0.9427675742602554
18.75,0.9444827460951697
18.8,0.9461526939311345
18.85,0.9477782656321665
18.900000000000002,0.9493603115372846
18.95,0.9508996833819966
19.0,0.9523972332529584
19.05,0.9538538125780979
19.1,0.9552702711541805
19.150000000000002,0.956647456213503
19.200000000000003,0.9579862115310886
19.25,0.9592873765734808
19.3,0.9605517856899703
19.35,0.9617802673468169
19.400000000000002,0.9629736434048105
19.450000000000003,0.9641327284402619
19.5,0.9652583291093356
19.55,0.9663512435554221
19.6,0.9674122608590832
19.650000000000002,0.9684421605299424
19.700000000000003,0.9694417120397485
19.75,0.9704116743957172
19.8,0.9713527957531344
19.85,0.9722658130661247
19.900000000000002,0.9731514517753871
19.950000000000003,0.9740104255316444
20.0,0.97484343595349
20.05,0.9756511724182673
20.1,0.9764343118845917
20.150000000000002,0.9771935187451009
20.200000000000003,0.9779294447079798
20.25,0.9786427287058529
20.3,0.9793339968305785
20.35,0.9800038622925319
20.400000000000002,0.9806529254029607
20.450000000000003,0.9812817735780192
20.5,0.9818909813631196
20.55,0.9824811104762567
20.6,0.9830527098690115
20.650000000000002,0.983606315803962
20.700000000000003,0.9841424519472765
20.75,0.9846616294753098
20.8,0.9851643471940503
20.85,0.9856510916703315
20.900000000000002,0.9861223373737494
20.950000000000003,0.9865785468282813
21.0,0.9870201707726517
21.05,0.9874476483285182
21.1,0.9878614071756259
21.150000000000002,0.9882618637330963
21.200000000000003,0.9886494233460731
21.25,0.9890244804770003
21.3,0.989387418900824
21.35,0.9897386119034877
21.400000000000002,0.9900784224830941
21.450000000000003,0.9904072035531748
21.5,0.9907252981475302
21.55,0.9910330396261444
21.6,0.9913307518817153
21.650000000000002,0.9916187495463731
21.700000000000003,0.9918973381981898
21.75,0.9921668145671176
21.8,0.99242746674002
21.85,0.9926795743644903
21.900000000000002,0.992923408851175
21.950000000000003,0.9931592335743485
22.0,0.993387304070502
22.05,0.9936078682347479
22.1,0.9938211665148386
22.150000000000002,0.9940274321026413
22.200000000000003,0.9942268911229125
22.25,0.9944197628192462
22.3,0.9946062597370725
22.35,0.9947865879036141
22.400000000000002,0.9949609470047072
22.450000000000003,0.9951295305584207
22.5,0.9952925260854062
22.55,0.9954501152759397
22.6,0.9956024741536017
22.650000000000002,0.9957497732355891
22.700000000000003,0.9958921776896155
22.75,0.9960298474874063
22.8,0.9961629375547807
22.85,0.9962915979183217
22.900000000000002,0.996415973848647
22.950000000000003,0.9965362060002967
23.0,0.9966524305482625
23.05,0.9967647793211744
23.1,0.9968733799311933
23.150000000000002,0.9969783559006259
23.200000000000003,0.9970798267853139
23.25,0.9971779082948301
23.3,0.9972727124095357
23.35,0.9973643474945294
23.400000000000002,0.9974529184105579
23.450000000000003,0.9975385266219194
23.5,0.9976212703014256
23.55,0.9977012444324701
23.6,0.9977785409082566
23.650000000000002,0.9978532486282466
23.700000000000003,0.9979254535918841
23.75,0.9979952389896444
23.8,0.9980626852914765
23.85,0.9981278703326901
23.900000000000002,0.9981908693973435
23.950000000000003,0.9982517552991945
24.0,0.998310598460267
24.05,0.998367466987092
24.1,0.9984224267446828
24.150000000000002,0.9984755414282925
24.200000000000003,0.9985268726330189
24.25,0.9985764799213037
24.3,0.9986244208883857
24.35,0.9986707512257577
24.400000000000002,0.9987155247826852
24.450000000000003,0.9987587936258294
24.5,0.9988006080970385
24.55,0.9988410168693457
24.6,0.998880067001229
24.650000000000002,0.9989178039891831
24.700000000000003,0.9989542718186447
24.75,0.9989895130133238
24.8,0.9990235686829818
24.85,0.9990564785697061
24.900000000000002,0.9990882810927173
24.950000000000003,0.9991190133917625
25.0,0.999148711369123
25.05,0.9991774097302905
25.1,0.9992051420233397
25.150000000000002,0.9992319406770449
25.200000000000003,0.9992578370377754
25.25,0.9992828614052008
25.3,0.9993070430668537
25.35,0.9993304103315744
25.400000000000002,0.9993529905618771
25.450000000000003,0.9993748102052676
25.5,0.9993958948245488
25.55,0.9994162691271392
25.6,0.9994359569934418
25.650000000000002,0.9994549815042882
25.700000000000003,0.9994733649674916
25.75,0.9994911289435239
25.8,0.9995082942703674
25.85,0.9995248810875418
25.900000000000002,0.9995409088593505
25.950000000000003,0.999556396397363
26.0,0.9995713618821598
26.05,0.9995858228843616
26.1,0.9995997963849679
26.150000000000002,0.9996132987950272
26.200000000000003,0.9996263459746557
26.25,0.9996389532514319
26.3,0.9996511354381828
26.35,0.9996629068501813
26.400000000000002,0.9996742813217774
26.450000000000003,0.9996852722224785
26.5,0.9996958924724944
26.55,0.9997061545577725
26.6,0.9997160705445295
26.650000000000002,0.9997256520933037
26.700000000000003,0.9997349104725405
26.75,0.9997438565717243
26.8,0.9997525009140794
26.85,0.9997608536688415
26.900000000000002,0.9997689246631263
26.950000000000003,0.9997767233933998
27.0,0.9997842590365701
27.05,0.9997915404607038
27.1,0.9997985762353927
27.150000000000002,0.9998053746417669
27.200000000000003,0.9998119436821791
27.25,0.9998182910895653
27.3,0.9998244243364912
27.35,0.999830350643895
27.400000000000002,0.999836076989542
27.450000000000003,0.9998416101161934
27.5,0.9998469565395048
27.55,0.9998521225556568
27.6,0.9998571142487318
27.650000000000002,0.9998619374978462
27.700000000000003,0.9998665979840423
27.75,0.9998711011969453
27.8,0.9998754524412043
27.85,0.9998796568427123
27.900000000000002,0.9998837193546213
27.950000000000003,0.9998876447631523
28.0,0.9998914376932113
28.05,0.9998951026138212
28.1,0.9998986438433647
28.150000000000002,0.9999020655546544
28.200000000000003,0.999905371779837
28.25,0.9999085664151224
28.3,0.9999116532253669
28.35,0.9999146358484912
28.400000000000002,0.9999175177997568
28.450000000000003,0.9999203024758965
28.5,0.9999229931591062
28.55,0.9999255930209027
28.6,0.999928105125852
28.650000000000002,0.9999305324351718
28.700000000000003,0.9999328778102132
28.75,0.999935144015825
28.8,0.9999373337236066
28.85,0.9999394495150491
28.900000000000002,0.9999414938845711
28.950000000000003,0.9999434692424537
29.0,0.9999453779176773
29.05,0.9999472221606583
29.1,0.9999490041459014
29.150000000000002,0.9999507259745544
29.200000000000003,0.9999523896768845
29.25,0.9999539972146649
29.3,0.9999555504834862
29.35,0.9999570513149838
29.400000000000002,0.9999585014790001
29.450000000000003,0.9999599026856615
29.5,0.9999612565873969
29.55,0.9999625647808811
29.6,0.9999638288089148
29.650000000000002,0.9999650501622409
29.700000000000003,0.9999662302813015
29.75,0.9999673705579332
29.8,0.9999684723370065
29.85,0.9999695369180106
29.900000000000002,0.9999705655565819
29.950000000000003,0.9999715594659859
30.0,0.9999725198185437
30.05,0.999973447747015
30.1,0.9999743443459321
30.150000000000002,0.9999752106728886
30.200000000000003,0.9999760477497867
30.25,0.9999768565640392
30.3,0.9999776380697357
30.35,0.9999783931887649
30.400000000000002,0.9999791228119025
30.450000000000003,0.9999798277998587
30.5,0.9999805089842936
30.55,0.9999811671687983
30.6,0.9999818031298409
30.650000000000002,0.9999824176176813
30.700000000000003,0.9999830113572573
30.75,0.9999835850490355
30.8,0.9999841393698423
30.85,0.9999846749736567
30.900000000000002,0.999985192492383
30.950000000000003,0.9999856925365961
31.0,0.9999861756962617
31.05,0.9999866425414298
31.1,0.9999870936229096
31.150000000000002,0.9999875294729151
31.200000000000003,0.9999879506056967
31.25,0.9999883575181449
31.3,0.9999887506903762
31.35,0.9999891305863009
31.400000000000002,0.9999894976541677
31.450000000000003,0.9999898523270934
31.5,0.9999901950235743
31.55,0.9999905261479797
31.6,0.9999908460910265
31.650000000000002,0.9999911552302425
31.700000000000003,0.9999914539304099
31.75,0.9999917425439964
31.8,0.9999920214115706
31.85,0.9999922908622034
31.900000000000002,0.9999925512138571
31.950000000000003,0.9999928027737581
32.0,0.9999930458387624
32.050000000000004,0.9999932806957023
32.1,0.9999935076217273
32.15,0.9999937268846298
32.2,0.9999939387431609
32.25,0.9999941434473371
32.300000000000004,0.9999943412387321
32.35,0.9999945323507654
32.4,0.9999947170089742
32.45,0.9999948954312818
32.5,0.999995067828254
32.550000000000004,0.9999952344033476
32.6,0.999995395353149
32.65,0.9999955508676086
32.7,0.9999957011302625
32.75,0.9999958463184496
32.800000000000004,0.9999959866035225
32.85,0.9999961221510477
32.9,0.9999962531210014
32.95,0.999996379667959
33.0,0.9999965019412758
33.050000000000004,0.9999966200852644
33.1,0.9999967342393652
33.15,0.9999968445383106
33.2,0.9999969511122832
33.25,0.99999705408707
33.300000000000004,0.9999971535842104
33.35,0.9999972497211425
33.4,0.9999973426113348
33.45,0.9999974323644285
33.5,0.9999975190863605
33.550000000000004,0.9999976028794904
33.6,0.9999976838427229
33.65,0.9999977620716227
33.7,0.999997837658527
33.75,0.9999979106926555
33.800000000000004,0.9999979812602143
33.85,0.9999980494445008
33.9,0.9999981153259969
33.95,0.9999981789824706
34.0,0.9999982404890593
34.050000000000004,0.9999982999183669
34.1,0.9999983573405437
34.15,0.9999984128233722
34.2,0.9999984664323457
34.25,0.9999985182307456
34.300000000000004,0.9999985682797174
34.35,0.9999986166383406
34.4,0.9999986633637005
34.45,0.9999987085109545
34.5,0.999998752133397
34.550000000000004,0.9999987942825234
34.6,0.9999988350080898
34.65,0.9999988743581731
34.7,0.9999989123792246
34.75,0.9999989491161291
34.800000000000004,0.9999989846122542
34.85,0.9999990189095045
34.9,0.999999052048367
34.95,0.999999084067965
35.0,0.9999991150060975
35.050000000000004,0.9999991448992888
35.1,0.9999991737828288
35.15,0.9999992016908166
35.2,0.999999228656199
35.25,0.9999992547108103
35.300000000000004,0.9999992798854107
35.35,0.9999993042097203
35.4,0.999999327712456
35.45,0.9999993504213653
35.5,0.999999372363259
35.550000000000004,0.9999993935640402
35.6,0.9999994140487405
35.65,0.9999994338415433
35.7,0.9999994529658174
35.75,0.9999994714441414
35.800000000000004,0.9999994892983314
35.85,0.9999995065494665
35.9,0.9999995232179154
35.95,0.9999995393233567
36.0,0.999999554884806
36.050000000000004,0.9999995699206364
36.1,0.9999995844486004
36.15,0.9999995984858511
36.2,0.9999996120489616
36.25,0.9999996251539464
36.300000000000004,0.9999996378162785
36.35,0.9999996500509083
36.4,0.9999996618722817
36.45,0.9999996732943559
36.5,0.999999684330618
36.550000000000004,0.9999996949940989
36.6,0.9999997052973884
36.65,0.9999997152526532
36.7,0.999999724871648
36.75,0.9999997341657295
36.800000000000004,0.9999997431458728
36.85,0.9999997518226814
36.9,0.9999997602064001
36.95,0.9999997683069292
37.0,0.9999997761338327
37.050000000000004,0.9999997836963533
37.1,0.9999997910034206
37.15,0.9999997980636631
37.2,0.9999998048854171
37.25,0.9999998114767387
37.300000000000004,0.9999998178454104
37.35,0.9999998239989533
37.4,0.9999998299446329
37.45,0.9999998356894708
37.5,0.9999998412402509
37.550000000000004,0.9999998466035274
37.6,0.9999998517856338
37.65,0.9999998567926895
37.7,0.9999998616306073
37.75,0.9999998663051005
37.800000000000004,0.9999998708216884
37.85,0.9999998751857052
37.9,0.9999998794023046
37.95,0.9999998834764661
38.0,0.9999998874130002
38.050000000000004,0.9999998912165564
38.1,0.9999998948916263
38.15,0.9999998984425492
38.2,0.9999999018735196
38.25,0.9999999051885886
38.300000000000004,0.9999999083916711
38.35,0.9999999114865504
38.400000000000006,0.9999999144768811
38.45,0.9999999173661948
38.5,0.9999999201579031
38.550000000000004,0.9999999228553043
38.6,0.9999999254615823
38.650000000000006,0.9999999279798167
38.7,0.9999999304129806
38.75,0.9999999327639483
38.800000000000004,0.9999999350354953
38.85,0.9999999372303052
38.900000000000006,0.9999999393509702
38.95,0.9999999413999946
39.0,0.9999999433797981
39.050000000000004,0.9999999452927194
39.1,0.9999999471410173
39.150000000000006,0.9999999489268753
39.2,0.9999999506524027
39.25,0.9999999523196366
39.300000000000004,0.9999999539305469
39.35,0.999999955487036
39.400000000000006,0.999999956990942
39.45,0.9999999584440419
39.5,0.9999999598480512
39.550000000000004,0.999999961204629
39.6,0.9999999625153767
39.650000000000006,0.9999999637818426
39.7,0.9999999650055232
39.75,0.9999999661878637
39.800000000000004,0.9999999673302601
39.85,0.9999999684340619
39.900000000000006,0.999999969500573
39.95,0.9999999705310535
40.0,0.9999999715267203


==> data/weighted_tau_020_Brain.csv <==
Time_years,Weighted_mean
0.0,0.0007136947259027902
0.05,0.0007136947259027902
0.1,0.000725062997316977
0.15000000000000002,0.000736531211555008
0.2,0.0007481020707063508
0.25,0.0007597765253592674
0.30000000000000004,0.0007715555354663731
0.35000000000000003,0.0007834400695270024
0.4,0.0007954311046595556
0.45,0.0008075296266740481
0.5,0.0008197366301452755
0.55,0.0008320531184866218
0.6000000000000001,0.0008444801040244802
0.65,0.000857018608073347
0.7000000000000001,0.0008696696610115508
0.75,0.0008824343023576251
0.8,0.0008953135808473704
0.8500000000000001,0.0009083085545115562
0.9,0.0009214202907543024
0.9500000000000001,0.0009346498664321536
1.0,0.0009479983679338119
1.05,0.0009614668912605893
1.1,0.0009750565421075227
1.1500000000000001,0.0009887684359452282
1.2000000000000002,0.0010026036981024384
1.25,0.0010165634638492661
1.3,0.001030648878481185
1.35,0.0010448610974037468
1.4000000000000001,0.0010592012862180105
1.4500000000000002,0.0010736706208067596
1.5,0.0010882702874214101
1.55,0.0011030014827697271
1.6,0.001117865414104241
1.6500000000000001,0.0011328632993115027
1.7000000000000002,0.0011479963670020766
1.75,0.001163265856601293
1.8,0.001178673018440844
1.85,0.001194219113851137
1.9000000000000001,0.0012099054152544676
1.9500000000000002,0.0012257332062589929
2.0,0.0012417037817535439
2.0500000000000003,0.001257818448003224
2.1,0.0012740785227458957
2.15,0.0012904853352894668
2.2,0.0013070402266100339
2.25,0.0013237445494508773
2.3000000000000003,0.001340599668422354
2.35,0.0013576069601026097
2.4000000000000004,0.0013747678131392088
2.45,0.001392083628351636
2.5,0.0014095558188346963
2.5500000000000003,0.0014271858100628138
2.6,0.0014449750399952606
2.6500000000000004,0.0014629249591822662
2.7,0.0014810370308721067
2.75,0.0014993127311190829
2.8000000000000003,0.001517753548892474
2.85,0.001536360986186419
2.9000000000000004,0.0015551365581307976
2.95,0.0015740817931030324
3.0,0.0015931982328408977
3.0500000000000003,0.001612487432556323
3.1,0.0016319509610501746
3.1500000000000004,0.0016515904008280351
3.2,0.0016714073482170374
3.25,0.0016914034134836557
3.3000000000000003,0.0017115802209525968
3.35,0.0017319394091266762
3.4000000000000004,0.0017524826308077833
3.45,0.001773211553218866
3.5,0.0017941278581270269
3.5500000000000003,0.0018152332419676565
3.6,0.0018365294159696803
3.6500000000000004,0.001858018106281873
3.7,0.001879701054100315
3.75,0.0019015800157969245
3.8000000000000003,0.0019236567630491318
3.85,0.001945933082970686
3.9000000000000004,0.001968410778243596
3.95,0.0019910916672512334
4.0,0.002013977584212595
4.05,0.0020370703793177133
4.1000000000000005,0.0020603719188642777
4.15,0.002083884085395438
4.2,0.0021076087778387972
4.25,0.0021315479116466004
4.3,0.0021557034189372
4.3500000000000005,0.002180077248637665
4.4,0.0022046713666277187
4.45,0.002229487755884839
4.5,0.002254528416630686
4.55,0.002279795366478745
4.6000000000000005,0.0023052906405833006
4.65,0.0023310162917896367
4.7,0.0023569743907855753
4.75,0.0023831670262543327
4.800000000000001,0.0024095963050286256
4.8500000000000005,0.0024362643522461928
4.9,0.002463173311506591
4.95,0.0024903253450293543
5.0,0.0025177226338135086
5.050000000000001,0.002545367377798466
5.1000000000000005,0.0025732617960262643
5.15,0.002601408126805237
5.2,0.002629808627875006
5.25,0.002658465576572981
5.300000000000001,0.002687381270002162
5.3500000000000005,0.002716558025200447
5.4,0.0027459981793113404
5.45,0.002775704089756113
5.5,0.002805678134407386
5.550000000000001,0.0028359227117642476
5.6000000000000005,0.0028664402411287386
5.65,0.0028972331627839117
5.7,0.002928303938173322
5.75,0.002959655050082052
5.800000000000001,0.0029912890028192187
5.8500000000000005,0.003023208322402011
5.9,0.0030554155567412426
5.95,0.003087913275828462
6.0,0.003120704071924581
6.050000000000001,0.003153790559750064
6.1000000000000005,0.003187175376676685
6.15,0.003220861182920856
6.2,0.003254850661738499
6.25,0.00328914651962156
6.300000000000001,0.003323751486496095
6.3500000000000005,0.003358668315921912
6.4,0.003393899785293902
6.45,0.003429448696044936
6.5,0.003465317873850393
6.550000000000001,0.0035015101688343543
6.6000000000000005,0.0035380284557773793
6.65,0.0035748756343260113
6.7,0.003612054629203841
6.75,0.003649568390424324
6.800000000000001,0.003687419893505206
6.8500000000000005,0.003725612139684647
6.9,0.0037641481561390255
6.95,0.0038030309962024406
7.0,0.0038422637395878695
7.050000000000001,0.0038818494926100987
7.1000000000000005,0.003921791388410268
7.15,0.003962092587182199
7.2,0.004002756276400441
7.25,0.004043785671049948
7.300000000000001,0.004085184013857606
7.3500000000000005,0.004126954575525424
7.4,0.00416910065496544
7.45,0.004211625579536432
7.5,0.004254532705282324
7.550000000000001,0.0042978254171723495
7.6000000000000005,0.004341507129342984
7.65,0.004385581285341609
7.7,0.004430051358371951
7.75,0.00447492085154126
7.800000000000001,0.004520193298109268
7.8500000000000005,0.004565872261738923
7.9,0.004611961336748845
7.95,0.004658464148367597
8.0,0.004705384352989703
8.05,0.0047527256384334365
8.1,0.004800491724200362
8.15,0.004848686361736723
8.200000000000001,0.004897313334696466
8.25,0.004946376459206197
8.3,0.004995879584131757
8.35,0.005045826591346676
8.4,0.005096221396002321
8.450000000000001,0.0051470679467998885
8.5,0.005198370226264053
8.55,0.005250132251018496
8.6,0.00530235807206309
8.65,0.005355051775052911
8.700000000000001,0.005408217480578965
8.75,0.005461859344450679
8.8,0.0055159815579801106
8.85,0.00557058834826794
8.9,0.005625683978491158
8.950000000000001,0.005681272748192502
9.0,0.005737358993571586
9.05,0.005793947087777796
9.1,0.005851041441204855
9.15,0.005908646501787109
9.200000000000001,0.005966766755297485
9.25,0.006025406725647159
9.3,0.006084570975186903
9.35,0.0061442641050100805
9.4,0.006204490755257308
9.450000000000001,0.006265255605422785
9.5,0.0063265633746622425
9.55,0.0063884188221025135
9.600000000000001,0.006450826747152759
9.65,0.006513791989817247
9.700000000000001,0.0065773194310097685
9.75,0.006641413992869601
9.8,0.006706080639079074
9.850000000000001,0.006771324375182643
9.9,0.006837150248907544
9.950000000000001,0.006903563350485954
10.0,0.006970568812978646
10.05,0.0070381718126001835
10.100000000000001,0.007106377569045511
10.15,0.007175191345818103
10.200000000000001,0.007244618450559478
10.25,0.0073146642353801574
10.3,0.007385334097192073
10.350000000000001,0.007456633478042273
10.4,0.007528567865448103
10.450000000000001,0.007601142792733629
10.5,0.007674363839367462
10.55,0.00774823663130186
10.600000000000001,0.007822766841313104
10.65,0.007897960189343141
10.700000000000001,0.007973822442842489
10.75,0.00805035941711431
10.8,0.008127576975659707
10.850000000000001,0.00820548103052418
10.9,0.00828407754264521
10.950000000000001,0.00836337252220096
11.0,0.00844337202896008
11.05,0.00852408217263254
11.100000000000001,0.008605509113221535
11.15,0.008687659061376342
11.200000000000001,0.008770538278746194
11.25,0.008854153078335092
11.3,0.008938509824857523
11.350000000000001,0.009023614935095028
11.4,0.009109474878253726
11.450000000000001,0.009196096176322487
11.5,0.009283485404432107
11.55,0.009371649191215008
11.600000000000001,0.009460594219165877
11.65,0.009550327225002781
11.700000000000001,0.009640855000029107
11.75,0.00973218439049601
11.8,0.009824322297965482
11.850000000000001,0.009917275679673897
11.9,0.010011051548896178
11.950000000000001,0.010105656975310273
12.0,0.010201099085362228
12.05,0.010297385062631432
12.100000000000001,0.010394522148196415
12.15,0.010492517641000796
12.200000000000001,0.01059137889821955
12.25,0.0106911133356255
12.3,0.010791728427955937
12.350000000000001,0.010893231709279385
12.4,0.010995630773362528
12.450000000000001,0.011098933274036998
12.5,0.011203146925566315
12.55,0.011308279503012726
12.600000000000001,0.011414338842603861
12.65,0.011521332842099384
12.700000000000001,0.011629269461157285
12.75,0.011738156721700047
12.8,0.011848002708280427
12.850000000000001,0.011958815568446917
12.9,0.012070603513108803
12.950000000000001,0.012183374816900773
13.0,0.01229713781854697
13.05,0.012411900921224496
13.100000000000001,0.012527672592926385
13.15,0.012644461366823704
13.200000000000001,0.012762275841627127
13.25,0.012881124681947598
13.3,0.013001016618656143
13.350000000000001,0.013121960449242845
13.4,0.013243965038174812
13.450000000000001,0.013367039317253098
13.5,0.013491192285968559
13.55,0.013616433011856579
13.600000000000001,0.013742770630850517
13.65,0.013870214347633967
13.700000000000001,0.013998773435991613
13.75,0.014128457239158664
13.8,0.014259275170168952
13.850000000000001,0.014391236712201255
13.9,0.014524351418924254
13.950000000000001,0.014658628914839704
14.0,0.014794078895623857
14.05,0.014930711128467068
14.100000000000001,0.015068535452411618
14.15,0.015207561778687454
14.200000000000001,0.01534780009104596
14.25,0.015489260446091686
14.3,0.015631952973611803
14.350000000000001,0.015775887876903358
14.4,0.01592107543309826
14.450000000000001,0.01606752599348577
14.5,0.016215249983832572
14.55,0.01636425790470032
14.600000000000001,0.01651456033176046
14.65,0.01666616791610649
14.700000000000001,0.016819091384563226
14.75,0.01697334153999338
14.8,0.01712892926160114
14.850000000000001,0.017285865505232593
14.9,0.017444161303673156
14.950000000000001,0.017603827766941818
15.0,0.017764876082581958
15.05,0.017927317515948886
15.100000000000001,0.018091163410493896
15.15,0.018256425188044764
15.200000000000001,0.01842311434908262
15.25,0.018591242473014993
15.3,0.018760821218445183
15.350000000000001,0.01893186232343761
15.4,0.019104377605779172
15.450000000000001,0.019278378963236517
15.5,0.0194538783738091
15.55,0.01963088789597802
15.600000000000001,0.01980941966895029
15.65,0.019989485912898824
15.700000000000001,0.020171098929197735
15.75,0.020354271100652927
15.8,0.02053901489172796
15.850000000000001,0.020725342848765014
15.9,0.020913267600200822
15.950000000000001,0.021102801856777584
16.0,0.021293958411748626
16.05,0.021486750141078734
16.1,0.02168119000363923
16.150000000000002,0.02187729104139731
16.2,0.02207506637959997
16.25,0.022274529226952007
16.3,0.02247569287578838
16.35,0.022678570702240473
16.400000000000002,0.022883176166396332
16.45,0.023089522812454726
16.5,0.023297624268872916
16.55,0.02350749424850805
16.6,0.02371914654875199
16.650000000000002,0.02393259505165948
16.7,0.024147853724069673
16.75,0.024364936617720576
16.8,0.024583857869356757
16.85,0.02480463170082964
16.900000000000002,0.025027272419190852
16.95,0.025251794416777978
17.0,0.02547821217129296
17.05,0.02570654024587277
17.1,0.0259367932891525
17.150000000000002,0.02616898603532041
17.2,0.02640313330416507
17.25,0.02663925000111439
17.3,0.026877351117266315
17.35,0.027117451729411254
17.400000000000002,0.027359567000045822
17.45,0.027603712177378035
17.5,0.027849902595323696
17.55,0.028098153673493893
17.6,0.028348480917173274
17.650000000000002,0.028600899917289327
17.7,0.0288554263503721
17.75,0.029112075978504685
17.8,0.029370864649263848
17.85,0.029631808295650982
17.900000000000002,0.029894922936013167
17.95,0.030160224673954232
18.0,0.030427729698235338
18.05,0.030697454282665595
18.1,0.030969414785981888
18.150000000000002,0.031243627651718193
18.2,0.03152010940806405
18.25,0.03179887666771214
18.3,0.03207994612769455
18.35,0.032363334569208174
18.400000000000002,0.03264905885742834
18.45,0.032937135941311015
18.5,0.033227582853383335
18.55,0.033520416709522154
18.6,0.03381565470872058
18.650000000000002,0.03411331413284241
18.7,0.03441341234636409
18.75,0.03471596679610412
18.8,0.03502099501094002
18.85,0.03532851460151211
18.900000000000002,0.03563854325991448
18.95,0.035951098759372864
19.0,0.03626619895390894
19.05,0.03658386177799119
19.1,0.03690410524617227
19.150000000000002,0.03722694745271227
19.200000000000003,0.03755240657118812
19.25,0.037880500854088686
19.3,0.03821124863239565
19.35,0.03854466831514974
19.400000000000002,0.03888077838900223
19.450000000000003,0.03921959741775172
19.5,0.03956114404186561
19.55,0.03990543697798661
19.6,0.04025249501842362
19.650000000000002,0.040602337030627086
19.700000000000003,0.04095498195664869
19.75,0.04131044881258498
19.8,0.04166875668800479
19.85,0.042029924745360665
19.900000000000002,0.042393972219383486
19.950000000000003,0.04276091841646048
20.0,0.04313078271399667
20.05,0.04350358455975882
20.1,0.0438793434712026
20.150000000000002,0.044258079034782
20.200000000000003,0.044639810905241564
20.25,0.04502455880489045
20.3,0.045412342522858744
20.35,0.04580318191433569
20.400000000000002,0.0461970968997896
20.450000000000003,0.04659410746416895
20.5,0.04699423365608538
20.55,0.0473974955869772
20.6,0.047803913430254405
20.650000000000002,0.048213507420423886
20.700000000000003,0.048626297852195764
20.75,0.049042305079569797
20.8,0.049461549514901997
20.85,0.0498840516279514
20.900000000000002,0.05030983194490668
20.950000000000003,0.05073891104739225
21.0,0.05117130957145413
21.05,0.05160704820652473
21.1,0.052046147694367134
21.150000000000002,0.05248862882799806
21.200000000000003,0.05293451245058976
21.25,0.053383819454350216
21.3,0.05383657077938215
21.35,0.05429278741251976
21.400000000000002,0.054752490386144034
21.450000000000003,0.055215700776975456
21.5,0.05568243970484479
21.55,0.05615272833144099
21.6,0.056626587859037014
21.650000000000002,0.05710403952919219
21.700000000000003,0.05758510462143211
21.75,0.058069804451905155
21.8,0.058558160372015736
21.85,0.059050193767033944
21.900000000000002,0.05954592605468194
21.950000000000003,0.0600453786836961
22.0,0.06054857313236542
22.05,0.06105553090704604
22.1,0.061566273540651015
22.150000000000002,0.062080822591116205
22.200000000000003,0.06259919963984124
22.25,0.06312142629010611
22.3,0.06364752416546257
22.35,0.06417751490810097
22.400000000000002,0.06471142017719185
22.450000000000003,0.06524926164720196
22.5,0.06579106100618562
22.55,0.06633683995405001
22.6,0.06688662020079517
22.650000000000002,0.06744042346472812
22.700000000000003,0.06799827147065139
22.75,0.0685601859480254
22.8,0.06912618862910476
22.85,0.06969630124704894
22.900000000000002,0.070270545534006
22.950000000000003,0.07084894321917064
23.0,0.07143151602681526
23.05,0.0720182856742953
23.1,0.07260927387002716
23.150000000000002,0.07320450231144038
23.200000000000003,0.07380399268290228
23.25,0.07440776665361681
23.3,0.07501584587549552
23.35,0.0756282519810028
23.400000000000002,0.07624500658097338
23.450000000000003,0.07686613126240344
23.5,0.07749164758621456
23.55,0.0781215770849909
23.6,0.07875594126068908
23.650000000000002,0.07939476158232162
23.700000000000003,0.0800380594836128
23.75,0.08068585636062801
23.8,0.08133817356937617
23.85,0.08199503242338485
23.900000000000002,0.08265645419124876
23.950000000000003,0.08332246009415152
24.0,0.08399307130336041
24.05,0.08466830893769439
24.1,0.08534819406096568
24.150000000000002,0.08603274767939441
24.200000000000003,0.086721990738997
24.25,0.08741594412294808
24.3,0.08811462864891594
24.35,0.08881806506637197
24.400000000000002,0.08952627405387387
24.450000000000003,0.09023927621632297
24.5,0.09095709208219581
24.55,0.09167974210074974
24.6,0.09240724663920348
24.650000000000002,0.0931396259798919
24.700000000000003,0.09387690031739614
24.75,0.09461908975564823
24.8,0.09536621430501138
24.85,0.09611829387933551
24.900000000000002,0.09687534829298872
24.950000000000003,0.09763739725786437
25.0,0.09840446038036466
25.05,0.09917655715836043
25.1,0.09995370697812778
25.150000000000002,0.10073592911126175
25.200000000000003,0.1015232427115674
25.25,0.10231566681192818
25.3,0.10311322032115244
25.35,0.10391592202079866
25.400000000000002,0.10472379056197842
25.450000000000003,0.10553684446213928
25.5,0.10635510210182636
25.55,0.10717858172142435
25.6,0.10800730141787888
25.650000000000002,0.10884127914139939
25.700000000000003,0.10968053269214235
25.75,0.11052507971687639
25.8,0.111374937705629
25.85,0.11223012398831593
25.900000000000002,0.11309065573135345
25.950000000000003,0.11395654993425376
26.0,0.11482782342620486
26.05,0.11570449286263416
26.1,0.11658657472175765
26.150000000000002,0.11747408530111446
26.200000000000003,0.11836704071408734
26.25,0.11926545688641024
26.3,0.12016934955266285
26.35,0.12107873425275345
26.400000000000002,0.12199362632838967
26.450000000000003,0.12291404091953964
26.5,0.12383999296088152
26.55,0.12477149717824497
26.6,0.12570856808504302
26.650000000000002,0.12665121997869605
26.700000000000003,0.1275994669370489
26.75,0.12855332281478077
26.8,0.1295128012398095
26.85,0.13047791560969108
26.900000000000002,0.1314486790880144
26.950000000000003,0.1324251046007929
27.0,0.13340720483285334
27.05,0.13439499222422244
27.1,0.13538847896651315
27.150000000000002,0.13638767699930998
27.200000000000003,0.13739259800655568
27.25,0.13840325341293877
27.3,0.1394196543802843
27.35,0.1404418118039474
27.400000000000002,0.1414697363092112
27.450000000000003,0.14250343824768982
27.5,0.1435429276937383
27.55,0.14458821444086833
27.6,0.14563930799817282
27.650000000000002,0.14669621758675985
27.700000000000003,0.14775895213619578
27.75,0.14882752028095972
27.8,0.14990193035691052
27.85,0.15098219039776634
27.900000000000002,0.15206830813159805
27.950000000000003,0.15316029097733874
28.0,0.15425814604130847
28.05,0.15536188011375698
28.1,0.15647149966542423
28.150000000000002,0.1575870108441208
28.200000000000003,0.15870841947132855
28.25,0.1598357310388233
28.3,0.1609689507053193
28.35,0.16210808329313917
28.400000000000002,0.1632531332849071
28.450000000000003,0.16440410482026932
28.5,0.16556100169264154
28.55,0.1667238273459845
28.6,0.16789258487160935
28.650000000000002,0.1690672770050137
28.700000000000003,0.1702479061227497
28.75,0.17143447423932437
28.8,0.17262698300413543
28.85,0.17382543369844108
28.900000000000002,0.17502982723236754
28.950000000000003,0.17624016414195323
29.0,0.17745644458623258
29.05,0.17867866834435947
29.1,0.17990683481277206
29.150000000000002,0.1811409430024002
29.200000000000003,0.18238099153591594
29.25,0.18362697864502892
29.3,0.18487890216782807
29.35,0.18613675954616982
29.400000000000002,0.18740054782311502
29.450000000000003,0.18867026364041473
29.5,0.18994590323604707
29.55,0.1912274624418055
29.6,0.1925149366809399
29.650000000000002,0.19380832096585152
29.700000000000003,0.19510760989584355
29.75,0.1964127976549271
29.8,0.19772387800968538
29.85,0.19904084430719535
29.900000000000002,0.20036368947300962
29.950000000000003,0.20169240600919894
30.0,0.20302698599245522
30.05,0.20436742107225944
30.1,0.20571370246911094
30.150000000000002,0.20706582097282286
30.200000000000003,0.2084237669408833
30.25,0.20978753029688296
30.3,0.21115710052901038
30.35,0.21253246668861686
30.400000000000002,0.21391361738884954
30.450000000000003,0.21530054080335678
30.5,0.21669322466506397
30.55,0.218091656265022
30.6,0.2194958224513293
30.650000000000002,0.22090570962812803
30.700000000000003,0.22232130375467488
30.75,0.22374259034448818
30.8,0.2251695544645711
30.85,0.2266021807347126
30.900000000000002,0.22804045332686648
30.950000000000003,0.2294843559646092
31.0,0.23093387192267664
31.05,0.2323889840265821
31.1,0.23384967465231438
31.150000000000002,0.23531592572611712
31.200000000000003,0.23678771872435134
31.25,0.23826503467343843
31.3,0.23974785414988892
31.35,0.24123615728041228
31.400000000000002,0.24272992374211275
31.450000000000003,0.244229132762768
31.5,0.24573376312119427
31.55,0.24724379314769604
31.6,0.24875920072460062
31.650000000000002,0.25027996328688035
31.700000000000003,0.25180605782285936
31.75,0.25333746087500775
31.8,0.25487414854082213
31.85,0.2564160964737935
31.900000000000002,0.25796327988446077
31.950000000000003,0.2595156735415531
32.0,0.2610732517732185
32.050000000000004,0.26263598846833947
32.1,0.26420385707793625
32.15,0.2657768306166576
32.2,0.26735488166435756
32.25,0.26893798236776045
32.300000000000004,0.2705261044422119
32.35,0.27211921917351756
32.4,0.2737172974198668
32.45,0.2753203096138437
32.5,0.2769282257645244
32.550000000000004,0.2785410154596587
32.6,0.2801586478679379
32.65,0.2817810917413474
32.7,0.2834083154176036
32.75,0.28504028682267457
32.800000000000004,0.2866769734733844
32.85,0.28831834248010074
32.9,0.2899643605495038
32.95,0.29161499398743773
33.0,0.29327020870184334
33.050000000000004,0.2949299702057704
33.1,0.29659424362046966
33.15,0.29826299367856435
33.2,0.29993618472729966
33.25,0.30161378073186856
33.300000000000004,0.3032957452788153
33.35,0.3049820415795133
33.4,0.3066726324737183
33.45,0.30836748043319484
33.5,0.31006654756541546
33.550000000000004,0.3117697956173309
33.6,0.313477185979212
33.65,0.3151886796885592
33.7,0.3169042374340828
33.75,0.31862381955974745
33.800000000000004,0.32034738606888497
33.85,0.32207489662837113
33.9,0.32380631057286524
33.95,0.3255415869091127
34.0,0.3272806843203088
34.050000000000004,0.3290235611705214
34.1,0.33077017550917176
34.15,0.3325204850755737
34.2,0.33427444730352657
34.25,0.3360320193259634
34.300000000000004,0.33779315797965137
34.35,0.3395578198099437
34.4,0.3413259610755809
34.45,0.34309753775354107
34.5,0.34487250554393617
34.550000000000004,0.34665081987495383
34.6,0.3484324359078428
34.65,0.35021730854194094
34.7,0.3520053924197431
34.75,0.3537966419320086
34.800000000000004,0.35559101122290543
34.85,0.35738845419519094
34.9,0.35918892451542617
34.95,0.3609923756192235
35.0,0.36279876071652367
35.050000000000004,0.36460803279690374
35.1,0.36642014463491157
35.15,0.3682350487954271
35.2,0.37005269763904713
35.25,0.3718730433274934
35.300000000000004,0.37369603782904093
35.35,0.37552163292396734
35.4,0.3773497802100173
35.45,0.37918043110788596
35.5,0.38101353686671385
35.550000000000004,0.3828490485695974
35.6,0.38468691713910785
35.65,0.3865270933428222
35.7,0.3883695277988596
35.75,0.39021417098142636
35.800000000000004,0.3920609732263633
35.85,0.39390988473669775
35.9,0.39576085558819657
35.95,0.39761383573491876
36.0,0.3994687750147664
36.050000000000004,0.4013256231550331
36.1,0.4031843297779466
36.15,0.405044844406206
36.2,0.4069071164685105
36.25,0.40877109530508016
36.300000000000004,0.4106367301731636
36.35,0.4125039702525369
36.4,0.4143727646509855
36.45,0.41624306240977443
36.5,0.4181148125090986
36.550000000000004,0.41998796387351967
36.6,0.4218624653773799
36.65,0.4237382658501989
36.7,0.42561531408204645
36.75,0.42749355882889467
36.800000000000004,0.42937294881794424
36.85,0.43125343275292677
36.9,0.43313495931938006
36.95,0.4350174771898967
37.0,0.43690093502934296
37.050000000000004,0.43878528150004914
37.1,0.44067046526696807
37.15,0.442556435002803
37.2,0.4444431393931023
37.25,0.44633052714132015
37.300000000000004,0.4482185469738436
37.35,0.4501071476449828
37.4,0.45199627794192637
37.45,0.4538858866896588
37.5,0.4557759227558397
37.550000000000004,0.457666335055646
37.6,0.45955707255657213
37.65,0.4614480842831919
37.7,0.46333931932188027
37.75,0.46523072682549155
37.800000000000004,0.46712225601799745
37.85,0.46901385619908226
37.9,0.47090547674869376
37.95,0.4727970671315532
38.0,0.47468857690161825
38.050000000000004,0.47657995570650385
38.1,0.47847115329185763
38.15,0.4803621195056891
38.2,0.48225280430265505
38.25,0.4841431577482981
38.300000000000004,0.4860331300232395
38.35,0.4879226714273256
38.400000000000006,0.48981173238372794
38.45,0.49170026344299617
38.5,0.4935882152870654
38.550000000000004,0.495475538733215
38.6,0.4973621847379814
38.650000000000006,0.49924810440102385
38.7,0.5011332489689426
38.75,0.5030175698390501
38.800000000000004,0.5049010185630955
38.85,0.506783546850941
38.900000000000006,0.5086651065741927
38.95,0.5105456497697833
39.0,0.512425128643509
39.050000000000004,0.5143034955735185
39.1,0.5161807031137566
39.150000000000006,0.518056703997361
39.2,0.5199314511400137
39.25,0.5218048976432441
39.300000000000004,0.5236769967976903
39.35,0.5255477020863112
39.400000000000006,0.5274169671875555
39.45,0.5292847459784857
39.5,0.5311509925378569
39.550000000000004,0.533015661149151
39.6,0.5348787063035686
39.650000000000006,0.5367400827029754
39.7,0.5385997452628061
39.75,0.5404576491149254
39.800000000000004,0.5423137496104471
39.85,0.5441680023225091
39.900000000000006,0.5460203630490086
39.95,0.5478707878152949
40.0,0.5497192328768209


==> data/weighted_tau_037_Brain.csv <==
Time_years,Weighted_mean
0.0,0.0007136947259027902
0.05,0.0007136947259027902
0.1,0.000730525557078944
0.15000000000000002,0.0007476576434959706
0.2,0.0007651040678669826
0.25,0.0007828698766995371
0.30000000000000004,0.0008009601946410428
0.35000000000000003,0.0008193802177271858
0.4,0.0008381352142072918
0.45,0.000857230525370991
0.5,0.0008766715663836071
0.55,0.0008964638271304649
0.6000000000000001,0.0009166128730703385
0.65,0.0009371243460983219
0.7000000000000001,0.0009580039654183525
0.75,0.000979257528425658
0.8,0.001000890911599442
0.8500000000000001,0.0010229100714060386
0.9,0.0010453210452129502
0.9500000000000001,0.0010681299522139343
1.0,0.001091342994365642
1.05,0.0011149664573360165
1.1,0.0011390067114648965
1.1500000000000001,0.001163470212737165
1.2000000000000002,0.001188363503768818
1.25,0.0012136932148064034
1.3,0.0012394660647402065
1.35,0.0012656888621315975
1.4000000000000001,0.0012923685062550489
1.4500000000000002,0.0013195119881552276
1.5,0.0013471263917196631
1.55,0.0013752188947674686
1.6,0.001403796770154625
1.6500000000000001,0.001432867386896358
1.7000000000000002,0.0014624382113071412
1.75,0.0014925168081588252
1.8,0.0015231108418575807
1.85,0.0015542280776400655
1.9000000000000001,0.0015858763827895604
1.9500000000000002,0.0016180637278725958
2.0,0.0016507981879967243
2.0500000000000003,0.0016840879440900623
2.1,0.0017179412842032533
2.15,0.0017523666048345106
2.2,0.0017873724122784449
2.25,0.0018229673239993226
2.3000000000000003,0.0018591600700294771
2.35,0.0018959594943935738
2.4000000000000004,0.0019333745565594666
2.45,0.0019714143329163693
2.5,0.0020100880182810687
2.5500000000000003,0.0020494049274329532
2.6,0.0020893744966786116
2.6500000000000004,0.002130006285446717
2.7,0.002171309977914092
2.75,0.0022132953846635437
2.8000000000000003,0.0022559724443744532
2.85,0.0022993512255467317
2.9000000000000004,0.002343441928259043
2.95,0.002388254885962031
3.0,0.002433800567307346
3.0500000000000003,0.0024800895780132397
3.1,0.0025271326627675705
3.1500000000000004,0.002574940707168925
3.2,0.0026235247397066418
3.25,0.002672895933780621
3.3000000000000003,0.0027230656097614442
3.35,0.002774045237091796
3.4000000000000004,0.0028258464364298084
3.45,0.002878480981835017
3.5,0.0029319608029977373
3.5500000000000003,0.0029862979875124873
3.6,0.003041504783196171
3.6500000000000004,0.0030975936004516372
3.7,0.003154577014677306
3.75,0.003212467768723443
3.8000000000000003,0.003271278775395656
3.85,0.0033310231200062356
3.9000000000000004,0.003391714062973803
3.95,0.003453365042471829
4.0,0.003515989677126441
4.05,0.003579601768764078
4.1000000000000005,0.0036442153052091662
4.15,0.003709844463132524
4.2,0.0037765036109504435
4.25,0.003844207311775084
4.3,0.003912970326416188
4.3500000000000005,0.003982807616434425
4.4,0.004053734347246556
4.45,0.0041257658912824445
4.5,0.004198917831194013
4.55,0.004273205963116222
4.6000000000000005,0.004348646299979978
4.65,0.0044252550748768394
4.7,0.004503048744475517
4.75,0.004582043992489859
4.800000000000001,0.004662257733198106
4.8500000000000005,0.004743707115013141
4.9,0.004826409524103324
4.95,0.0049103825880634925
5.0,0.004995644179635749
5.050000000000001,0.005082212420479301
5.1000000000000005,0.00517010568498897
5.15,0.005259342604161529
5.2,0.005349942069509253
5.25,0.005441923237019865
5.300000000000001,0.005535305531162039
5.3500000000000005,0.0056301086489355286
5.4,0.005726352563964974
5.45,0.0058240575306363835
5.5,0.005923244088275101
5.550000000000001,0.006023933065364248
5.6000000000000005,0.006126145583802285
5.65,0.006229903063198533
5.7,0.006335227225205236
5.75,0.006442140097884834
5.800000000000001,0.006550664020110973
5.8500000000000005,0.0066608216460017
5.9,0.006772635949383437
5.95,0.006886130228283865
6.0,0.007001328109452325
6.050000000000001,0.007118253552905831
6.1000000000000005,0.007236930856498954
6.15,0.007357384660515833
6.2,0.007479639952282388
6.25,0.007603722070796821
6.300000000000001,0.007729656711376466
6.3500000000000005,0.007857469930318989
6.4,0.007987188149575934
6.45,0.008118838161436461
6.5,0.008252447133219229
6.550000000000001,0.008388042611970304
6.6000000000000005,0.008525652529164832
6.65,0.008665305205410326
6.7,0.00880702935514936
6.75,0.008950854091359338
6.800000000000001,0.009096808930247103
6.8500000000000005,0.009244923795936128
6.9,0.009395229025143852
6.95,0.009547755371846933
7.0,0.009702534011932024
7.050000000000001,0.009859596547829707
7.1000000000000005,0.010018975013129169
7.15,0.010180701877171388
7.2,0.01034481004961823
7.25,0.010511332884995258
7.300000000000001,0.010680304187205735
7.3500000000000005,0.010851758214013485
7.4,0.011025729681492246
7.45,0.011202253768439042
7.5,0.011381366120749298
7.550000000000001,0.01156310285575128
7.6000000000000005,0.011747500566497494
7.65,0.011934596326010724
7.7,0.012124427691482321
7.75,0.012317032708420519
7.800000000000001,0.012512449914746385
7.8500000000000005,0.012710718344835137
7.9,0.012911877533500617
7.95,0.013115967519920583
8.0,0.013323028851500692
8.05,0.01353310258767488
8.1,0.013746230303640033
8.15,0.01396245409402277
8.200000000000001,0.014181816576476165
8.25,0.014404360895204388
8.3,0.014630130724413094
8.35,0.014859170271683606
8.4,0.015091524281268785
8.450000000000001,0.015327238037308634
8.5,0.015566357366963681
8.55,0.01580892864346412
8.6,0.016054998789072922
8.65,0.016304615277960937
8.700000000000001,0.016557826138992156
8.75,0.016814679958417296
8.8,0.017075225882473972
8.85,0.017339513619891493
8.9,0.01760759344429882
8.950000000000001,0.017879516196533652
9.0,0.018155333286851195
9.05,0.018435096697030744
9.1,0.018718858982378482
9.15,0.019006673273624968
9.200000000000001,0.01929859327871547
9.25,0.01959467328449178
9.3,0.019894968158263734
9.35,0.02019953334926896
9.4,0.020508424890019306
9.450000000000001,0.020821699397532322
9.5,0.021139414074446375
9.55,0.021461626710017667
9.600000000000001,0.02178839568099792
9.65,0.02211977995239087
9.700000000000001,0.02245583907808624
9.75,0.022796633201369654
9.8,0.023142223055306888
9.850000000000001,0.023492669963000836
9.9,0.02384803583771987
9.950000000000001,0.024208383182895643
10.0,0.02457377509198917
10.05,0.024944275248223107
10.100000000000001,0.025319947924178993
10.15,0.025700857981257416
10.200000000000001,0.026087070868999584
10.25,0.02647865262426862
10.3,0.02687566987028843
10.350000000000001,0.027278189815538752
10.4,0.027686280252504095
10.450000000000001,0.028100009556274896
10.5,0.028519446682998613
10.55,0.028944661168178995
10.600000000000001,0.02937572312482109
10.65,0.02981270324141987
10.700000000000001,0.03025567277979019
10.75,0.03070470357273581
10.8,0.031159868021554658
10.850000000000001,0.03162123909337808
10.9,0.03208889031834141
10.950000000000001,0.03256289578658287
11.0,0.0330433301450679
11.05,0.0335302685942365
11.100000000000001,0.0340237868844696
11.15,0.034523961312371836
11.200000000000001,0.035030868716867246
11.25,0.03554458647510432
11.3,0.03606519249816677
11.350000000000001,0.03659276522658633
11.4,0.03712738362565366
11.450000000000001,0.03766912718052328
11.5,0.038218075891108254
11.55,0.03877431026676052
11.600000000000001,0.03933791132073189
11.65,0.03990896056441161
11.700000000000001,0.040487540001335025
11.75,0.04107373212095899
11.8,0.041667619892198325
11.850000000000001,0.04226928675671802
11.9,0.04287881662197616
11.950000000000001,0.04349629385401128
12.0,0.04412180326996852
12.05,0.04475543013035893
12.100000000000001,0.04539726013104484
12.15,0.04604737939494596
12.200000000000001,0.046705874463458856
12.25,0.047372832287583634
12.3,0.04804834021875064
12.350000000000001,0.048732485999340276
12.4,0.049425357752888865
12.450000000000001,0.050127043973973
12.5,0.05083763351776509
12.55,0.05155721558925245
12.600000000000001,0.05228587973211209
12.65,0.05302371581723365
12.700000000000001,0.053770814030881756
12.75,0.054527264862490814
12.8,0.05529315909208293
12.850000000000001,0.056068587777301435
12.9,0.05685364224005112
12.950000000000001,0.05764841405273728
13.0,0.05845299502409451
13.05,0.05926747718459707
13.100000000000001,0.060091952771442136
13.15,0.06092651421309741
13.200000000000001,0.06177125411340425
13.25,0.06262626523522817
13.3,0.06349164048364782
13.350000000000001,0.06436747288867388
13.4,0.06525385558748976
13.450000000000001,0.06615088180620564
13.5,0.0670586448411172
13.55,0.06797723803946143
13.600000000000001,0.06890675477966134
13.65,0.06984728845105138
13.700000000000001,0.07079893243307658
13.75,0.07176178007395706
13.8,0.07273592466881182
13.850000000000001,0.07372145943723317
13.9,0.07471847750030709
13.950000000000001,0.07572707185707125
14.0,0.07674733536040555
14.05,0.07777936069234914
14.100000000000001,0.07882324033883842
14.15,0.07987906656386118
14.200000000000001,0.08094693138302166
14.25,0.08202692653651315
14.3,0.08311914346149375
14.350000000000001,0.0842236732638619
14.4,0.08534060668942972
14.450000000000001,0.08647003409449096
14.5,0.08761204541578241
14.55,0.08876673013983746
14.600000000000001,0.08993417727173166
14.65,0.09111447530321964
14.700000000000001,0.09230771218026508
14.75,0.09351397526996442
14.8,0.09473335132686703
14.850000000000001,0.09596592645869413
14.9,0.09721178609146085
14.950000000000001,0.09847101493400505
15.0,0.09974369694192851
15.05,0.10102991528095638
15.100000000000001,0.10232975228972174
15.15,0.10364328944198303
15.200000000000001,0.10497060730828264
15.25,0.10631178551705645
15.3,0.1076669027152044
15.350000000000001,0.10903603652813386
15.4,0.11041926351928696
15.450000000000001,0.11181665914916682
15.5,0.11322829773387509
15.55,0.11465425240317703
15.600000000000001,0.11609459505811026
15.65,0.11754939632815378
15.700000000000001,0.1190187255279763
15.75,0.1205026506137823
15.8,0.1220012381392771
15.850000000000001,0.1235145532112712
15.9,0.12504265944494736
15.950000000000001,0.12658561891881356
16.0,0.12814349212936568
16.05,0.12971633794548693
16.1,0.13130421356260963
16.150000000000002,0.1329071744566674
16.2,0.13452527433786693
16.25,0.13615856510430896
16.3,0.13780709679548903
16.35,0.13947091754571125
16.400000000000002,0.1411500735374465
16.45,0.14284460895467038
16.5,0.1445545659362156
16.55,0.1462799845291745
16.6,0.14802090264238918
16.650000000000002,0.14977735600006759
16.7,0.15154937809556307
16.75,0.1533370001453594
16.8,0.1551402510432995
16.85,0.1569591573151022
16.900000000000002,0.15879374307320634
16.95,0.16064402997198865
17.0,0.1625100371633964
17.05,0.16439178125304174
17.1,0.16628927625680176
17.150000000000002,0.16820253355797046
17.2,0.17013156186500997
17.25,0.17207636716994648
17.3,0.17403695270746092
17.35,0.17601331891471936
17.400000000000002,0.1780054633919942
17.45,0.18001338086412405
17.5,0.18203706314285997
17.55,0.18407649909014964
17.6,0.18613167458240662
17.650000000000002,0.188202572475816
17.7,0.19028917257272407
17.75,0.19239145158916285
17.8,0.1945093831235584
17.85,0.1966429376266712
17.900000000000002,0.19879208237281795
17.95,0.20095678143242374
18.0,0.203136995645951
18.05,0.2053326825992545
18.1,0.20754379660040748
18.150000000000002,0.20977028865804662
18.2,0.2120121064612802
18.25,0.21426919436120373
18.3,0.21654149335406817
18.35,0.2188289410661412
18.400000000000002,0.22113147174030431
18.45,0.2234490162244256
18.5,0.22578150196154623
18.55,0.22812885298192087
18.6,0.23049098989694272
18.650000000000002,0.2328678298949943
18.7,0.2352592867392505
18.75,0.2376652707674696
18.8,0.24008568889379805
18.85,0.24252044461261868
18.900000000000002,0.24496943800446547
18.95,0.24743256574402972
19.0,0.24990972111027734
19.05,0.25240079399869647
19.1,0.25490567093569166
19.150000000000002,0.2574242350951381
19.200000000000003,0.2599563663171082
19.25,0.26250194112877867
19.3,0.26506083276752396
19.35,0.26763291120620075
19.400000000000002,0.2702180431806238
19.450000000000003,0.2728160922192304
19.5,0.2754269186749306
19.55,0.27805037975913177
19.6,0.28068632957793216
19.650000000000002,0.2833346191704654
19.700000000000003,0.2859950965493802
19.75,0.2886676067434387
19.8,0.2913519918422056
19.85,0.2940480910428075
19.900000000000002,0.29675574069873034
19.950000000000003,0.2994747743706241
20.0,0.30220502287908063
20.05,0.30494631435934566
20.1,0.30769847431792446
20.150000000000002,0.31046132569103757
20.200000000000003,0.3132346889048792
20.25,0.3160183819376292
20.3,0.3188122203831648
20.35,0.3216160175164182
20.400000000000002,0.3244295843603208
20.450000000000003,0.32725272975427305
20.5,0.33008526042407726
20.55,0.33292698105326646
20.6,0.33577769435576166
20.650000000000002,0.33863720114978607
20.700000000000003,0.34150530043296323
20.75,0.34438178945852455
20.8,0.34726646381254833
20.85,0.3501591174921516
20.900000000000002,0.35305954298455416
20.950000000000003,0.3559675313469309
21.0,0.35888287228697036
21.05,0.36180535424405413
21.1,0.3647347644709673
21.150000000000002,0.3676708891160576
21.200000000000003,0.37061351330574993
21.25,0.37356242122733
21.3,0.3765173962119059
21.35,0.37947822081745836
21.400000000000002,0.38244467691188805
21.450000000000003,0.38541654575597023
21.5,0.3883936080861258
21.55,0.3913756441969195
21.6,0.3943624340231945
21.650000000000002,0.397353757221754
21.700000000000003,0.4003493932525035
21.75,0.40334912145896384
21.8,0.40635272114807114
21.85,0.40935997166917637
21.900000000000002,0.41237065249216354
21.950000000000003,0.41538454328460384
22.0,0.4184014239878635
22.05,0.4214210748920923
22.1,0.4244432767100125
22.150000000000002,0.42746781064943584
22.200000000000003,0.43049445848443857
22.25,0.4335230026251257
22.3,0.4365532261859165
22.35,0.4395849130522914
22.400000000000002,0.4426178479459382
22.450000000000003,0.44565181648824104
22.5,0.4486866052620589
22.55,0.4517220018717425
22.6,0.45475779500134345
22.650000000000002,0.4577937744709717
22.700000000000003,0.4608297312912605
22.75,0.4638654577159047
22.8,0.46690074729223885
22.85,0.4699353949098241
22.900000000000002,0.47296919684702393
22.950000000000003,0.4760019508155434
23.0,0.47903345600291675
23.05,0.48206351311292994
23.1,0.4850919244039693
23.150000000000002,0.48811849372529026
23.200000000000003,0.4911430265512057
23.25,0.4941653300131964
23.3,0.49718521292995044
23.35,0.5002024858353418
23.400000000000002,0.5032169610043622
23.450000000000003,0.5062284524770255
23.5,0.5092367760802669
23.55,0.5122417494478586
23.6,0.5152431920383795
23.650000000000002,0.5182409251512616
23.700000000000003,0.5212347719409574
23.75,0.5242245574292632
23.8,0.5272101085158453
23.85,0.5301912539870088
23.900000000000002,0.5331678245227649
23.950000000000003,0.5361396527022425
24.0,0.5391065730075036
24.05,0.5420684218258144
24.1,0.5450250374504357
24.150000000000002,0.547976260079993
24.200000000000003,0.5509219318164886
24.25,0.553861896662022
24.3,0.556796000514288
24.35,0.5597240911609187
24.400000000000002,0.5626460182727395
24.450000000000003,0.5655616333960153
24.5,0.5684707899437509
24.55,0.571373343186128
24.6,0.5742691502401452
24.650000000000002,0.5771580700585395
24.700000000000003,0.5800399634180624
24.75,0.5829146929071839
24.8,0.5857821229132999
24.85,0.5886421196095168
24.900000000000002,0.5914945509410842
24.950000000000003,0.5943392866115514
25.0,0.5971761980687151
25.05,0.6000051584904308
25.1,0.6028260427703568
25.150000000000002,0.6056387275036947
25.200000000000003,0.6084430909729962
25.25,0.6112390131340946
25.3,0.6140263756022258
25.35,0.6168050616383968
25.400000000000002,0.619574956136056
25.450000000000003,0.6223359456081214
25.5,0.6250879181744197
25.55,0.6278307635495767
25.6,0.6305643730314145
25.650000000000002,0.6332886394898898
25.700000000000003,0.6360034573566156
25.75,0.6387087226150023
25.8,0.6414043327910478
25.85,0.6440901869448078
25.900000000000002,0.646766185662571
25.950000000000003,0.6494322310497613
26.0,0.6520882267245822
26.05,0.6547340778124224
26.1,0.6573696909410306
26.150000000000002,0.6599949742364667
26.200000000000003,0.6626098373198349
26.25,0.6652141913047969
26.3,0.6678079487958619
26.35,0.6703910238874473
26.400000000000002,0.6729633321637002
26.450000000000003,0.6755247906990626
26.5,0.6780753180595683
26.55,0.6806148343048465
26.6,0.6831432609908118
26.650000000000002,0.6856605211730141
26.700000000000003,0.6881665394106173
26.75,0.6906612417709774
26.8,0.693144555834786
26.85,0.6956164107017394
26.900000000000002,0.6980767369966986
26.950000000000003,0.7005254668762962
27.0,0.7029625340359504
27.05,0.705387873717238
27.1,0.7078014227155852
27.150000000000002,0.7102031193882246
27.200000000000003,0.7125929036623733
27.25,0.7149707170435818
27.3,0.7173365026242039
27.35,0.7196902050919368
27.400000000000002,0.7220317707383823
27.450000000000003,0.7243611474675757
27.5,0.7266782848044359
27.55,0.7289831339030798
27.6,0.7312756475549594
27.650000000000002,0.7335557801967645
27.700000000000003,0.7358234879180464
27.75,0.7380787284685156
27.8,0.740321461264965
27.85,0.7425516473977751
27.900000000000002,0.7447692496369575
27.950000000000003,0.7469742324376932
28.0,0.7491665619453279
28.05,0.7513462059997856
28.1,0.753513134139361
28.150000000000002,0.7556673176038617
28.200000000000003,0.7578087293370644
28.25,0.7599373439884552
28.3,0.7620531379142316
28.35,0.7641560891775332
28.400000000000002,0.7662461775478863
28.450000000000003,0.7683233844998391
28.5,0.7703876932107677
28.55,0.7724390885578446
28.6,0.7744775571141508
28.650000000000002,0.7765030871439248
28.700000000000003,0.7785156685969449
28.75,0.7805152931020312
28.8,0.7825019539596768
28.85,0.7844756461337982
28.900000000000002,0.7864363662426161
28.950000000000003,0.7883841125486668
29.0,0.7903188849479525
29.05,0.7922406849582452
29.1,0.7941495157065482
29.150000000000002,0.7960453819157381
29.200000000000003,0.7979282898903952
29.25,0.7997982475018484
29.3,0.8016552641724466
29.35,0.8034993508590861
29.400000000000002,0.8053305200360105
29.450000000000003,0.8071487856769108
29.5,0.8089541632363544
29.55,0.810746669630562
29.6,0.8125263232175716
29.650000000000002,0.8142931437768104
29.700000000000003,0.8160471524881099
29.75,0.8177883719101905
29.8,0.819516825958656
29.85,0.8212325398835186
29.900000000000002,0.8229355402462982
29.950000000000003,0.8246258548967205
30.0,0.8263035129490542
30.05,0.8279685447581149
30.1,0.8296209818949736
30.150000000000002,0.8312608571223994
30.200000000000003,0.8328882043700735
30.25,0.8345030587096026
30.3,0.8361054563293698
30.35,0.837695434509249
30.400000000000002,0.8392730315952203
30.450000000000003,0.8408382869739123
30.5,0.8423912410471048
30.55,0.8439319352062196
30.6,0.8454604118068297
30.650000000000002,0.8469767141432144
30.700000000000003,0.8484808864229832
30.75,0.8499729737418041
30.8,0.8514530220582498
30.85,0.8529210781687965
30.900000000000002,0.854377189682988
30.950000000000003,0.8558214049987978
31.0,0.8572537732782011
31.05,0.8586743444229804
31.1,0.8600831690507861
31.150000000000002,0.8614802984714608
31.200000000000003,0.8628657846636547
31.25,0.8642396802517402
31.3,0.8656020384830402
31.35,0.8669529132053854
31.400000000000002,0.8682923588450148
31.450000000000003,0.8696204303848203
31.5,0.8709371833429584
31.55,0.8722426737518278
31.6,0.8735369581374237
31.650000000000002,0.8748200934990765
31.700000000000003,0.8760921372895791
31.75,0.8773531473957064
31.8,0.8786031821191346
31.85,0.8798423001577563
31.900000000000002,0.8810705605874023
31.950000000000003,0.8822880228439625
32.0,0.8834947467059076
32.050000000000004,0.8846907922772195
32.1,0.8858762199707179
32.15,0.8870510904917852
32.2,0.88821546482249
32.25,0.8893694042061017
32.300000000000004,0.8905129701319938
32.35,0.8916462243209301
32.4,0.8927692287107337
32.45,0.8938820454423245
32.5,0.894984736846125
32.550000000000004,0.8960773654288324
32.6,0.8971599938605341
32.65,0.8982326849621814
32.7,0.8992955016933937
32.75,0.9003485071405986
32.800000000000004,0.901391764505495
32.85,0.9024253370938298
32.9,0.9034492883044821
32.95,0.9044636816188487
33.0,0.9054685805905122
33.050000000000004,0.9064640488351976
33.1,0.9074501500209955
33.15,0.9084269478588533
33.2,0.9093945060933157
33.25,0.9103528884935138
33.300000000000004,0.9113021588443928
33.35,0.9122423809381632
33.4,0.9131736185659776
33.45,0.914095935509813
33.5,0.9150093955345607
33.550000000000004,0.9159140623803089
33.6,0.9168099997548129
33.65,0.9176972713261444
33.7,0.918575940715512
33.75,0.9194460714902472
33.800000000000004,0.9203077271569472
33.85,0.9211609711547665
33.9,0.9220058668488554
33.95,0.9228424775239334
34.0,0.9236708663779947
34.050000000000004,0.9244910965161391
34.1,0.9253032309445246
34.15,0.9261073325644323
34.2,0.9269034641664423
34.25,0.9276916884247148
34.300000000000004,0.928472067891372
34.35,0.9292446649909758
34.4,0.9300095420150989
34.45,0.9307667611169844
34.5,0.9315163843062909
34.550000000000004,0.9322584734439224
34.6,0.9329930902369331
34.65,0.9337202962335137
34.7,0.9344401528180517
34.75,0.9351527212062619
34.800000000000004,0.9358580624403888
34.85,0.9365562373844788
34.9,0.937247306719718
34.95,0.9379313309398347
35.0,0.9386083703465695
35.050000000000004,0.9392784850452068
35.1,0.9399417349401663
35.15,0.940598179730661
35.2,0.9412478789064107
35.25,0.94189089174342
35.300000000000004,0.9425272772998111
35.35,0.9431570944117192
35.4,0.9437804016892445
35.45,0.9443972575124617
35.5,0.9450077200274883
35.550000000000004,0.9456118471426104
35.6,0.9462096965244631
35.65,0.9468013255942694
35.7,0.9473867915241345
35.75,0.9479661512333973
35.800000000000004,0.9485394613850345
35.85,0.9491067783821232
35.9,0.9496681583643541
35.95,0.950223657204605
36.0,0.9507733305055607
36.050000000000004,0.9513172335963922
36.1,0.9518554215294854
36.15,0.9523879490772229
36.2,0.9529148707288171
36.25,0.9534362406871953
36.300000000000004,0.9539521128659323
36.35,0.9544625408862351
36.4,0.9549675780739756
36.45,0.9554672774567703
36.5,0.9559616917611093
36.550000000000004,0.9564508734095286
36.6,0.9569348745178319
36.65,0.9574137468923544
36.7,0.957887542027271
36.75,0.9583563111019515
36.800000000000004,0.9588201049783522
36.85,0.9592789741984565
36.9,0.9597329689817515
36.95,0.9601821392227484
37.0,0.9606265344885438
37.050000000000004,0.9610662040164191
37.1,0.9615011967114807
37.15,0.9619315611443405
37.2,0.9623573455488341
37.25,0.9627785978197797
37.300000000000004,0.9631953655107762
37.35,0.9636076958320408
37.4,0.9640156356482846
37.45,0.964419231476635
37.5,0.9648185294845893
37.550000000000004,0.9652135754880184
37.6,0.9656044149492096
37.65,0.9659910929749513
37.7,0.966373654314666
37.75,0.9667521433585852
37.800000000000004,0.9671266041359748
37.85,0.967497080313406
37.9,0.9678636151930787
37.95,0.968226251711197
38.0,0.9685850324363944
38.050000000000004,0.9689399995682197
38.1,0.9692911949356794
38.15,0.9696386599958357
38.2,0.9699824358324727
38.25,0.9703225631548219
38.300000000000004,0.9706590822963568
38.35,0.9709920332136553
38.400000000000006,0.9713214554853337
38.45,0.9716473883110538
38.5,0.9719698705106068
38.550000000000004,0.9722889405230766
38.6,0.9726046364060797
38.650000000000006,0.9729169958350943
38.7,0.97322605610287
38.75,0.9735318541189281
38.800000000000004,0.9738344264091504
38.85,0.9741338091154619
38.900000000000006,0.9744300379956051
38.95,0.9747231484230122
39.0,0.9750131753867739
39.050000000000004,0.9753001534917106
39.1,0.9755841169585393
39.150000000000006,0.9758650996241477
39.2,0.9761431349419711
39.25,0.9764182559824703
39.300000000000004,0.9766904954337222
39.35,0.976959885602108
39.400000000000006,0.9772264584131158
39.45,0.9774902454122467
39.5,0.9777512777660282
39.550000000000004,0.9780095862631366
39.6,0.9782652013156262
39.650000000000006,0.9785181529602632
39.7,0.9787684708599697
39.75,0.9790161843053674
39.800000000000004,0.9792613222164329
39.85,0.97950391314425
39.900000000000006,0.9797439852728675
39.95,0.979981566421256
40.0,0.9802166840453639


==> data/weighted_tau_052_Brain.csv <==
Time_years,Weighted_mean
0.0,0.0007136947259027902
0.05,0.0007136947259027902
0.1,0.0007355201346136979
0.15000000000000002,0.0007578914221144675
0.2,0.00078083884536782
0.25,0.0008043751986385863
0.30000000000000004,0.0008285135307762354
0.35000000000000003,0.0008532671244583425
0.4,0.0008786494989672864
0.45,0.0009046744129506014
0.5,0.0009313558671990213
0.55,0.0009587081074444686
0.6000000000000001,0.0009867456271806258
0.65,0.001015483170508965
0.7000000000000001,0.0010449357350133534
0.75,0.0010751185746666703
0.8,0.0011060472027731541
0.8500000000000001,0.0011377373949504248
0.9,0.0011702051921556056
0.9500000000000001,0.0012034669037600523
1.0,0.0012375391106777213
1.05,0.0012724386685524305
1.1,0.0013081827110096064
1.1500000000000001,0.00134478865297849
1.2000000000000002,0.0013822741940910774
1.25,0.0014206573221644142
1.3,0.0014599563167732505
1.35,0.0015001897529202995
1.4000000000000001,0.001541376504811849
1.4500000000000002,0.0015835357497466177
1.5,0.0016266869721262343
1.55,0.0016708499675959119
1.6,0.0017160448473243551
1.6500000000000001,0.0017622920424320433
1.7000000000000002,0.0018096123085774882
1.75,0.0018580267307112199
1.8,0.0019075567280075958
1.85,0.001958224058984684
1.9000000000000001,0.0020100508268227034
1.9500000000000002,0.002063059484891693
2.0,0.002117272842499281
2.0500000000000003,0.0021727140708694454
2.1,0.0022294067093633326
2.15,0.0022873746719532483
2.2,0.002346642253960943
2.25,0.0024072341390712934
2.3000000000000003,0.0024691754066324444
2.35,0.0025324915392533095
2.4000000000000004,0.002597208430709362
2.45,0.0026633523941671624
2.5,0.0027309501707381153
2.5500000000000003,0.0028000289383715107
2.6,0.002870616321096536
2.6500000000000004,0.002942740398622701
2.7,0.003016429716307471
2.75,0.0030917132954995717
2.8000000000000003,0.0031686206442658334
2.85,0.00324718176850876
2.9000000000000004,0.0033274271834814076
2.95,0.003409387925705516
3.0,0.003493095565297913
3.0500000000000003,0.0035785822187095443
3.1,0.0036658805618805007
3.1500000000000004,0.0037550238438136853
3.2,0.0038460459005684867
3.25,0.003938981169675277
3.3000000000000003,0.004033864704970035
3.35,0.004130732191847788
3.4000000000000004,0.004229619962932032
3.45,0.004330565014156508
3.5,0.0044336050212543995
3.5500000000000003,0.004538778356648768
3.6,0.004646124106737073
3.6500000000000004,0.004755682089561175
3.7,0.004867492872853247
3.75,0.004981597792446595
3.8000000000000003,0.005098038971039375
3.85,0.005216859337297878
3.9000000000000004,0.005338102645284932
3.95,0.005461813494197825
4.0,0.0055880373483989795
4.05,0.005716820557721531
4.1000000000000005,0.00584821037803099
4.15,0.005982254992022941
4.2,0.006119003530236035
4.25,0.006258506092258307
4.3,0.00640081376810434
4.3500000000000005,0.00654597865973959
4.4,0.006694053902727787
4.45,0.006845093687976549
4.5,0.00699915328355553
4.55,0.007156289056561275
4.6000000000000005,0.0073165584950022
4.65,0.007480020229676803
4.7,0.0076467340560180674
4.75,0.007816760955876514
4.800000000000001,0.007990163119214501
4.8500000000000005,0.008167003965684167
4.9,0.008347348166061384
4.95,0.008531261663508333
5.0,0.008718811694637485
5.050000000000001,0.008910066810349752
5.1000000000000005,0.009105096896420344
5.15,0.009303973193805945
5.2,0.009506768318647323
5.25,0.009713556281942357
5.300000000000001,0.009924412508864494
5.3500000000000005,0.010139413857702942
5.4,0.01035863863840114
5.45,0.010582166630671151
5.5,0.010810079101662253
5.550000000000001,0.011042458823163043
5.6000000000000005,0.011279390088317022
5.65,0.011520958727833102
5.7,0.011767252125672669
5.75,0.012018359234196656
5.800000000000001,0.012274370588756729
5.8500000000000005,0.012535378321715505
5.9,0.012801476175882492
5.95,0.013072759517352657
6.0,0.013349325347736519
6.050000000000001,0.013631272315770866
6.1000000000000005,0.013918700728300995
6.15,0.014211712560626073
6.2,0.014510411466200442
6.25,0.014814902785684555
6.300000000000001,0.015125293555340633
6.3500000000000005,0.015441692514768747
6.4,0.01576421011398028
6.45,0.01609295851980664
6.5,0.016428051621642063
6.550000000000001,0.016769605036520058
6.6000000000000005,0.017117736113524185
6.65,0.017472563937534588
6.7,0.017834209332312435
6.75,0.018202794862925094
6.800000000000001,0.018578444837515966
6.8500000000000005,0.018961285308422945
6.9,0.019351444072650534
6.95,0.019749050671701157
7.0,0.02015423639077127
7.050000000000001,0.02056713425731905
7.1000000000000005,0.02098787903900971
7.15,0.021416607241046264
7.2,0.02185345710289214
7.25,0.022298568594393622
7.300000000000001,0.022752083411309246
7.3500000000000005,0.023214144970253713
7.4,0.023684898403063797
7.45,0.024164490550593352
7.5,0.02465306995594433
7.550000000000001,0.025150786857140905
7.6000000000000005,0.02565779317925233
7.65,0.026174242525970757
7.7,0.02670029017064878
7.75,0.027236093046801312
7.800000000000001,0.027781809738075244
7.8500000000000005,0.028337600467689676
7.9,0.02890362708734805
7.95,0.029480053065622864
8.0,0.030067043475812284
8.05,0.030664764983266264
8.1,0.031273385832178445
8.15,0.0318930758318391
8.200000000000001,0.032524006342341594
8.25,0.03316635025973398
8.3,0.0338202820006047
8.35,0.03448597748609
8.4,0.03516361412528771
8.450000000000001,0.03585337079806053
8.5,0.03655542783720889
8.55,0.03726996700999186
8.6,0.03799717149897085
8.65,0.038737225882149354
8.700000000000001,0.03949031611237855
8.75,0.04025662949599594
8.8,0.04103635467066144
8.85,0.04182968158235231
8.9,0.04263680146147561
8.950000000000001,0.043457906798053135
9.0,0.044293191315932144
9.05,0.045142849945970565
9.1,0.04600707879814364
9.15,0.04688607513251549
9.200000000000001,0.04778003732901593
9.25,0.04868916485596048
9.3,0.0496136582372484
9.35,0.050553719018170816
9.4,0.05150954972975877
9.450000000000001,0.05248135385159786
9.5,0.053469335773034664
9.55,0.05447370075269693
9.600000000000001,0.05549465487624853
9.65,0.05653240501229769
9.700000000000001,0.05758715876637512
9.75,0.05865912443289855
9.8,0.059748510945037143
9.850000000000001,0.06085552782239004
9.9,0.06198038511639177
9.950000000000001,0.063123293353357
10.0,0.06428446347507688
10.05,0.06546410677688017
10.100000000000001,0.06666243484307195
10.15,0.06787965947966401
10.200000000000001,0.06911599264431258
10.25,0.07037164637337975
10.3,0.0716468327060371
10.350000000000001,0.07294176360533346
10.4,0.07425665087614856
10.450000000000001,0.07559170607996037
10.5,0.07694714044635495
10.55,0.0783231647812118
10.600000000000001,0.0797199893715032
10.65,0.08113782388664655
10.700000000000001,0.0825768772763585
10.75,0.0840373576649598
10.8,0.0855194722420885
10.850000000000001,0.08702342714978288
10.9,0.08854942736590245
10.950000000000001,0.09009767658386056
11.0,0.09166837708865082
11.05,0.09326172962915318
11.100000000000001,0.09487793328671615
11.15,0.09651718534001656
11.200000000000001,0.09817968112620702
11.25,0.09986561389836929
11.3,0.10157517467929983
11.350000000000001,0.10330855211166189
11.4,0.10506593230454782
11.450000000000001,0.10684749867650452
11.5,0.10865343179508238
11.55,0.11048390921297992
11.600000000000001,0.1123391053008642
11.65,0.11421919107695679
11.700000000000001,0.1161243340334864
11.75,0.11805469796011824
11.8,0.12001044276448003
11.850000000000001,0.12199172428991721
11.9,0.12399869413061734
11.950000000000001,0.1260314994442574
12.0,0.12809028276233572
12.05,0.13017518179836376
12.100000000000001,0.1322863292541023
12.15,0.1344238526240367
12.200000000000001,0.1365878739983008
12.25,0.1387785098642654
12.3,0.14099587090702123
12.350000000000001,0.14324006180899723
12.4,0.1455111810489649
12.450000000000001,0.1478093207006914
12.5,0.15013456623151455
12.55,0.15248699630112372
12.600000000000001,0.15486668256084155
12.65,0.15727368945371106
12.700000000000001,0.15970807401570417
12.75,0.1621698856783761
12.8,0.16465916607330114
12.850000000000001,0.16717594883863396
12.9,0.16972025942814895
12.950000000000001,0.1722921149231203
13.0,0.17489152384741127
13.05,0.1775184859861511
13.100000000000001,0.18017299220838184
13.15,0.18285502429406733
13.200000000000001,0.18556455476585854
13.25,0.18830154672601665
13.3,0.1910659536988987
13.350000000000001,0.19385771947941352
13.4,0.19667677798785732
13.450000000000001,0.19952305313154142
13.5,0.20239645867362355
13.55,0.20529689810955196
13.600000000000001,0.20822426455153417
13.65,0.21117844062143248
13.700000000000001,0.2141592983524903
13.75,0.21716669910028352
13.8,0.2202004934632858
13.850000000000001,0.22326052121342796
13.9,0.22634661123702177
13.950000000000001,0.22945858148640752
14.0,0.23259623894267237
14.05,0.23575937958977047
14.100000000000001,0.23894778840036324
14.15,0.24216123933367853
14.200000000000001,0.24539949534566968
14.25,0.24866230841173584
14.3,0.25194941956224237
14.350000000000001,0.2552605589310571
14.4,0.25859544581729554
14.450000000000001,0.2619537887604392
14.5,0.2653352856289666
14.55,0.268739623722607
14.600000000000001,0.27216647988829584
14.65,0.27561552064988376
14.700000000000001,0.27908640235161364
14.75,0.28257877131535275
14.8,0.2860922640115286
14.850000000000001,0.289626507243685
14.9,0.29318111834654
14.950000000000001,0.2967557053973879
15.0,0.30034986744065645
15.05,0.3039631947253887
15.100000000000001,0.30759526895538547
15.15,0.3112456635517067
15.200000000000001,0.3149139439271912
15.25,0.3185996677726225
15.3,0.3223023853541271
15.350000000000001,0.32602163982135923
15.4,0.32975696752599193
15.450000000000001,0.3335078983499967
15.5,0.3372739560431666
15.55,0.3410546585693007
15.600000000000001,0.34484951846044093
15.65,0.34865804317852367
15.700000000000001,0.3524797354837777
15.75,0.35631409380918044
15.8,0.36016061264025506
15.850000000000001,0.36401878289947487
15.9,0.367888092334518
15.950000000000001,0.371768025909602
16.0,0.3756580661991099
16.05,0.37955769378271054
16.1,0.383466387641164
16.150000000000002,0.3873836255519984
16.2,0.39130888448423523
16.25,0.39524164099134806
16.3,0.3991813716016287
16.35,0.40312755320515015
16.400000000000002,0.4070796634365152
16.45,0.41103718105259224
16.5,0.41499958630445155
16.55,0.41896636130272985
16.6,0.42293699037567123
16.650000000000002,0.4269109604191083
16.7,0.43088776123767647
16.75,0.4348668858765732
16.8,0.4388478309432081
16.85,0.4428300969181157
16.900000000000002,0.4468131884545365
16.95,0.4507966146661078
17.0,0.4547798894021382
17.05,0.45876253150998275
17.1,0.4627440650840726
17.150000000000002,0.46672401970119465
17.2,0.47070193064165883
17.25,0.474677339096038
17.3,0.47864979235720556
17.35,0.4826188439974452
17.400000000000002,0.4865840540304527
17.45,0.4905449890580957
17.5,0.4945012224018485
17.55,0.49845233421886154
17.6,0.5023979116026773
17.650000000000002,0.5063375486686509
17.7,0.5102708466241791
17.75,0.5141974138238928
17.8,0.5181168658100089
17.85,0.5220288253380889
17.900000000000002,0.5259329223884932
17.95,0.5298287941638617
18.0,0.5337160850730014
18.05,0.537594446701592
18.1,0.5414635377701731
18.150000000000002,0.545323024079901
18.2,0.5491725784466106
18.25,0.5530118806237471
18.3,0.5568406172147626
18.35,0.56065848157561
18.400000000000002,0.5644651737079849
18.45,0.5682604001440001
18.5,0.5720438738229966
18.55,0.5758153139612127
18.6,0.5795744459150549
18.650000000000002,0.5833210010387285
18.7,0.5870547165369928
18.75,0.5907753353138201
18.8,0.5944826058177417
18.85,0.5981762818846645
18.900000000000002,0.6018561225789465
18.95,0.6055218920335075
19.0,0.6091733592897548
19.05,0.6128102981380844
19.1,0.616432486959711
19.150000000000002,0.6200397085705589
19.200000000000003,0.6236317500679315
19.25,0.6272084026806499
19.3,0.6307694616233263
19.35,0.6343147259554104
19.400000000000002,0.6378439984456163
19.450000000000003,0.6413570854422982
19.5,0.6448537967503118
19.55,0.648333945514858
19.6,0.651797348112758
19.650000000000002,0.6552438240515748
19.700000000000003,0.6586731958769421
19.75,0.6620852890884183
19.8,0.6654799320641358
19.85,0.6688569559944599
19.900000000000002,0.6722161948248291
19.950000000000003,0.6755574852078893
20.0,0.6788806664649878
20.05,0.6821855805570387
20.1,0.6854720720647187
20.150000000000002,0.6887399881779034
20.200000000000003,0.6919891786942004
20.25,0.6952194960263908
20.3,0.6984307952185353
20.35,0.7016229339704622
20.400000000000002,0.7047957726703038
20.450000000000003,0.707949174434712
20.5,0.7110830051563347
20.55,0.7141971335581072
20.6,0.7172914312538717
20.650000000000002,0.7203657728148104
20.700000000000003,0.7234200358411472
20.75,0.7264541010385523
20.8,0.7294678522986598
20.85,0.7324611767830919
20.900000000000002,0.7354339650103742
20.950000000000003,0.738386110945111
21.0,0.7413175120887898
21.05,0.74422806957158
21.1,0.7471176882444927
21.150000000000002,0.749986276771278
21.200000000000003,0.7528337477194428
21.25,0.7556600176497862
21.3,0.7584650072038742
21.35,0.7612486411888786
21.400000000000002,0.7640108486592496
21.450000000000003,0.7667515629947033
21.5,0.7694707219740395
21.55,0.7721682678443386
21.6,0.7748441473851138
21.650000000000002,0.7774983119670411
21.700000000000003,0.7801307176049148
21.75,0.7827413250045214
21.8,0.7853300996031656
21.85,0.7878970116036172
21.900000000000002,0.7904420360012916
21.950000000000003,0.7929651526045156
22.0,0.7954663460477726
22.05,0.7979456057978581
22.1,0.8004029261529194
22.150000000000002,0.8028383062343867
22.200000000000003,0.8052517499718455
22.25,0.8076432660809285
22.3,0.8100128680343489
22.35,0.8123605740262159
22.400000000000002,0.8146864069298162
22.450000000000003,0.8169903942490652
22.5,0.8192725680638576
22.55,0.8215329649695723
22.6,0.823771626011012
22.650000000000002,0.8259885966110613
22.700000000000003,0.8281839264943851
22.75,0.8303576696064772
22.8,0.8325098840284068
22.85,0.8346406318875939
22.900000000000002,0.8367499792649704
22.950000000000003,0.8388379960988755
23.0,0.8409047560860426
23.05,0.8429503365800292
23.1,0.8449748184874456
23.150000000000002,0.8469782861623265
23.200000000000003,0.8489608272989873
23.25,0.8509225328237011
23.3,0.8528634967855219
23.35,0.8547838162465633
23.400000000000002,0.8566835911720403
23.450000000000003,0.8585629243203646
23.5,0.8604219211335639
23.55,0.8622606896282937
23.6,0.8640793402876858
23.650000000000002,0.8658779859542618
23.700000000000003,0.8676567417241319
23.75,0.869415724842675
23.8,0.871155054601883
23.85,0.8728748522395358
23.900000000000002,0.8745752408403558
23.950000000000003,0.8762563452392782
24.0,0.8779182919269486
24.05,0.8795612089575604
24.1,0.8811852258591032
24.150000000000002,0.8827904735461091
24.200000000000003,0.8843770842349462
24.25,0.8859451913617009
24.3,0.8874949295026876
24.35,0.8890264342975939
24.400000000000002,0.8905398423752752
24.450000000000003,0.8920352912821883
24.5,0.8935129194134521
24.55,0.8949728659465042
24.6,0.8964152707773259
24.650000000000002,0.8978402744591861
24.700000000000003,0.8992480181438598
24.75,0.9006386435252571
24.8,0.9020122927854056
24.85,0.9033691085427124
24.900000000000002,0.9047092338024353
24.950000000000003,0.9060328119092855
25.0,0.907339986502078
25.05,0.908630901470349
25.1,0.9099057009128529
25.150000000000002,0.911164529097854
25.200000000000003,0.912407530425122
25.25,0.9136348493895432
25.3,0.9148466305462627
25.35,0.9160430184772647
25.400000000000002,0.9172241577593071
25.450000000000003,0.918390192933128
25.5,0.9195412684738353
25.55,0.9206775287624025
25.6,0.9217991180581925
25.650000000000002,0.9229061804724329
25.700000000000003,0.9239988599425708
25.75,0.9250773002074406
25.8,0.9261416447831755
25.85,0.9271920369398075
25.900000000000002,0.9282286196784908
25.950000000000003,0.9292515357093046
26.0,0.9302609274295762
26.05,0.9312569369026891
26.1,0.9322397058373235
26.150000000000002,0.9332093755671045
26.200000000000003,0.9341660870306161
26.25,0.9351099807517539
26.3,0.9360411968203948
26.35,0.9369598748733582
26.400000000000002,0.9378661540756383
26.450000000000003,0.9387601731019034
26.5,0.9396420701182371
26.55,0.9405119827641215
26.6,0.9413700481346535
26.650000000000002,0.9422164027629923
26.700000000000003,0.9430511826030333
26.75,0.9438745230123132
26.8,0.9446865587351452
26.85,0.9454874238859892
26.900000000000002,0.9462772519330636
26.950000000000003,0.9470561756821968
27.0,0.9478243272609367
27.05,0.9485818381029121
27.1,0.949328838932459
27.150000000000002,0.9500654597495168
27.200000000000003,0.9507918298147993
27.25,0.9515080776352446
27.3,0.9522143309497498
27.35,0.9529107167151916
27.400000000000002,0.9535973610927347
27.450000000000003,0.9542743894344319
27.5,0.9549419262701088
27.55,0.9556000952945362
27.6,0.956249019354882
27.650000000000002,0.9568888204384446
27.700000000000003,0.9575196196606474
27.75,0.9581415372533032
27.8,0.9587546925531253
27.85,0.9593592039904809
27.900000000000002,0.9599551890783742
27.950000000000003,0.960542764401645
28.0,0.9611220456063712
28.05,0.9616931473894599
28.1,0.9622561834884135
28.150000000000002,0.962811266671255
28.200000000000003,0.9633585087266019
28.25,0.9638980204538697
28.3,0.9644299116535964
28.35,0.9649542911178743
28.400000000000002,0.9654712666208772
28.450000000000003,0.9659809449094755
28.5,0.9664834316939274
28.55,0.9669788316386471
28.6,0.9674672483530384
28.650000000000002,0.9679487843823972
28.700000000000003,0.9684235411988792
28.75,0.9688916191925432
28.8,0.9693531176624662
28.85,0.9698081348079473
28.900000000000002,0.9702567677198036
28.950000000000003,0.9706991123717829
29.0,0.9711352636120946
29.05,0.9715653151550924
29.1,0.9719893595731222
29.150000000000002,0.9724074882885594
29.200000000000003,0.9728197915660652
29.25,0.9732263585050882
29.3,0.9736272770326369
29.35,0.9740226338963645
29.400000000000002,0.9744125146579877
29.450000000000003,0.9747970036870789
29.5,0.9751761841552661
29.55,0.9755501380308731
29.6,0.9759189460740346
29.650000000000002,0.9762826878323219
29.700000000000003,0.9766414416369138
29.75,0.9769952845993406
29.8,0.9773442926088391
29.85,0.9776885403303425
29.900000000000002,0.9780281012031402
29.950000000000003,0.9783630474402275
30.0,0.9786934500283692
30.05,0.9790193787289047
30.1,0.9793409020793051
30.150000000000002,0.979658087395502
30.200000000000003,0.979971000775001
30.25,0.9802797071007844
30.3,0.9805842700460176
30.35,0.9808847520795516
30.400000000000002,0.9811812144722314
30.450000000000003,0.9814737173039946
30.5,0.9817623194717706
30.55,0.9820470786981483
30.6,0.9823280515408189
30.650000000000002,0.982605293402767
30.700000000000003,0.9828788585431945
30.75,0.9831488000891555
30.8,0.9834151700478809
30.85,0.9836780193197641
30.900000000000002,0.983937397711984
30.950000000000003,0.984193353952734
31.0,0.9844459357060266
31.05,0.9846951895870485
31.1,0.9849411611780219
31.150000000000002,0.9851838950445561
31.200000000000003,0.9854234347524394
31.25,0.9856598228848547
31.3,0.9858931010599707
31.35,0.9861233099488923
31.400000000000002,0.9863504892939232
31.450000000000003,0.9865746779271211
31.5,0.9867959137891112
31.55,0.9870142339481275
31.6,0.9872296746192571
31.650000000000002,0.9874422711838587
31.700000000000003,0.9876520582091323
31.75,0.987859069467811
31.8,0.9880633379579601
31.85,0.9882648959228549
31.900000000000002,0.9884637748709202
31.950000000000003,0.9886600055957125
32.0,0.9888536181959277
32.050000000000004,0.9890446420954151
32.1,0.9892331060631875
32.15,0.9894190382334052
32.2,0.9896024661253273
32.25,0.9897834166632115
32.300000000000004,0.9899619161961535
32.35,0.990137990517851
32.4,0.9903116648862813
32.45,0.9904829640432805
32.5,0.9906519122340138
32.550000000000004,0.9908185332263194
32.6,0.9909828503299213
32.65,0.9911448864154916
32.7,0.9913046639335548
32.75,0.9914622049332155
32.800000000000004,0.9916175310806997
32.85,0.9917706636776916
32.9,0.9919216236794541
32.95,0.9920704317127136
33.0,0.9922171080932966
33.050000000000004,0.9923616728434959
33.1,0.9925041457091562
33.15,0.9926445461764545
33.2,0.992782893488357
33.25,0.9929192066607433
33.300000000000004,0.9930535044981642
33.35,0.9931858056092276
33.4,0.9933161284215829
33.45,0.9934444911964952
33.5,0.9935709120429805
33.550000000000004,0.9936954089314919
33.6,0.9938179997071321
33.65,0.9939387021023823
33.7,0.994057533749326
33.75,0.9941745121913514
33.800000000000004,0.9942896548943246
33.85,0.9944029792572128
33.9,0.9945145026221492
33.95,0.994624242283932
34.0,0.9947322154989398
34.050000000000004,0.9948384394934638
34.1,0.9949429314714491
34.15,0.995045708621635
34.2,0.9951467881241026
34.25,0.9952461871562168
34.300000000000004,0.995343922897971
34.35,0.995440012536737
34.4,0.9955344732714208
34.45,0.9956273223160319
34.5,0.995718576902677
34.550000000000004,0.9958082542839825
34.6,0.9958963717349599
34.65,0.995982946554329
34.7,0.9960679960653054
34.75,0.9961515376158769
34.800000000000004,0.9962335885785804
34.85,0.9963141663497974
34.9,0.9963932883485905
34.95,0.9964709720150965
35.0,0.9965472348084997
35.050000000000004,0.9966220942046105
35.1,0.9966955676930632
35.15,0.9967676727741649
35.2,0.9968384269554131
35.25,0.9969078477477096
35.300000000000004,0.9969759526612921
35.35,0.9970427592014074
35.4,0.9971082848637528
35.45,0.9971725471297084
35.5,0.9972355634613825
35.550000000000004,0.9972973512964969
35.6,0.9973579280431306
35.65,0.9974173110743504
35.7,0.9974755177227451
35.75,0.9975325652748879
35.800000000000004,0.997588470965747
35.85,0.9976432519730639
35.9,0.9976969254117215
35.95,0.9977495083281153
36.0,0.9978010176945514
36.050000000000004,0.9978514704036826
36.1,0.997900883263004
36.15,0.9979492729894186
36.2,0.9979966562038881
36.25,0.9980430494261847
36.300000000000004,0.9980884690697518
36.35,0.9981329314366878
36.4,0.9981764527128627
36.45,0.9982190489631768
36.5,0.9982607361269681
36.550000000000004,0.9983015300135814
36.6,0.9983414462980971
36.65,0.9983805005172348
36.7,0.9984187080654306
36.75,0.9984560841910952
36.800000000000004,0.9984926439930516
36.85,0.9985284024171655
36.9,0.9985633742531582
36.95,0.998597574131612
37.0,0.9986310165211617
37.050000000000004,0.9986637157258836
37.1,0.998695685882868
37.15,0.9987269409599827
37.2,0.9987574947538258
37.25,0.9987873608878615
37.300000000000004,0.9988165528107416
37.35,0.9988450837948064
37.4,0.998872966934764
37.45,0.9989002151465435
37.5,0.9989268411663179
37.550000000000004,0.9989528575496963
37.6,0.998978276671077
37.65,0.9990031107231576
37.7,0.9990273717166016
37.75,0.9990510714798524
37.800000000000004,0.9990742216590913
37.85,0.9990968337183347
37.9,0.9991189189396682
37.95,0.9991404884236053
38.0,0.9991615530895741
38.050000000000004,0.9991821236765216
38.1,0.9992022107436318
38.15,0.9992218246711524
38.2,0.9992409756613257
38.25,0.9992596737394179
38.300000000000004,0.9992779287548421
38.35,0.9992957503823684
38.400000000000006,0.9993131481234206
38.45,0.9993301313074493
38.5,0.9993467090933801
38.550000000000004,0.9993628904711314
38.6,0.9993786842631972
38.650000000000006,0.9993940991262904
38.7,0.999409143553042
38.75,0.9994238258737543
38.800000000000004,0.9994381542581978
38.85,0.9994521367174578
38.900000000000006,0.9994657811058175
38.95,0.9994790951226765
39.0,0.9994920863145076
39.050000000000004,0.9995047620768376
39.1,0.9995171296562567
39.150000000000006,0.9995291961524501
39.2,0.9995409685202511
39.25,0.9995524535717094
39.300000000000004,0.9995636579781726
39.35,0.9995745882723834
39.400000000000006,0.9995852508505794
39.45,0.9995956519746061
39.5,0.9996057977740271
39.550000000000004,0.9996156942482425
39.6,0.9996253472686012
39.650000000000006,0.9996347625805162
39.7,0.9996439458055713
39.75,0.9996529024436238
39.800000000000004,0.9996616378749009
39.85,0.9996701573620828
39.900000000000006,0.9996784660523791
39.95,0.9996865689795913
40.0,0.9996944710661606


==> data/weighted_tau_070_Brain.csv <==
Time_years,Weighted_mean
0.0,0.0007136947259027902
0.05,0.0007136947259027902
0.1,0.0007415741448856551
0.15000000000000002,0.000770372975865027
0.2,0.0008001531187459115
0.25,0.0008309430609624466
0.30000000000000004,0.0008627719755700512
0.35000000000000003,0.0008956696650504123
0.4,0.0009296665667228465
0.45,0.0009647937579132438
0.5,0.001001082961016967
0.55,0.001038566548480712
0.6000000000000001,0.001077277547732488
0.65,0.0011172496460930279
0.7000000000000001,0.0011585171957064141
0.75,0.0012011152185321962
0.8,0.0012450794114460101
0.8500000000000001,0.0012904461515005588
0.9,0.0013372525014038144
0.9500000000000001,0.0013855362152762672
1.0,0.0014353357447542446
1.05,0.001486690245511304
1.1,0.0015396395842749084
1.1500000000000001,0.001594224346420461
1.2000000000000002,0.0016504858442297505
1.25,0.001708466125905467
1.3,0.0017682079854380185
1.35,0.0018297549734249132
1.4000000000000001,0.0018931514089469243
1.4500000000000002,0.001958442392608636
1.5,0.0020256738208538107
1.55,0.002094892401668561
1.6,0.0021661456717869954
1.6500000000000001,0.002239482015515131
1.7000000000000002,0.0023149506852893375
1.75,0.0023926018240850166
1.8,0.0024724864897901606
1.85,0.002554656681656051
1.9000000000000001,0.0026391653689345
1.9500000000000002,0.002726066521806714
2.0,0.0028154151447038825
2.0500000000000003,0.0029072673121134577
2.1,0.003001680206957758
2.15,0.003098712161623348
2.2,0.003198422701710293
2.25,0.003300872592560056
2.3000000000000003,0.0034061238886093134
2.35,0.0035142399856047976
2.4000000000000004,0.0036252856757009217
2.45,0.0037393272054478933
2.5,0.00385643233666323
2.5500000000000003,0.003976670410164075
2.6,0.00410011241232161
2.6500000000000004,0.004226831044382585
2.7,0.004356900794485799
2.75,0.004490398012284883
2.8000000000000003,0.004627400986071262
2.85,0.004767990022274533
2.9000000000000004,0.004912247527200722
2.95,0.005060258090852687
3.0,0.005212108572661141
3.0500000000000003,0.005367888188939846
3.1,0.005527688601864317
3.1500000000000004,0.005691604009760312
3.2,0.0058597312384761095
3.25,0.0060321698336019474
3.3000000000000003,0.006209022153290491
3.35,0.00639039346142392
3.4000000000000004,0.006576392020867023
3.45,0.006767129186540364
3.5,0.0069627194980445605
3.5500000000000003,0.0071632807715647315
3.6,0.007368934190784395
3.6500000000000004,0.00757980439653956
3.7,0.0077960195749471675
3.75,0.00801771154374685
3.8000000000000003,0.008245015836601444
3.85,0.008478071785109708
3.9000000000000004,0.008717022598293888
3.95,0.008962015439335613
4.0,0.009213201499345318
4.05,0.009470736067963524
4.1000000000000005,0.009734778600606045
4.15,0.010005492782180306
4.2,0.010283046587115131
4.25,0.010567612335562854
4.3,0.010859366745648923
4.3500000000000005,0.01115849098166131
4.4,0.011465170698089104
4.45,0.011779596079436868
4.5,0.012101961875758691
4.55,0.0124324674338728
4.6000000000000005,0.012771316724234443
4.65,0.013118718363461485
4.7,0.01347488563252278
4.75,0.013840036490615288
4.800000000000001,0.014214393584770845
4.8500000000000005,0.01459818425524758
4.9,0.01499164053677493
4.95,0.015394999155733781
5.0,0.015808501523365614
5.050000000000001,0.016232393725115597
5.1000000000000005,0.01666692650622529
5.15,0.017112355253699685
5.2,0.017568939974782774
5.25,0.018036945272082612
5.300000000000001,0.018516640315494895
5.3500000000000005,0.019008298811078836
5.4,0.019512198967045206
5.45,0.020028623457019796
5.5,0.020557859380749225
5.550000000000001,0.021100198222417797
5.6000000000000005,0.02165593580674574
5.65,0.022225372253039482
5.7,0.022808811927363337
5.75,0.023406563393001102
5.800000000000001,0.024018939359372774
5.8500000000000005,0.024646256629567726
5.9,0.025288836046651053
5.95,0.025947002438893606
6.0,0.026621084564069013
6.050000000000001,0.027311415052952193
6.1000000000000005,0.028018330352144898
6.15,0.02874217066634174
6.2,0.029483279900138912
6.25,0.030242005599472897
6.300000000000001,0.031018698892762146
6.3500000000000005,0.03181371443180766
6.4,0.03262741033249004
6.45,0.0334601481152816
6.5,0.0343122926455703
6.550000000000001,0.03518421207376987
6.6000000000000005,0.03607627777516704
6.65,0.03698886428943002
6.7,0.03792234925967725
6.75,0.03887711337097558
6.800000000000001,0.03985354028810958
6.8500000000000005,0.040852016592431976
6.9,0.04187293171757508
6.95,0.04291667788377103
7.0,0.04398365003049628
7.050000000000001,0.045074245747123196
7.1000000000000005,0.04618886520122938
7.15,0.04732791106418289
7.2,0.04849178843358916
7.25,0.049680904752155544
7.300000000000001,0.05089566972249837
7.3500000000000005,0.05213649521738887
7.4,0.05340379518490896
7.45,0.05469798554796087
7.5,0.0560194840975536
7.550000000000001,0.057368710379268696
7.6000000000000005,0.05874608557229063
7.65,0.06015203236037311
7.7,0.06158697479410213
7.75,0.0630513381438089
7.800000000000001,0.0645455487424828
7.8500000000000005,0.06607003381803424
7.9,0.06762522131426173
7.95,0.06921153969988614
8.0,0.07082941776502533
8.05,0.07247928440450137
8.1,0.07416156838738906
8.15,0.07587669811224157
8.200000000000001,0.07762510134745351
8.25,0.07940720495625499
8.3,0.08122343460586323
8.35,0.08307421446035675
8.4,0.08495996685687703
8.450000000000001,0.08688111196480641
8.5,0.08883806742761713
8.55,0.0908312479871339
8.6,0.09286106509000373
8.65,0.09492792647621948
8.700000000000001,0.09703223574959609
8.75,0.09917439193015724
8.8,0.10135478898844492
8.85,0.1035738153618247
8.9,0.10583185345291965
8.950000000000001,0.10812927911036695
9.0,0.11046646109215386
9.05,0.112843760511854
9.1,0.11526153026815013
9.15,0.11772011445809631
9.200000000000001,0.12021984777463937
9.25,0.12276105488899078
9.3,0.12534404981850947
9.35,0.12796913528082995
9.4,0.13063660203504424
9.450000000000001,0.13334672821082214
9.5,0.13609977862643405
9.55,0.13889600409671984
9.600000000000001,0.14173564073212933
9.65,0.14461890923004736
9.700000000000001,0.14754601415969884
9.75,0.15051714324202167
9.8,0.15353246662598347
9.850000000000001,0.15659213616291026
9.9,0.15969628468048971
9.950000000000001,0.16284502525820435
10.0,0.166038450506045
10.05,0.16927663184845015
10.100000000000001,0.17255961881551016
10.15,0.1758874383435675
10.200000000000001,0.17926009408743485
10.25,0.18267756574654218
10.3,0.1861398084074023
10.350000000000001,0.18964675190486924
10.4,0.19319830020473064
10.450000000000001,0.1967943308102427
10.5,0.20043469419527343
10.55,0.20411921326676433
10.600000000000001,0.20784768285925934
10.65,0.2116198692642717
10.700000000000001,0.21543550979727064
10.75,0.21929431240506606
10.8,0.2231959553163502
10.850000000000001,0.22714008673811778
10.9,0.2311263246006345
10.950000000000001,0.23515425635355208
11.0,0.23922343881567526
11.05,0.24333339808078094
11.100000000000001,0.24748362948175517
11.15,0.2516735976151695
11.200000000000001,0.2559027364282474
11.25,0.26017044936998235
11.3,0.2644761096079671
11.350000000000001,0.2688190603122628
11.4,0.2731986150074003
11.450000000000001,0.27761405799334304
11.5,0.2820646448359706
11.55,0.2865496029273542
11.600000000000001,0.2910681321157957
11.65,0.2956194054052951
11.700000000000001,0.3002025697237915
11.75,0.3048167467592015
11.8,0.3094610338619485
11.850000000000001,0.31413450501235035
11.9,0.3188362118508983
11.950000000000001,0.32356518476913815
12.0,0.3283204340585376
12.05,0.33310095111441224
12.100000000000001,0.3379057096916729
12.15,0.3427336672088671
12.200000000000001,0.3475837660967028
12.25,0.3524549351869786
12.3,0.3573460911376021
12.350000000000001,0.3622561398891435
12.4,0.36718397814817444
12.450000000000001,0.3721284948924533
12.5,0.3770885728928673
12.55,0.3820630902469044
12.600000000000001,0.3870509219183308
12.65,0.3920509412776701
12.700000000000001,0.3970620216380357
12.75,0.4020830377808513
12.8,0.4071128674660062
12.850000000000001,0.41215039292104
12.9,0.4171945023040148
12.950000000000001,0.42224409113484795
13.0,0.4272980636899985
13.05,0.432355334355566
13.100000000000001,0.43741482893404626
13.15,0.44247548590019764
13.200000000000001,0.4475362576017103
13.25,0.45259611140063233
13.3,0.45765403075178107
13.350000000000001,0.46270901621467375
13.4,0.4677600863958257
13.450000000000001,0.4728062788185983
13.5,0.47784665071812427
13.55,0.4828802797591953
13.600000000000001,0.4879062646753668
13.65,0.49292372582790295
13.700000000000001,0.4979318056835744
13.75,0.502929669210691
13.8,0.5079165041931538
13.850000000000001,0.5128915214626756
13.9,0.5178539550497214
13.950000000000001,0.5228030622540847
14.0,0.5277381236363939
14.05,0.5326584429322163
14.100000000000001,0.5375633468907722
14.15,0.5424521850406371
14.200000000000001,0.547324329385132
14.25,0.5521791740304378
14.3,0.5570161347497773
14.350000000000001,0.5618346484872994
14.4,0.5666341728055885
14.450000000000001,0.5714141852809741
14.5,0.5761741828510584
14.55,0.5809136811191032
14.600000000000001,0.585632213620113
14.65,0.59032933105362
14.700000000000001,0.5950046004883346
14.75,0.5996576045439374
14.8,0.6042879405553886
14.850000000000001,0.6088952197251951
14.9,0.6134790662691069
14.950000000000001,0.6180391165607205
15.0,0.6225750182804425
15.05,0.6270864295741939
15.100000000000001,0.6315730182271558
15.15,0.6360344608577158
15.200000000000001,0.6404704421366206
15.25,0.6448806540361429
15.3,0.6492647951138377
15.350000000000001,0.6536225698352072
15.4,0.6579536879392982
15.450000000000001,0.6622578638509299
15.5,0.6665348161429026
15.55,0.6707842670511561
15.600000000000001,0.6750059420454461
15.65,0.6791995694576738
15.700000000000001,0.6833648801695754
15.75,0.6875016073610026
15.8,0.6916094863195625
15.850000000000001,0.6956882543119023
15.9,0.6997376505164431
15.950000000000001,0.7037574160168755
16.0,0.7077472938552578
16.05,0.7117070291430782
16.1,0.7156363692281902
16.150000000000002,0.7195350639150864
16.2,0.7234028657355573
16.25,0.7272395302663935
16.3,0.7310448164904222
16.35,0.7348184871968518
16.400000000000002,0.738560309416602
16.45,0.7422700548880538
16.5,0.7459475005484516
16.55,0.749592429046033
16.6,0.7532046292678529
16.650000000000002,0.7567838968782115
16.7,0.7603300348625813
16.75,0.7638428540719806
16.8,0.7673221737628113
16.85,0.7707678221273326
16.900000000000002,0.7741796368101144
16.95,0.7775574654060358
17.0,0.7809011659356697
17.05,0.7842106072941769
17.1,0.7874856696701805
17.150000000000002,0.7907262449314363
17.2,0.7939322369745028
17.25,0.7971035620360151
17.3,0.8002401489635645
17.35,0.8033419394446214
17.400000000000002,0.8064088881923432
17.45,0.8094409630875349
17.5,0.8124381452764379
17.55,0.8154004292244156
17.6,0.8183278227259903
17.650000000000002,0.8212203468720451
17.7,0.8240780359753375
17.75,0.8269009374557867
17.8,0.8296891116872772
17.85,0.8324426318079692
17.900000000000002,0.8351615834963261
17.95,0.8378460647152594
18.0,0.8404961854269337
18.05,0.8431120672809016
18.1,0.8456938432783215
18.150000000000002,0.8482416574150644
18.2,0.8507556643065343
18.25,0.8532360287970353
18.3,0.8556829255564677
18.35,0.8580965386670918
18.400000000000002,0.8604770612030086
18.45,0.862824694804912
18.5,0.865139649252543
18.55,0.8674221420371493
18.6,0.8696723979360962
18.650000000000002,0.8718906485916337
18.7,0.8740771320956429
18.75,0.8762320925820244
18.8,0.8783557798282188
18.85,0.8804484488671633
18.900000000000002,0.8825103596108292
18.95,0.884541776486294
19.0,0.8865429680851545
19.05,0.8885142068269025
19.1,0.8904557686367403
19.150000000000002,0.892367932638163
19.200000000000003,0.8942509808604875
19.25,0.8961051979613757
19.3,0.8979308709642877
19.35,0.8997282890106709
19.400000000000002,0.9014977431266056
19.450000000000003,0.9032395260035229
19.5,0.9049539317925394
19.55,0.9066412559118793
19.6,0.9083017948667943
19.650000000000002,0.9099358460813475
19.700000000000003,0.9115437077413768
19.75,0.9131256786479511
19.8,0.9146820580805709
19.85,0.916213145669402
19.900000000000002,0.917719241275788
19.950000000000003,0.9192006448803208
20.0,0.9206576564777434
20.05,0.922090575977991
20.1,0.9234997031126898
20.150000000000002,0.9248853373464749
20.200000000000003,0.9262477777925148
20.25,0.9275873231316681
20.3,0.9289042715347515
20.35,0.9301989205874243
20.400000000000002,0.9314715672172554
20.450000000000003,0.9327225076225805
20.5,0.9339520372028012
20.55,0.9351604504898304
20.6,0.9363480410804347
20.650000000000002,0.9375151015692692
20.700000000000003,0.9386619234824413
20.75,0.93978879721149
20.8,0.9408960119476995
20.85,0.9419838556167098
20.900000000000002,0.9430526148134112
20.950000000000003,0.944102574737155
21.0,0.9451340191273231
21.05,0.9461472301993381
21.1,0.9471424885812034
21.150000000000002,0.9481200732506825
21.200000000000003,0.9490802614732409
21.25,0.9500233287408779
21.3,0.9509495487119773
21.35,0.951859193152311
21.400000000000002,0.9527525318773203
21.450000000000003,0.9536298326957944
21.5,0.954491361355054
21.55,0.9553373814877323
21.6,0.9561681545602306
21.650000000000002,0.9569839398229082
21.700000000000003,0.9577849942620421
21.75,0.9585715725535684
21.8,0.9593439270186064
21.85,0.9601023075807213
21.900000000000002,0.9608469617248885
21.950000000000003,0.9615781344580625
22.0,0.9622960682712772
22.05,0.9630010031031415
22.1,0.9636931763046099
22.150000000000002,0.9643728226048845
22.200000000000003,0.9650401740782792
22.25,0.965695460111901
22.3,0.9663389073739689
22.35,0.9669707397826138
22.400000000000002,0.9675911784749991
22.450000000000003,0.9682004417766078
22.5,0.968798745170568
22.55,0.969386301266889
22.6,0.9699633197715215
22.650000000000002,0.9705300074551572
22.700000000000003,0.9710865681217303
22.75,0.9716332025766026
22.8,0.9721701085944502
22.85,0.9726974808868926
22.900000000000002,0.9732155110699593
22.950000000000003,0.973724387631497
23.0,0.9742242958986737
23.05,0.9747154180057551
23.1,0.9751979328623616
23.150000000000002,0.9756720161224429
23.200000000000003,0.9761378401542257
23.25,0.9765955740114117
23.3,0.9770453834059178
23.35,0.9774874306824635
23.400000000000002,0.9779218747953086
23.450000000000003,0.9783488712874557
23.5,0.9787685722726195
23.55,0.9791811264202587
23.6,0.9795866789439511
23.650000000000002,0.9799853715933828
23.700000000000003,0.9803773426501778
23.75,0.9807627269277982
23.8,0.981141655775688
23.85,0.9815142570878185
23.900000000000002,0.981880655315752
23.950000000000003,0.982240971486303
24.0,0.9825953232238455
24.05,0.9829438247772712
24.1,0.9832865870515702
24.150000000000002,0.983623717643973
24.200000000000003,0.98395532088455
24.25,0.9842814978811445
24.3,0.9846023465684788
24.35,0.9849179617612461
24.400000000000002,0.9852284352109881
24.450000000000003,0.9855338556665227
24.5,0.9858343089376954
24.55,0.9861298779621879
24.6,0.9864206428751329
24.650000000000002,0.9867066810812737
24.700000000000003,0.9869880673293961
24.75,0.987264873788786
24.8,0.9875371701274434
24.85,0.9878050235918195
24.900000000000002,0.9880684990878323
24.950000000000003,0.9883276592629425
25.0,0.988582564589076
25.05,0.9888332734461996
25.1,0.989079842206365
25.150000000000002,0.9893223253180541
25.200000000000003,0.9895607753906717
25.25,0.9897952432790434
25.3,0.9900257781677874
25.35,0.9902524276554376
25.400000000000002,0.9904752378382103
25.450000000000003,0.9906942533933021
25.5,0.9909095176616218
25.55,0.9911210727298526
25.6,0.9913289595117502
25.650000000000002,0.9915332178285743
25.700000000000003,0.9917338864885515
25.75,0.9919310033652674
25.8,0.9921246054748705
25.85,0.9923147290519807
25.900000000000002,0.9925014096241743
25.950000000000003,0.9926846820849199
26.0,0.9928645807648306
26.05,0.9930411395010975
26.1,0.9932143917049545
26.150000000000002,0.9933843704270335
26.200000000000003,0.9935511084204598
26.25,0.993714638201537
26.3,0.9938749921078756
26.35,0.9940322023538177
26.400000000000002,0.9941863010830227
26.450000000000003,0.9943373204180729
26.5,0.9944852925069858
26.55,0.9946302495665081
26.6,0.9947722239220975
26.650000000000002,0.9949112480445026
26.700000000000003,0.9950473545828695
26.75,0.9951805763943198
26.8,0.9953109465699606
26.85,0.9954384984573136
26.900000000000002,0.9955632656791518
26.950000000000003,0.9956852821487769
27.0,0.9958045820817641
27.05,0.9959212000042353
27.1,0.9960351707577411
27.150000000000002,0.9961465295008344
27.200000000000003,0.9962553117074566
27.25,0.9963615531622565
27.3,0.9964652899529782
27.35,0.9965665584600817
27.400000000000002,0.9966653953437496
27.450000000000003,0.9967618375284618
27.5,0.9968559221853159
27.55,0.9969476867122848
27.6,0.9970371687126052
27.650000000000002,0.997124405971491
27.700000000000003,0.997209436431372
27.75,0.9972922981658581
27.8,0.9973730293526196
27.85,0.9974516682453828
27.900000000000002,0.9975282531452268
27.950000000000003,0.9976028223713657
28.0,0.9976754142315941
28.05,0.9977460669925665
28.1,0.9978148188500673
28.150000000000002,0.9978817078994314
28.200000000000003,0.9979467721062488
28.25,0.9980100492774975
28.3,0.9980715770332148
28.35,0.9981313927788317
28.400000000000002,0.9981895336782622
28.450000000000003,0.9982460366278438
28.5,0.9983009382312109
28.55,0.9983542747751678
28.6,0.998406082206624
28.650000000000002,0.998456396110646
28.700000000000003,0.9985052516896601
28.75,0.9985526837438452
28.8,0.99859872665274
28.85,0.9986434143580747
28.900000000000002,0.9986867803478453
28.950000000000003,0.9987288576416266
29.0,0.9987696787771193
29.05,0.9988092757979274
29.1,0.9988476802425418
29.150000000000002,0.9988849231345194
29.200000000000003,0.9989210349738237
29.25,0.998956045729307
29.3,0.9989899848322986
29.35,0.9990228811712616
29.400000000000002,0.9990547630874912
29.450000000000003,0.9990856583718039
29.5,0.9991155942621852
29.55,0.9991445974423514
29.6,0.9991726940411829
29.650000000000002,0.9991999096329851
29.700000000000003,0.9992262692385354
29.75,0.9992517973268692
29.8,0.999276517817765
29.85,0.999300454084881
29.900000000000002,0.9993236289595081
29.950000000000003,0.9993460647348861
30.0,0.9993677831710538
30.05,0.9993888055001838
30.1,0.999409152432369
30.150000000000002,0.999428844161818
30.200000000000003,0.9994479003734288
30.25,0.9994663402496992
30.3,0.9994841824779455
30.35,0.9995014452577923
30.400000000000002,0.9995181463089071
30.450000000000003,0.9995343028789452
30.5,0.999549931751682
30.55,0.9995650492552997
30.6,0.9995796712708106
30.650000000000002,0.9995938132405863
30.700000000000003,0.9996074901769735
30.75,0.9996207166709762
30.8,0.9996335069009827
30.85,0.9996458746415169
30.900000000000002,0.9996578332720034
30.950000000000003,0.9996693957855218
31.0,0.9996805747975421
31.05,0.9996913825546241
31.1,0.9997018309430672
31.150000000000002,0.9997119314975026
31.200000000000003,0.9997216954094132
31.25,0.9997311335355741
31.3,0.999740256406404
31.35,0.9997490742342188
31.400000000000002,0.99975759692138
31.450000000000003,0.9997658340683354
31.5,0.9997737949815378
31.55,0.9997814886812473
31.6,0.9997889239092034
31.650000000000002,0.9997961091361695
31.700000000000003,0.9998030525693402
31.75,0.9998097621596193
31.8,0.9998162456087506
31.85,0.9998225103763163
31.900000000000002,0.9998285636865871
31.950000000000003,0.9998344125352342
32.0,0.9998400636958958
32.050000000000004,0.9998455237265993
32.1,0.9998507989760405
32.15,0.9998558955897197
32.2,0.9998608195159322
32.25,0.9998655765116207
32.300000000000004,0.9998701721480823
32.35,0.9998746118165367
32.4,0.9998789007335569
32.45,0.9998830439463604
32.5,0.999887046337965
32.550000000000004,0.9998909126322121
32.6,0.9998946473986571
32.65,0.9998982550573281
32.7,0.99990173988336
32.75,0.999905106011498
32.800000000000004,0.9999083574404829
32.85,0.9999114980373095
32.9,0.9999145315413709
32.95,0.9999174615684805
33.0,0.999920291614785
33.050000000000004,0.9999230250605617
33.1,0.9999256651739087
33.15,0.9999282151143236
33.2,0.9999306779361841
33.25,0.9999330565921192
33.300000000000004,0.9999353539362854
33.35,0.9999375727275435
33.4,0.9999397156325378
33.45,0.9999417852286889
33.5,0.9999437840070875
33.550000000000004,0.9999457143753072
33.6,0.9999475786601276
33.65,0.9999493791101736
33.7,0.9999511178984766
33.75,0.9999527971249501
33.800000000000004,0.9999544188187967
33.85,0.9999559849408315
33.9,0.9999574973857387
33.95,0.9999589579842533
34.0,0.9999603685052783
34.050000000000004,0.9999617306579293
34.1,0.9999630460935185
34.15,0.9999643164074746
34.2,0.9999655431411996
34.25,0.9999667277838674
34.300000000000004,0.999967871774166
34.35,0.9999689765019805
34.4,0.9999700433100244
34.45,0.9999710734954164
34.5,0.9999720683112076
34.550000000000004,0.9999730289678569
34.6,0.9999739566346613
34.65,0.9999748524411367
34.7,0.9999757174783559
34.75,0.9999765528002393
34.800000000000004,0.9999773594248079
34.85,0.9999781383353921
34.9,0.9999788904818003
34.95,0.9999796167814509
35.0,0.9999803181204662
35.050000000000004,0.999980995354728
35.1,0.9999816493109028
35.15,0.999982280787429
35.2,0.9999828905554708
35.25,0.9999834793598454
35.300000000000004,0.9999840479199136
35.35,0.9999845969304438
35.4,0.9999851270624467
35.45,0.9999856389639822
35.5,0.9999861332609379
35.550000000000004,0.9999866105577832
35.6,0.9999870714382986
35.65,0.9999875164662767
35.7,0.9999879461862057
35.75,0.9999883611239241
35.800000000000004,0.9999887617872568
35.85,0.9999891486666291
35.9,0.99998952223566
35.95,0.9999898829517333
36.0,0.9999902312565544
36.050000000000004,0.9999905675766828
36.1,0.9999908923240505
36.15,0.999991205896461
36.2,0.9999915086780702
36.25,0.9999918010398566
36.300000000000004,0.999992083340068
36.35,0.9999923559246573
36.4,0.999992619127705
36.45,0.9999928732718226
36.5,0.9999931186685463
36.550000000000004,0.9999933556187166
36.6,0.9999935844128421
36.65,0.9999938053314565
36.7,0.9999940186454565
36.75,0.9999942246164342
36.800000000000004,0.9999944234969963
36.85,0.9999946155310694
36.9,0.9999948009542001
36.95,0.9999949799938406
37.0,0.9999951528696269
37.050000000000004,0.9999953197936461
37.1,0.999995480970696
37.15,0.999995636598535
37.2,0.9999957868681233
37.25,0.999995931963856
37.300000000000004,0.9999960720637886
37.35,0.9999962073398547
37.4,0.999996337958076
37.45,0.9999964640787645
37.5,0.9999965858567202
37.550000000000004,0.9999967034414183
37.6,0.9999968169771938
37.65,0.9999969266034171
37.7,0.9999970324546643
37.75,0.9999971346608827
37.800000000000004,0.9999972333475486
37.85,0.9999973286358232
37.9,0.9999974206426983
37.95,0.9999975094811397
38.0,0.9999975952602286
38.050000000000004,0.9999976780852913
38.1,0.9999977580580304
38.15,0.9999978352766489
38.2,0.9999979098359701
38.25,0.9999979818275551
38.300000000000004,0.999998051339813
38.35,0.9999981184581107
38.400000000000006,0.9999981832648769
38.45,0.9999982458397038
38.5,0.9999983062594434
38.550000000000004,0.999998364598303
38.6,0.9999984209279359
38.650000000000006,0.999998475317528
38.7,0.9999985278338843
38.75,0.999998578541511
38.800000000000004,0.9999986275026923
38.85,0.999998674777569
38.900000000000006,0.9999987204242118
38.95,0.9999987644986914
39.0,0.9999988070551488
39.050000000000004,0.9999988481458607
39.1,0.9999988878213049
39.150000000000006,0.9999989261302198
39.2,0.9999989631196671
39.25,0.9999989988350872
39.300000000000004,0.9999990333203568
39.35,0.999999066617841
39.400000000000006,0.9999990987684471
39.45,0.9999991298116728
39.5,0.9999991597856571
39.550000000000004,0.9999991887272247
39.6,0.9999992166719327
39.650000000000006,0.9999992436541133
39.7,0.9999992697069171
39.75,0.9999992948623534
39.800000000000004,0.9999993191513284
39.85,0.9999993426036846
39.900000000000006,0.9999993652482362
39.95,0.9999993871128062
40.0,0.9999994082242586


==> data/weighted_tau_098_Brain.csv <==
Time_years,Weighted_mean
0.0,0.0007136947259027902
0.05,0.0007136947259027902
0.1,0.0007509495819380084
0.15000000000000002,0.0007898674461866741
0.2,0.0008305850916158966
0.25,0.0008731718304375672
0.30000000000000004,0.0009176989177106382
0.35000000000000003,0.000964239361952556
0.4,0.00101286791158521
0.45,0.001063661038540778
0.5,0.0011166969198602137
0.55,0.0011720554177184711
0.6000000000000001,0.0012298180583974986
0.65,0.0012900680108182809
0.7000000000000001,0.0013528900653370837
0.75,0.0014183706136076289
0.8,0.0014865976304089335
0.8500000000000001,0.0015576606584367368
0.9,0.0016316507971525754
0.9500000000000001,0.0017086606968779233
1.0,0.0017887845594079029
1.05,0.0018721181464991866
1.1,0.0019587587976562858
1.1500000000000001,0.002048805458697973
1.2000000000000002,0.0021423587226280876
1.25,0.002239520884360198
1.3,0.0023403960108512147
1.35,0.002445090028182787
1.4000000000000001,0.002553710827089065
1.4500000000000002,0.002666368388363676
1.5,0.0027831749294861792
1.55,0.002904245073687612
1.6,0.003029696042526367
1.6500000000000001,0.003159647872868886
1.7000000000000002,0.0032942236589663396
1.75,0.0034335498200891443
1.8,0.003577756393928815
1.85,0.003726977355703926
1.9000000000000001,0.003881350962616902
1.9500000000000002,0.004041020123006039
2.0,0.00420613278922633
2.0500000000000003,0.004376842372978969
2.1,0.00455330818149806
2.15,0.004735695872699614
2.2,0.004924177927108057
2.25,0.0051189341341048656
2.3000000000000003,0.0053201520897975425
2.35,0.005528027703590069
2.4000000000000004,0.005742765710352596
2.45,0.005964580184941658
2.5,0.006193695055716301
2.5500000000000003,0.00643034461363119
2.6,0.006674774013467295
2.6500000000000004,0.006927239763783321
2.7,0.007188010202236666
2.75,0.007457365953029598
2.8000000000000003,0.007735600363381997
2.85,0.00802301991611355
2.9000000000000004,0.008319944615632149
2.95,0.008626708344866762
3.0,0.008943659190948416
3.0500000000000003,0.009271159737726698
3.1,0.009609587323507137
3.1500000000000004,0.00995933426270184
3.2,0.01032080803039704
3.25,0.010694431409153202
3.3000000000000003,0.011080642597660569
3.35,0.011479895281173661
3.4000000000000004,0.011892658663937124
3.45,0.012319417464091584
3.5,0.012760671871807785
3.5500000000000003,0.01321693747164032
3.6,0.013688745130315325
3.6500000000000004,0.014176640851370683
3.7,0.014681185598250452
3.75,0.015202955087618463
3.8000000000000003,0.015742539554798277
3.85,0.016300543493369016
3.9000000000000004,0.016877585371050233
3.95,0.0174742973240922
4.0,0.01809132483245481
4.05,0.01872932637810734
4.1000000000000005,0.01938897308881391
4.15,0.020070948369787203
4.2,0.02077594752559625
4.25,0.021504677374702734
4.3,0.022257855858976945
4.3500000000000005,0.02303621165050713
4.4,0.023840483757966647
4.45,0.02467142113474125
4.5,0.025529782290943295
4.55,0.02641633491135124
4.6000000000000005,0.027331855481209328
4.65,0.02827712892170353
4.7,0.02925294823679455
4.75,0.03026011417293372
4.800000000000001,0.03129943489301438
4.8500000000000005,0.03237172566571365
4.9,0.03347780857116113
4.95,0.03461851222362462
5.0,0.03579467151163188
5.050000000000001,0.037007127355649205
5.1000000000000005,0.038256726483109946
5.15,0.0395443212202336
5.2,0.040870769299696574
5.25,0.04223693368281263
5.300000000000001,0.043643682394457456
5.3500000000000005,0.04509188836853302
5.4,0.04658242930131577
5.45,0.048116187509578495
5.5,0.04969404978992175
5.550000000000001,0.05131690727530909
5.6000000000000005,0.05298565528437498
5.65,0.05470119315867744
5.7,0.05646442408270603
5.75,0.05827625488113723
5.800000000000001,0.060137595787563614
5.8500000000000005,0.06204936017871519
5.9,0.06401246426804696
5.95,0.06602782675249166
6.0,0.06809636840617224
6.050000000000001,0.07021901161493478
6.1000000000000005,0.0723966798457032
6.15,0.07463029704486189
6.2,0.07692078696014723
6.25,0.07926907238085716
6.300000000000001,0.08167607429157339
6.3500000000000005,0.08414271093501727
6.4,0.08666989678012453
6.45,0.08925854139191651
6.5,0.09190954820025365
6.550000000000001,0.09462381316508231
6.6000000000000005,0.09740222333630845
6.65,0.10024565530695863
6.7,0.10315497355880522
6.75,0.10613102870014203
6.800000000000001,0.10917465559589494
6.8500000000000005,0.11228667139074151
6.9,0.1154678734263941
6.95,0.1187190370546815
7.0,0.12204091334854546
7.050000000000001,0.12543422671355942
7.1000000000000005,0.12889967240309094
7.15,0.13243791394076546
7.2,0.1360495804544705
7.25,0.13973526392676325
7.300000000000001,0.14349551636723212
7.3500000000000005,0.14733084691311718
7.4,0.15124171886532267
7.45,0.1552285466678707
7.5,0.15929169283984448
7.550000000000001,0.16343146486996002
7.6000000000000005,0.16764811208507896
7.65,0.17194182250523463
7.7,0.17631271969906875
7.75,0.18076085965495972
7.800000000000001,0.18528622768454375
7.8500000000000005,0.18988873537676354
7.9,0.1945682176219905
7.95,0.19932442972714134
8.0,0.20415704464398424
8.05,0.20906565033399424
8.1,0.2140497472941087
8.15,0.21910874626852508
8.200000000000001,0.22424196617222955
8.25,0.22944863225220882
8.3,0.23472787451224947
8.35,0.24007872642683487
8.4,0.24550012396889487
8.450000000000001,0.25099090497502585
8.5,0.2565498088702772
8.55,0.2621754767726974
8.6,0.2678664519955517
8.65,0.2736211809624991
8.700000000000001,0.27943801454805606
8.75,0.28531520985243597
8.8,0.29125093241635835
8.85,0.29724325887773123
8.9,0.3032901800682714
8.950000000000001,0.30938960454418796
9.0,0.31553936254108017
9.05,0.32173721033923713
9.1,0.3279808350216346
9.15,0.3342678596031482
9.200000000000001,0.34059584850589303
9.25,0.34696231335221034
9.3,0.3533647190436712
9.35,0.35980049009161463
9.4,0.3662670171621998
9.450000000000001,0.37276166379675485
9.5,0.37928177326638135
9.55,0.3858246755183216
9.600000000000001,0.39238769417055563
9.65,0.3989681535104406
9.700000000000001,0.4055633854529762
9.75,0.41217073641444335
9.8,0.4187875740577446
9.850000000000001,0.4254112938667372
9.9,0.4320393255082045
9.950000000000001,0.4386691389418151
10.0,0.4452982502404759
10.05,0.4519242270858477
10.100000000000001,0.45854469390643454
10.15,0.4651573366285601
10.200000000000001,0.4717599070136516
10.25,0.47835022655853926
10.3,0.48492618993891373
10.350000000000001,0.49148576797961113
10.4,0.4980270101390081
10.450000000000001,0.5045480464984458
10.5,0.5110470892512646
10.55,0.5175224336896658
10.600000000000001,0.5239724586912288
10.65,0.5303956267104654
10.700000000000001,0.5367904832842868
10.75,0.5431556560636726
10.8,0.5494898533871605
10.850000000000001,0.555791862415018
10.9,0.5620605468460809
10.950000000000001,0.5682948442422743
11.0,0.5744937629887152
11.05,0.5806563789200532
11.100000000000001,0.5867818316462909
11.15,0.5928693206137303
11.200000000000001,0.5989181009388865
11.25,0.6049274790551605
11.3,0.6108968082137516
11.350000000000001,0.6168254838816679
11.4,0.6227129390807413
11.450000000000001,0.6285586397122379
11.5,0.6343620799119398
11.55,0.6401227774804451
11.600000000000001,0.6458402694328608
11.65,0.6515141077110272
11.700000000000001,0.6571438550999213
11.75,0.6627290813879022
11.8,0.6682693598080228
11.850000000000001,0.6737642637947168
11.9,0.6792133640868112
11.950000000000001,0.6846162262040266
12.0,0.6899724083199484
12.05,0.6952814595499099
12.100000000000001,0.7005429186673788
12.15,0.705756313257322
12.200000000000001,0.7109211593097223
12.25,0.7160369612509732
12.3,0.721103212405384
12.350000000000001,0.726119395873561
12.4,0.7310849858090539
12.450000000000001,0.7359994490695125
12.5,0.7408622472136964
12.55,0.7456728388112001
12.600000000000001,0.7504306820277015
12.65,0.7551352374450555
12.700000000000001,0.7597859710726749
12.75,0.7643823575044405
12.8,0.768923883173923
12.850000000000001,0.7734100496600037
12.9,0.777840376995063
12.950000000000001,0.7822144069287987
13.0,0.7865317061023887
13.05,0.7907918690901085
13.100000000000001,0.7949945212686045
13.15,0.7991393214777295
13.200000000000001,0.8032259644410962
13.25,0.8072541829191912
13.3,0.8112237495729184
13.350000000000001,0.8151344785207022
13.4,0.8189862265776352
13.450000000000001,0.8227788941705266
13.5,0.8265124259279557
13.55,0.8301868109494636
13.600000000000001,0.8338020827627322
13.65,0.837358318981926
13.700000000000001,0.8408556406842173
13.75,0.8442942115248475
13.8,0.8476742366138531
13.850000000000001,0.8509959611797574
13.9,0.8542596690471264
13.950000000000001,0.857465680955889
14.0,0.8606143527507649
14.05,0.863706073469034
14.100000000000001,0.8667412633543072
14.15,0.8697203718229162
14.200000000000001,0.8726438754081296
14.25,0.8755122757056468
14.3,0.8783260973418267
14.350000000000001,0.8810858859838712
14.4,0.8837922064088521
14.450000000000001,0.8864456406460007
14.5,0.8890467862042213
14.55,0.8915962543943252
14.600000000000001,0.8940946687530814
14.65,0.896542663573886
14.700000000000001,0.8989408825466869
14.75,0.9012899775077949
14.8,0.9035906072983841
14.850000000000001,0.9058434367288564
14.9,0.9080491356448388
14.950000000000001,0.9102083780893608
15.0,0.9123218415547825
15.05,0.9143902063172834
15.100000000000001,0.916414154846144
15.15,0.9183943712797145
15.200000000000001,0.920331540959792
15.25,0.9222263500161435
15.3,0.9240794849930859
15.350000000000001,0.9258916325103603
15.4,0.9276634789509741
15.450000000000001,0.9293957101692457
15.5,0.9310890112129171
15.55,0.9327440660539004
15.600000000000001,0.9343615573229777
15.65,0.935942166044532
15.700000000000001,0.9374865713681781
15.75,0.9389954502949144
15.8,0.9404694773961694
15.850000000000001,0.9419093245248092
15.9,0.9433156605178237
15.950000000000001,0.9446891508909977
16.0,0.9460304575263955
16.05,0.94734023835393
16.1,0.9486191470286581
16.150000000000002,0.949867832605732
16.2,0.9510869392151495
16.25,0.9522771057385637
16.3,0.9534389654904841
16.35,0.954573145906152
16.400000000000002,0.9556802682383024
16.45,0.9567609472648549
16.5,0.9578157910093482
16.55,0.9588454004756791
16.6,0.9598503693983674
16.650000000000002,0.9608312840092252
16.7,0.9617887228209235
16.75,0.9627232564275465
16.8,0.9636354473218204
16.85,0.9645258497283195
16.900000000000002,0.9653950094515509
16.95,0.9662434637375135
17.0,0.9670717411469881
17.05,0.9678803614386171
17.1,0.968669835459629
17.150000000000002,0.9694406650419884
17.2,0.9701933429017292
17.25,0.9709283525393034
17.3,0.9716461681389412
17.35,0.9723472544652625
17.400000000000002,0.9730320667556921
17.45,0.9737010506076377
17.5,0.97435464185982
17.55,0.9749932664676482
17.6,0.9756173403730376
17.650000000000002,0.9762272693695975
17.7,0.9768234489646179
17.75,0.977406264239775
17.8,0.9779760897128977
17.85,0.9785332892035105
17.900000000000002,0.9790782157051559
17.95,0.9796112112676998
18.0,0.9801326068929201
18.05,0.9806427224466958
18.1,0.9811418665909875
18.150000000000002,0.981630336738629
18.2,0.9821084190336459
18.25,0.982576388359447
18.3,0.9830345083768107
18.35,0.9834830315930942
18.400000000000002,0.983922199463579
18.45,0.9843522425253295
18.5,0.9847733805634202
18.55,0.9851858228088699
18.6,0.9855897681671473
18.650000000000002,0.9859854054757048
18.7,0.9863729137886167
18.75,0.9867524626861311
18.8,0.987124212606701
18.85,0.9874883151989475
18.900000000000002,0.9878449136909233
18.95,0.9881941432740522
19.0,0.9885361314991826
19.05,0.9888709986823094
19.1,0.9891988583176675
19.150000000000002,0.9895198174960803
19.200000000000003,0.9898339773266478
19.25,0.9901414333600397
19.3,0.9904422760118637
19.35,0.9907365909847273
19.400000000000002,0.9910244596877651
19.450000000000003,0.9913059596524983
19.5,0.9915811649439781
19.55,0.9918501465661794
19.6,0.9921129728606316
19.650000000000002,0.9923697098972295
19.700000000000003,0.9926204218561142
19.75,0.9928651713994502
19.8,0.9931040200318337
19.85,0.9933370284479879
19.900000000000002,0.9935642568663405
19.950000000000003,0.9937857653470046
20.0,0.994001614092671
20.05,0.9942118637309079
20.1,0.994416575576401
20.150000000000002,0.9946158118717381
20.200000000000003,0.9948096360054568
20.25,0.994998112706214
20.3,0.995181308212116
20.35,0.9953592904144732
20.400000000000002,0.9955321289754699
20.450000000000003,0.9956998954195011
20.5,0.9958626631982006
20.55,0.9960205077294598
20.6,0.9961735064110095
20.650000000000002,0.9963217386093994
20.700000000000003,0.9964652856254722
20.75,0.9966042306376407
20.8,0.9967386586244937
20.85,0.9968686562684262
20.900000000000002,0.9969943118421308
20.950000000000003,0.9971157150798992
21.0,0.9972329570357535
21.05,0.9973461299304665
21.1,0.9974553269895473
21.150000000000002,0.9975606422742318
21.200000000000003,0.9976621705074786
21.25,0.9977600068968889
21.3,0.997854246956368
21.35,0.997944986328242
21.400000000000002,0.9980323206074001
21.450000000000003,0.9981163451688944
21.5,0.9981971550002927
21.55,0.9982748445399034
21.6,0.9983495075218617
21.650000000000002,0.998421236828899
21.700000000000003,0.9984901243534734
21.75,0.9985562608677931
21.8,0.9986197359031397
21.85,0.9986806376387524
21.900000000000002,0.9987390528004407
21.950000000000003,0.9987950665689637
22.0,0.9988487624981347
22.05,0.9989002224425216
22.1,0.9989495264945271
22.150000000000002,0.9989967529305881
22.200000000000003,0.9990419781661648
22.25,0.9990852767191534
22.3,0.999126721181315
22.35,0.9991663821972994
22.400000000000002,0.9992043284508013
22.450000000000003,0.999240626657399
22.5,0.999275341563598
22.55,0.9993085359516162
22.6,0.99934027064944
22.650000000000002,0.9993706045456956
22.700000000000003,0.9993995946088918
22.75,0.9994272959105928
22.8,0.9994537616521146
22.85,0.9994790431943398
22.900000000000002,0.9995031900902716
22.950000000000003,0.9995262501199736
23.0,0.9995482693275544
23.05,0.9995692920598753
23.1,0.9995893610066992
23.150000000000002,0.9996085172419923
23.200000000000003,0.9996268002661364
23.25,0.9996442480488127
23.3,0.9996608970723462
23.35,0.9996767823753181
23.400000000000002,0.999691937596267
23.450000000000003,0.9997063950173191
23.5,0.9997201856076108
23.55,0.9997333390663695
23.6,0.9997458838655434
23.650000000000002,0.9997578472918789
23.700000000000003,0.9997692554883602
23.75,0.9997801334949342
23.8,0.9997905052884587
23.85,0.9998003938218136
23.900000000000002,0.9998098210621373
23.950000000000003,0.999818808028143
24.0,0.9998273748264925
24.05,0.9998355406871952
24.1,0.9998433239980279
24.150000000000002,0.9998507423379521
24.200000000000003,0.9998578125095291
24.25,0.9998645505703316
24.3,0.9998709718633516
24.35,0.9998770910464096
24.400000000000002,0.999882922120578
24.450000000000003,0.999888478457626
24.5,0.9998937728265024
24.55,0.9998988174188739
24.6,0.9999036238737281
24.650000000000002,0.9999082033010732
24.700000000000003,0.9999125663047462
24.75,0.9999167230043483
24.8,0.9999206830563402
24.85,0.9999244556743088
24.900000000000002,0.999928049648437
24.950000000000003,0.9999314733641927
25.0,0.9999347348202674
25.05,0.9999378416457825
25.1,0.9999408011167887
25.150000000000002,0.9999436201720857
25.200000000000003,0.9999463054283774
25.25,0.9999488631947938
25.3,0.9999512994867952
25.35,0.9999536200394877
25.400000000000002,0.9999558303203652
25.450000000000003,0.9999579355415045
25.5,0.9999599406712308
25.55,0.9999618504452743
25.6,0.9999636693774421
25.650000000000002,0.9999654017698173
25.700000000000003,0.9999670517225085
25.75,0.9999686231429701
25.8,0.9999701197549045
25.85,0.9999715451067674
25.900000000000002,0.9999729025798951
25.950000000000003,0.999974195396261
26.0,0.9999754266258877
26.05,0.9999765991939195
26.1,0.9999777158873787
26.150000000000002,0.99997877936161
26.200000000000003,0.9999797921464332
26.25,0.9999807566520175
26.3,0.9999816751744813
26.35,0.9999825499012397
26.400000000000002,0.999983382916104
26.450000000000003,0.9999841762041468
26.5,0.999984931656342
26.55,0.999985651073991
26.6,0.9999863361729437
26.650000000000002,0.9999869885876241
26.700000000000003,0.9999876098748683
26.75,0.9999882015175838
26.8,0.9999887649282395
26.85,0.9999893014521921
26.900000000000002,0.9999898123708568
26.950000000000003,0.9999902989047313
27.0,0.999990762216278
27.05,0.9999912034126673
27.1,0.9999916235484007
27.150000000000002,0.9999920236278012
27.200000000000003,0.9999924046073935
27.25,0.9999927673981696
27.3,0.9999931128677477
27.35,0.999993441842432
27.400000000000002,0.9999937551091705
27.450000000000003,0.999994053417425
27.5,0.9999943374809525
27.55,0.9999946079794994
27.6,0.9999948655604185
27.650000000000002,0.9999951108402082
27.700000000000003,0.9999953444059805
27.75,0.9999955668168575
27.8,0.9999957786053029
27.85,0.9999959802783908
27.900000000000002,0.9999961723190132
27.950000000000003,0.9999963551870317
28.0,0.9999965293203729
28.05,0.9999966951360746
28.1,0.9999968530312776
28.150000000000002,0.9999970033841771
28.200000000000003,0.9999971465549216
28.25,0.9999972828864755
28.3,0.9999974127054367
28.35,0.9999975363228164
28.400000000000002,0.999997654034783
28.450000000000003,0.9999977661233674
28.5,0.9999978728571413
28.55,0.9999979744918535
28.6,0.999998071271046
28.650000000000002,0.999998163426634
28.700000000000003,0.9999982511794596
28.75,0.9999983347398219
28.8,0.9999984143079799
28.85,0.9999984900746295
28.900000000000002,0.9999985622213612
28.950000000000003,0.9999986309210948
29.0,0.9999986963384928
29.05,0.9999987586303533
29.1,0.9999988179459878
29.150000000000002,0.9999988744275758
29.200000000000003,0.9999989282105076
29.25,0.9999989794237062
29.3,0.9999990281899378
29.35,0.9999990746261049
29.400000000000002,0.9999991188435263
29.450000000000003,0.9999991609482036
29.5,0.9999992010410749
29.55,0.9999992392182576
29.6,0.9999992755712767
29.650000000000002,0.9999993101872866
29.700000000000003,0.9999993431492773
29.75,0.9999993745362746
29.8,0.9999994044235294
29.85,0.9999994328826979
29.900000000000002,0.9999994599820126
29.950000000000003,0.9999994857864469
30.0,0.9999995103578696
30.05,0.9999995337551942
30.1,0.99999955603452
30.150000000000002,0.999999577249265
30.200000000000003,0.9999995974502962
30.25,0.9999996166860499
30.3,0.9999996350026483
30.35,0.9999996524440098
30.400000000000002,0.9999996690519555
30.450000000000003,0.9999996848663073
30.5,0.9999996999249849
30.55,0.999999714264096
30.6,0.999999727918023
30.650000000000002,0.9999997409195065
30.700000000000003,0.9999997532997219
30.75,0.9999997650883546
30.8,0.999999776313673
30.85,0.9999997870025937
30.900000000000002,0.9999997971807482
30.950000000000003,0.9999998068725419
31.0,0.999999816101215
31.05,0.9999998248888974
31.1,0.9999998332566614
31.150000000000002,0.9999998412245722
31.200000000000003,0.9999998488117362
31.25,0.9999998560363471
31.3,0.9999998629157293
31.35,0.9999998694663798
31.400000000000002,0.9999998757040058
31.450000000000003,0.9999998816435658
31.5,0.9999998872993023
31.55,0.9999998926847781
31.6,0.999999897812907
31.650000000000002,0.9999999026959868
31.700000000000003,0.9999999073457266
31.75,0.9999999117732765
31.8,0.9999999159892543
31.85,0.9999999200037696
31.900000000000002,0.9999999238264494
31.950000000000003,0.9999999274664606
32.0,0.999999930932532
32.050000000000004,0.9999999342329753
32.1,0.999999937375705
32.15,0.9999999403682576
32.2,0.9999999432178093
32.25,0.999999945931193
32.300000000000004,0.9999999485149162
32.35,0.9999999509751747
32.4,0.9999999533178675
32.45,0.9999999555486134
32.5,0.9999999576727617
32.550000000000004,0.9999999596954058
32.6,0.9999999616213968
32.65,0.9999999634553526
32.7,0.9999999652016714
32.75,0.999999966864541
32.800000000000004,0.9999999684479489
32.85,0.9999999699556928
32.9,0.9999999713913875
32.95,0.9999999727584769
33.0,0.9999999740602386
33.050000000000004,0.9999999752997943
33.1,0.999999976480117
33.15,0.9999999776040368
33.2,0.9999999786742496
33.25,0.9999999796933211
33.300000000000004,0.9999999806636952
33.35,0.9999999815876994
33.4,0.999999982467549
33.45,0.999999983305354
33.5,0.9999999841031243
33.550000000000004,0.9999999848627723
33.6,0.9999999855861195
33.65,0.9999999862749013
33.7,0.9999999869307689
33.75,0.9999999875552948
33.800000000000004,0.9999999881499775
33.85,0.999999988716243
33.9,0.9999999892554482
33.95,0.9999999897688877
34.0,0.9999999902577921
34.050000000000004,0.9999999907233333
34.1,0.9999999911666281
34.15,0.9999999915887396
34.2,0.9999999919906805
34.25,0.9999999923734141
34.300000000000004,0.9999999927378582
34.35,0.9999999930848872
34.4,0.999999993415333
34.45,0.9999999937299882
34.5,0.9999999940296072
34.550000000000004,0.9999999943149089
34.6,0.9999999945865766
34.65,0.9999999948452628
34.7,0.9999999950915873
34.75,0.999999995326141
34.800000000000004,0.9999999955494863
34.85,0.9999999957621587
34.9,0.9999999959646684
34.95,0.9999999961575009
35.0,0.9999999963411187
35.050000000000004,0.9999999965159623
35.1,0.9999999966824508
35.15,0.9999999968409832
35.2,0.9999999969919401
35.25,0.9999999971356834
35.300000000000004,0.9999999972725578
35.35,0.9999999974028914
35.4,0.9999999975269969
35.45,0.9999999976451721
35.5,0.9999999977577001
35.550000000000004,0.9999999978648506
35.6,0.9999999979668809
35.65,0.9999999980640358
35.7,0.9999999981565479
35.75,0.9999999982446391
35.800000000000004,0.9999999983285208
35.85,0.9999999984083945
35.9,0.9999999984844509
35.95,0.9999999985568729
36.0,0.9999999986258342
36.050000000000004,0.9999999986915005
36.1,0.9999999987540285
36.15,0.9999999988135685
36.2,0.9999999988702636
36.25,0.999999998924249
36.300000000000004,0.999999998975655
36.35,0.9999999990246045
36.4,0.9999999990712147
36.45,0.9999999991155978
36.5,0.9999999991578596
36.550000000000004,0.9999999991981022
36.6,0.9999999992364217
36.65,0.9999999992729101
36.7,0.9999999993076548
36.75,0.999999999340739
36.800000000000004,0.9999999993722427
36.85,0.9999999994022405
36.9,0.999999999430805
36.95,0.9999999994580046
37.0,0.9999999994839044
37.050000000000004,0.9999999995085664
37.1,0.9999999995320501
37.15,0.9999999995544113
37.2,0.9999999995757043
37.25,0.9999999995959796
37.300000000000004,0.9999999996152863
37.35,0.99999999963367
37.4,0.9999999996511754
37.45,0.9999999996678444
37.5,0.9999999996837166
37.550000000000004,0.9999999996988305
37.6,0.999999999713222
37.65,0.9999999997269259
37.7,0.9999999997399749
37.75,0.9999999997524004
37.800000000000004,0.9999999997642322
37.85,0.9999999997754985
37.9,0.9999999997862264
37.95,0.9999999997964419
38.0,0.999999999806169
38.050000000000004,0.9999999998154312
38.1,0.999999999824251
38.15,0.9999999998326494
38.2,0.9999999998406462
38.25,0.9999999998482609
38.300000000000004,0.999999999855512
38.35,0.9999999998624164
38.400000000000006,0.9999999998689909
38.45,0.999999999875251
38.5,0.9999999998812124
38.550000000000004,0.9999999998868887
38.6,0.9999999998922938
38.650000000000006,0.9999999998974404
38.7,0.9999999999023413
38.75,0.9999999999070078
38.800000000000004,0.9999999999114515
38.85,0.9999999999156828
38.900000000000006,0.999999999919712
38.95,0.9999999999235485
39.0,0.9999999999272017
39.050000000000004,0.9999999999306803
39.1,0.9999999999339929
39.150000000000006,0.9999999999371468
39.2,0.9999999999401504
39.25,0.9999999999430101
39.300000000000004,0.9999999999457335
39.35,0.9999999999483263
39.400000000000006,0.9999999999507957
39.45,0.9999999999531468
39.5,0.9999999999553857
39.550000000000004,0.9999999999575174
39.6,0.9999999999595474
39.650000000000006,0.9999999999614801
39.7,0.999999999963321
39.75,0.9999999999650737
39.800000000000004,0.9999999999667426
39.85,0.9999999999683317
39.900000000000006,0.9999999999698447
39.95,0.9999999999712857
40.0,0.9999999999726578


==> data/weighted_tau_133_Brain.csv <==
Time_years,Weighted_mean
0.0,0.0007136947259027902
0.05,0.0007136947259027902
0.1,0.0007627515356717856
0.15000000000000002,0.000814689354902097
0.2,0.0008697890412407798
0.25,0.0009282057260952358
0.30000000000000004,0.0009900990600683018
0.35000000000000003,0.001055632534419013
0.4,0.0011249732430228376
0.45,0.0011982916240815976
0.5,0.0012757611881858894
0.55,0.0013575582388161984
0.6000000000000001,0.0014438615926695034
0.65,0.0015348523085313272
0.7000000000000001,0.0016307134347515219
0.75,0.0017316297866838235
0.8,0.001837787766665997
0.8500000000000001,0.0019493752401951614
0.9,0.0020665814828330973
0.9500000000000001,0.002189597212997868
1.0,0.0023186147261000326
1.05,0.0024538281454057898
1.1,0.0025954338045041767
1.1500000000000001,0.002743630775278683
1.2000000000000002,0.002898621553807524
1.25,0.003060612914629431
1.3,0.0032298169413224973
1.35,0.0034064522383817847
1.4000000000000001,0.0035907453260020086
1.4500000000000002,0.0037829322156495734
1.5,0.003983260160342438
1.55,0.004191989569461597
1.6,0.004409396073823866
1.6500000000000001,0.00463577272278912
1.7000000000000002,0.004871432291494442
1.75,0.0051167096730344785
1.8,0.005371964327662004
1.85,0.005637582758963912
1.9000000000000001,0.005913980985551505
1.9500000000000002,0.006201606976135907
2.0,0.006500943015954856
2.0500000000000003,0.0068125079733606965
2.1,0.007136859436925306
2.15,0.007474595695595874
2.2,0.007826357537153066
2.25,0.008192829843374438
2.3000000000000003,0.008574742963775455
2.35,0.00897287385347118
2.4000000000000004,0.009388046964461199
2.45,0.009821134883384685
2.5,0.01027305871243195
2.5500000000000003,0.010744788193558301
2.6,0.011237341579369155
2.6500000000000004,0.01175178525699115
2.7,0.012289233133889042
2.75,0.01285084579692174
2.8000000000000003,0.013437829457954902
2.85,0.014051434701071818
2.9000000000000004,0.014692955047865254
2.95,0.015363725358469976
3.0,0.016065120086931155
3.0500000000000003,0.016798551410218025
3.1,0.0175654672507067
3.1500000000000004,0.018367349212290485
3.2,0.019205710450448027
3.25,0.02008209349662628
3.3000000000000003,0.02099806805719286
3.35,0.021955228806993916
3.4000000000000004,0.02295519319723298
3.45,0.023999599296971017
3.5,0.02509010368704627
3.5500000000000003,0.026228379424619627
3.6,0.02741611409586407
3.6500000000000004,0.02865500797351299
3.7,0.029946772295037595
3.75,0.03129312767609842
3.8000000000000003,0.03269580267256098
3.85,0.03415653250272956
3.9000000000000004,0.03567705793947221
3.95,0.03725912437953237
4.0,0.038904481094497234
4.05,0.04061488066458619
4.1000000000000005,0.042392078592626684
4.15,0.044237833091312025
4.2,0.046153905032142874
4.25,0.04814205803941962
4.3,0.05020405870740738
4.3500000000000005,0.052341676913483015
4.4,0.05455668619488118
4.45,0.056850864151775295
4.5,0.05922599283505989
4.55,0.06168385907353705
4.6000000000000005,0.06422625469242006
4.65,0.0668549765732861
4.7,0.06957182650493376
4.75,0.0723786107750592
4.800000000000001,0.07527713945424687
4.8500000000000005,0.07826922532639544
4.9,0.08135668242324234
4.95,0.08454132412493774
5.0,0.0878249607934533
5.050000000000001,0.09120939691076563
5.1000000000000005,0.09469642769901698
5.15,0.09828783520501112
5.2,0.10198538383627773
5.25,0.10579081534039224
5.300000000000001,0.10970584322318082
5.3500000000000005,0.11373214660483794
5.4,0.11787136351586032
5.45,0.1221250836371374
5.5,0.12649484049066861
5.550000000000001,0.13098210308939437
5.6000000000000005,0.13558826705675123
5.65,0.1403146452290668
5.7,0.14516245775707648
5.75,0.1501328217269736
5.800000000000001,0.15522674032678702
5.8500000000000005,0.16044509159077916
5.9,0.165788616763185
5.95,0.17125790833311486
6.0,0.17685339780485038
6.050000000000001,0.18257534328200445
6.1000000000000005,0.18842381695985488
6.15,0.19439869263722456
6.2,0.20049963337703613
6.25,0.20672607946242103
6.300000000000001,0.2130772368122249
6.3500000000000005,0.21955206603501146
6.4,0.22614927231330553
6.45,0.23286729631890846
6.5,0.23970430636483295
6.550000000000001,0.24665819199902186
6.6000000000000005,0.2537265592390418
6.65,0.26090672763508177
6.7,0.26819572933082914
6.75,0.2755903102683961
6.800000000000001,0.28308693365494286
6.8500000000000005,0.29068178577574566
6.9,0.29837078420213
6.95,0.30614958840402173
7.0,0.3140136127369999
7.050000000000001,0.32195804173384324
7.1000000000000005,0.32997784759173954
7.15,0.33806780970958666
7.2,0.34622253609601333
7.25,0.35443648643857184
7.300000000000001,0.36270399659853214
7.3500000000000005,0.3710193042741715
7.4,0.3793765755586101
7.45,0.38776993210614713
7.5,0.39619347861368337
7.550000000000001,0.40464133032104116
7.6000000000000005,0.41310764023567315
7.65,0.42158662579315537
7.7,0.4300725946747564
7.75,0.43855996951697257
7.800000000000001,0.4470433112648905
7.8500000000000005,0.45551734094119967
7.9,0.46397695962519264
7.95,0.47241726646067433
8.0,0.4808335745378089
8.05,0.48922142452104184
8.1,0.49757659592280223
8.15,0.5058951159502154
8.200000000000001,0.5141732658791737
8.25,0.5224075849364918
8.3,0.5305948716963836
8.35,0.5387321830220788
8.4,0.5468168306071483
8.450000000000001,0.5548463751942024
8.5,0.5628186185712399
8.55,0.5707315934682858
8.6,0.578583551499185
8.65,0.5863729493155061
8.700000000000001,0.5940984331613737
8.75,0.6017588220393394
8.8,0.6093530897177468
8.85,0.616880345828777
8.9,0.6243398163228935
8.950000000000001,0.6317308235589559
9.0,0.6390527663191898
9.05,0.646305100043833
9.1,0.6534873175811238
9.15,0.6605989307439767
9.200000000000001,0.6676394529550242
9.25,0.6746083832465993
9.3,0.6815051918618741
9.35,0.6883293076779323
9.4,0.6950801076414604
9.450000000000001,0.7017569083734113
9.5,0.7083589600609848
9.55,0.7148854427141812
9.600000000000001,0.7213354648206989
9.65,0.7277080643878249
9.700000000000001,0.7340022123140287
9.75,0.7402168179871734
9.8,0.7463507369615681
9.850000000000001,0.7524027805236485
9.9,0.7583717269169689
9.950000000000001,0.7642563339626389
10.0,0.7700553527824282
10.05,0.7757675423095783
10.100000000000001,0.7813916842577815
10.15,0.7869265982125424
10.200000000000001,0.7923711565116354
10.25,0.7977242985927728
10.3,0.8029850445066978
10.350000000000001,0.8081525073221402
10.4,0.8132259041845785
10.450000000000001,0.8182045658323062
10.5,0.8230879444194633
10.55,0.8278756195448297
10.600000000000001,0.8325673024355146
10.65,0.8371628382844402
10.700000000000001,0.8416622067879761
10.75,0.8460655209736797
10.8,0.8503730244464554
10.850000000000001,0.854585087213504
10.9,0.8587022002734319
10.950000000000001,0.8627249691723996
11.0,0.8666541067401461
11.05,0.8704904252213463
11.100000000000001,0.8742348280135783
11.15,0.8778883012129336
11.200000000000001,0.8814519051529077
11.25,0.884926766102707
11.3,0.8883140682685651
11.350000000000001,0.8916150462171533
11.4,0.8948309778147298
11.450000000000001,0.8979631777502037
11.5,0.9010129916856485
11.55,0.9039817910546326
11.600000000000001,0.9068709685076225
11.65,0.9096819339850576
11.700000000000001,0.9124161113827876
11.75,0.9150749357615923
11.8,0.9176598510425191
11.850000000000001,0.9201723081227965
11.9,0.9226137633429833
11.950000000000001,0.9249856772346567
12.0,0.9272895134791032
12.05,0.92952673801086
12.100000000000001,0.9316988182052902
12.15,0.9338072220962307
12.200000000000001,0.9358534175778498
12.25,0.9378388715536768
12.3,0.9397650490050405
12.350000000000001,0.9416334119603924
12.4,0.94344541835593
12.450000000000001,0.9452025207862115
12.5,0.9469061651508265
12.55,0.9485577892095174
12.600000000000001,0.9501588210632208
12.65,0.951710677582367
12.700000000000001,0.9532147628063227
12.75,0.9546724663392498
12.8,0.9560851617678419
12.850000000000001,0.9574542051255828
12.9,0.9587809334264075
12.950000000000001,0.9600666632880634
13.0,0.9613126896622066
13.05,0.9625202846843965
13.100000000000001,0.9636906966528676
13.15,0.9648251491403148
13.200000000000001,0.9659248402381613
13.25,0.966990941927986
13.3,0.9680245995702469
13.350000000000001,0.969026931496256
13.4,0.9699990286858842
13.450000000000001,0.9709419545108035
13.5,0.9718567445214653
13.55,0.9727444062556156
13.600000000000001,0.9736059190470119
13.65,0.9744422338152025
13.700000000000001,0.9752542728206524
13.75,0.9760429293740193
13.8,0.9768090674937572
13.850000000000001,0.9775535215121609
13.9,0.978277095636087
13.950000000000001,0.9789805634745512
14.0,0.9796646675507932
14.05,0.980330118820897
14.100000000000001,0.9809775962243595
14.15,0.9816077462938856
14.200000000000001,0.9822211828520575
14.25,0.9828184868213503
14.3,0.9834002061713358
14.350000000000001,0.9839668560230325
14.4,0.9845189189254627
14.450000000000001,0.9850568453139366
14.5,0.9855810541537083
14.55,0.9860919337668678
14.600000000000001,0.9865898428349302
14.65,0.9870751115649098
14.700000000000001,0.9875480430028944
14.75,0.9880089144764687
14.8,0.9884579791457492
14.850000000000001,0.9888954676423297
14.9,0.9893215897758909
14.950000000000001,0.9897365362894743
15.0,0.9901404806462033
15.05,0.9905335808322805
15.100000000000001,0.9909159811631877
15.15,0.9912878140819035
15.200000000000001,0.9916492019394875
15.25,0.9920002587494037
15.3,0.9923410919074644
15.350000000000001,0.9926718038692538
15.4,0.9929924937764144
15.450000000000001,0.9933032590224103
15.5,0.9936041967474447
15.55,0.9938954052512914
15.600000000000001,0.9941769853121102
15.65,0.9944490413989315
15.700000000000001,0.9947116827656454
15.75,0.9949650244149666
15.8,0.9952091879221225
15.850000000000001,0.9954443021098076
15.9,0.9956705035682449
15.950000000000001,0.9958879370169016
16.0,0.996096755507354
16.05,0.9962971204698673
16.1,0.9964892016093156
16.150000000000002,0.9966731766589265
16.2,0.9968492310029358
16.25,0.9970175571814204
16.3,0.9971783542923144
16.35,0.9973318273068386
16.400000000000002,0.9974781863152834
16.45,0.9976176457202828
16.5,0.997750423394455
16.55,0.9978767398185995
16.6,0.9979968172156067
16.650000000000002,0.9981108786939026
16.7,0.9982191474127612
16.75,0.9983218457801264
16.8,0.9984191946918891
16.85,0.9985114128198305
16.900000000000002,0.9985987159537659
16.95,0.998681316401835
17.0,0.9987594224514156
17.05,0.9988332378918137
17.1,0.9989029615987138
17.150000000000002,0.9989687871793702
17.2,0.9990309026766832
17.25,0.999089490329616
17.3,0.9991447263868857
17.35,0.9991967809704615
17.400000000000002,0.9992458179851341
17.45,0.9992919950702696
17.5,0.9993354635897748
17.55,0.9993763686563415
17.6,0.999414849186091
17.650000000000002,0.9994510379798878
17.7,0.9994850618277515
17.75,0.9995170416330177
17.8,0.9995470925530827
17.85,0.9995753241538525
17.900000000000002,0.9996018405752083
17.95,0.9996267407050795
18.0,0.9996501183599276
18.05,0.9996720624696899
18.1,0.9996926572654451
18.150000000000002,0.9997119824682708
18.2,0.9997301134779608
18.25,0.9997471215604483
18.3,0.9997630740329526
18.35,0.9997780344460071
18.400000000000002,0.999792062761684
18.45,0.999805215527436
18.5,0.9998175460450992
18.55,0.9998291045346943
18.6,0.9998399382927599
18.650000000000002,0.9998500918450126
18.7,0.9998596070932155
18.75,0.9998685234561807
18.8,0.9998768780048826
18.85,0.9998847055917156
18.900000000000002,0.9998920389739465
18.95,0.9998989089314503
19.0,0.9999053443788543
19.05,0.9999113724722136
19.1,0.9999170187103769
19.150000000000002,0.9999223070311978
19.200000000000003,0.9999272599027785
19.25,0.9999318984099071
19.3,0.9999362423358888
19.35,0.9999403102399486
19.400000000000002,0.9999441195303911
19.450000000000003,0.999947686533714
19.5,0.9999510265598449
19.55,0.9999541539636952
19.6,0.9999570822032002
19.650000000000002,0.9999598238940256
19.700000000000003,0.9999623908610981
19.75,0.9999647941871366
19.8,0.9999670442583272
19.85,0.9999691508073044
19.900000000000002,0.9999711229535756
19.950000000000003,0.9999729692415344
20.0,0.9999746976761915
20.05,0.9999763157567527
20.1,0.9999778305081652
20.150000000000002,0.9999792485107492
20.200000000000003,0.9999805759280196
20.25,0.9999818185328091
20.3,0.9999829817317883
20.35,0.9999840705884767
20.400000000000002,0.9999850898448326
20.450000000000003,0.9999860439415108
20.5,0.9999869370368629
20.55,0.999987773024758
20.6,0.9999885555512926
20.650000000000002,0.9999892880304605
20.700000000000003,0.9999899736588427
20.75,0.9999906154293781
20.8,0.999991216144272
20.85,0.9999917784270923
20.900000000000002,0.9999923047341099
20.950000000000003,0.9999927973649205
21.0,0.9999932584724001
21.05,0.9999936900720344
21.1,0.9999940940506522
21.150000000000002,0.999994472174619
21.200000000000003,0.9999948260974986
21.25,0.9999951573672419
21.3,0.9999954674329115
21.35,0.999995757650986
21.400000000000002,0.9999960292912601
21.450000000000003,0.9999962835423741
21.5,0.9999965215169897
21.55,0.9999967442566369
21.6,0.9999969527362544
21.650000000000002,0.9999971478684397
21.700000000000003,0.9999973305074296
21.75,0.9999975014528274
21.8,0.999997661453092
21.85,0.9999978112088047
21.900000000000002,0.9999979513757299
21.950000000000003,0.9999980825676776
22.0,0.9999982053591838
22.05,0.9999983202880238
22.1,0.9999984278575604
22.150000000000002,0.9999985285389442
22.200000000000003,0.9999986227731731
22.25,0.9999987109730223
22.3,0.999998793524847
22.35,0.9999988707902736
22.400000000000002,0.9999989431077819
22.450000000000003,0.9999990107941844
22.5,0.9999990741460146
22.55,0.9999991334408217
22.6,0.999999188938388
22.650000000000002,0.9999992408818645
22.700000000000003,0.9999992894988352
22.75,0.9999993350023135
22.8,0.9999993775916753
22.85,0.9999994174535308
22.900000000000002,0.999999454762542
22.950000000000003,0.999999489682188
23.0,0.99999952236548
23.05,0.9999995529556319
23.1,0.999999581586688
23.150000000000002,0.9999996083841082
23.200000000000003,0.9999996334653196
23.25,0.9999996569402301
23.3,0.9999996789117086
23.35,0.9999996994760378
23.400000000000002,0.999999718723334
23.450000000000003,0.9999997367379431
23.5,0.9999997535988099
23.55,0.9999997693798227
23.6,0.9999997841501393
23.650000000000002,0.9999997979744875
23.700000000000003,0.9999998109134511
23.75,0.9999998230237332
23.8,0.9999998343584059
23.85,0.9999998449671423
23.900000000000002,0.999999854896435
23.950000000000003,0.9999998641897981
24.0,0.9999998728879597
24.05,0.9999998810290396
24.1,0.9999998886487158
24.150000000000002,0.9999998957803817
24.200000000000003,0.9999999024552921
24.25,0.9999999087027001
24.3,0.9999999145499848
24.35,0.9999999200227733
24.400000000000002,0.9999999251450494
24.450000000000003,0.9999999299392625
24.5,0.9999999344264233
24.55,0.9999999386261977
24.6,0.9999999425569912
24.650000000000002,0.9999999462360311
24.700000000000003,0.9999999496794412
24.75,0.9999999529023128
24.8,0.9999999559187701
24.85,0.9999999587420338
24.900000000000002,0.9999999613844767
24.950000000000003,0.9999999638576802
25.0,0.9999999661724828
25.05,0.99999996833903
25.1,0.9999999703668171
25.150000000000002,0.9999999722647311
25.200000000000003,0.9999999740410894
25.25,0.999999975703678
25.3,0.999999977259783
25.35,0.9999999787162245
25.400000000000002,0.9999999800793854
25.450000000000003,0.9999999813552402
25.5,0.9999999825493805
25.55,0.99999998366704
25.6,0.9999999847131168
25.650000000000002,0.9999999856921957
25.700000000000003,0.9999999866085674
25.75,0.9999999874662487
25.8,0.9999999882689979
25.85,0.9999999890203335
25.900000000000002,0.9999999897235483
25.950000000000003,0.9999999903817244
26.0,0.9999999909977462
26.05,0.9999999915743137
26.1,0.9999999921139541
26.150000000000002,0.9999999926190318
26.200000000000003,0.9999999930917609
26.25,0.9999999935342133
26.3,0.9999999939483274
26.35,0.9999999943359194
26.400000000000002,0.9999999946986868
26.450000000000003,0.9999999950382205
26.5,0.9999999953560077
26.55,0.9999999956534418
26.6,0.999999995931826
26.650000000000002,0.9999999961923807
26.700000000000003,0.9999999964362474
26.75,0.9999999966644955
26.8,0.9999999968781248
26.85,0.9999999970780716
26.900000000000002,0.9999999972652126
26.950000000000003,0.9999999974403677
27.0,0.9999999976043047
27.05,0.999999997757742
27.1,0.999999997901352
27.150000000000002,0.9999999980357643
27.200000000000003,0.9999999981615677
27.25,0.999999998279314
27.3,0.9999999983895191
27.35,0.9999999984926655
27.400000000000002,0.9999999985892061
27.450000000000003,0.999999998679563
27.5,0.9999999987641333
27.55,0.999999998843287
27.6,0.9999999989173711
27.650000000000002,0.9999999989867103
27.700000000000003,0.9999999990516084
27.75,0.99999999911235
27.8,0.9999999991692012
27.85,0.9999999992224116
27.900000000000002,0.9999999992722138
27.950000000000003,0.9999999993188261
28.0,0.9999999993624534
28.05,0.9999999994032865
28.1,0.9999999994415042
28.150000000000002,0.9999999994772741
28.200000000000003,0.999999999510753
28.25,0.9999999995420881
28.3,0.9999999995714158
28.35,0.9999999995988654
28.400000000000002,0.9999999996245567
28.450000000000003,0.9999999996486028
28.5,0.9999999996711085
28.55,0.9999999996921731
28.6,0.9999999997118885
28.650000000000002,0.999999999730341
28.700000000000003,0.9999999997476119
28.75,0.9999999997637764
28.8,0.9999999997789061
28.85,0.9999999997930663
28.900000000000002,0.9999999998063196
28.950000000000003,0.9999999998187241
29.0,0.9999999998303345
29.05,0.9999999998412007
29.1,0.9999999998513711
29.150000000000002,0.9999999998608904
29.200000000000003,0.9999999998698
29.25,0.9999999998781389
29.3,0.9999999998859435
29.35,0.9999999998932485
29.400000000000002,0.9999999999000854
29.450000000000003,0.9999999999064846
29.5,0.9999999999124737
29.55,0.9999999999180794
29.6,0.9999999999233261
29.650000000000002,0.9999999999282367
29.700000000000003,0.999999999932833
29.75,0.9999999999371346
29.8,0.9999999999411607
29.85,0.9999999999449292
29.900000000000002,0.9999999999484561
29.950000000000003,0.9999999999517573
30.0,0.9999999999548471
30.05,0.9999999999577388
30.1,0.9999999999604455
30.150000000000002,0.9999999999629788
30.200000000000003,0.9999999999653496
30.25,0.9999999999675688
30.3,0.9999999999696458
30.35,0.9999999999715898
30.400000000000002,0.999999999973409
30.450000000000003,0.9999999999751121
30.5,0.9999999999767062
30.55,0.999999999978198
30.6,0.999999999979594
30.650000000000002,0.999999999980901
30.700000000000003,0.9999999999821242
30.75,0.9999999999832692
30.8,0.9999999999843405
30.85,0.9999999999853432
30.900000000000002,0.9999999999862818
30.950000000000003,0.9999999999871603
31.0,0.9999999999879826
31.05,0.9999999999887519
31.1,0.9999999999894724
31.150000000000002,0.9999999999901467
31.200000000000003,0.9999999999907778
31.25,0.9999999999913681
31.3,0.999999999991921
31.35,0.9999999999924384
31.400000000000002,0.9999999999929224
31.450000000000003,0.9999999999933754
31.5,0.9999999999937998
31.55,0.9999999999941969
31.6,0.9999999999945685
31.650000000000002,0.9999999999949163
31.700000000000003,0.9999999999952418
31.75,0.9999999999955465
31.8,0.9999999999958314
31.85,0.9999999999960985
31.900000000000002,0.9999999999963483
31.950000000000003,0.9999999999965821
32.0,0.9999999999968008
32.050000000000004,0.9999999999970057
32.1,0.9999999999971972
32.15,0.9999999999973768
32.2,0.9999999999975447
32.25,0.9999999999977017
32.300000000000004,0.9999999999978488
32.35,0.9999999999979866
32.4,0.9999999999981154
32.45,0.999999999998236
32.5,0.9999999999983487
32.550000000000004,0.9999999999984543
32.6,0.9999999999985534
32.65,0.9999999999986459
32.7,0.9999999999987325
32.75,0.9999999999988135
32.800000000000004,0.9999999999988893
32.85,0.9999999999989606
32.9,0.9999999999990269
32.95,0.9999999999990893
33.0,0.9999999999991471
33.050000000000004,0.9999999999992017
33.1,0.9999999999992528
33.15,0.9999999999993004
33.2,0.9999999999993451
33.25,0.999999999999387
33.300000000000004,0.9999999999994259
33.35,0.9999999999994624
33.4,0.999999999999497
33.45,0.999999999999529
33.5,0.9999999999995591
33.550000000000004,0.9999999999995869
33.6,0.9999999999996132
33.65,0.9999999999996378
33.7,0.9999999999996608
33.75,0.9999999999996826
33.800000000000004,0.9999999999997026
33.85,0.9999999999997216
33.9,0.999999999999739
33.95,0.9999999999997556
34.0,0.9999999999997712
34.050000000000004,0.9999999999997856
34.1,0.9999999999997992
34.15,0.999999999999812
34.2,0.9999999999998238
34.25,0.999999999999835
34.300000000000004,0.9999999999998453
34.35,0.9999999999998552
34.4,0.9999999999998643
34.45,0.9999999999998728
34.5,0.9999999999998805
34.550000000000004,0.9999999999998882
34.6,0.9999999999998952
34.65,0.9999999999999017
34.7,0.9999999999999079
34.75,0.9999999999999136
34.800000000000004,0.999999999999919
34.85,0.999999999999924
34.9,0.9999999999999286
34.95,0.9999999999999328
35.0,0.9999999999999369
35.050000000000004,0.9999999999999408
35.1,0.9999999999999444
35.15,0.9999999999999477
35.2,0.999999999999951
35.25,0.999999999999954
35.300000000000004,0.9999999999999566
35.35,0.9999999999999593
35.4,0.9999999999999616
35.45,0.9999999999999638
35.5,0.9999999999999659
35.550000000000004,0.9999999999999679
35.6,0.9999999999999699
35.65,0.9999999999999715
35.7,0.9999999999999734
35.75,0.9999999999999746
35.800000000000004,0.9999999999999761
35.85,0.9999999999999774
35.9,0.9999999999999785
35.95,0.9999999999999796
36.0,0.9999999999999807
36.050000000000004,0.9999999999999818
36.1,0.9999999999999829
36.15,0.9999999999999837
36.2,0.9999999999999845
36.25,0.9999999999999851
36.300000000000004,0.9999999999999859
36.35,0.9999999999999867
36.4,0.9999999999999873
36.45,0.9999999999999878
36.5,0.9999999999999885
36.550000000000004,0.9999999999999889
36.6,0.9999999999999892
36.65,0.99999999999999
36.7,0.9999999999999903
36.75,0.9999999999999907
36.800000000000004,0.9999999999999911
36.85,0.9999999999999915
36.9,0.9999999999999919
36.95,0.9999999999999919
37.0,0.9999999999999922
37.050000000000004,0.9999999999999926
37.1,0.999999999999993
37.15,0.9999999999999931
37.2,0.9999999999999933
37.25,0.9999999999999937
37.300000000000004,0.9999999999999937
37.35,0.9999999999999941
37.4,0.9999999999999941
37.45,0.9999999999999942
37.5,0.9999999999999944
37.550000000000004,0.9999999999999944
37.6,0.9999999999999948
37.65,0.9999999999999948
37.7,0.9999999999999948
37.75,0.9999999999999952
37.800000000000004,0.9999999999999952
37.85,0.9999999999999952
37.9,0.9999999999999952
37.95,0.9999999999999952
38.0,0.9999999999999953
38.050000000000004,0.9999999999999956
38.1,0.9999999999999956
38.15,0.9999999999999956
38.2,0.9999999999999956
38.25,0.9999999999999958
38.300000000000004,0.9999999999999958
38.35,0.9999999999999959
38.400000000000006,0.9999999999999959
38.45,0.9999999999999959
38.5,0.9999999999999959
38.550000000000004,0.9999999999999959
38.6,0.9999999999999959
38.650000000000006,0.9999999999999959
38.7,0.9999999999999959
38.75,0.9999999999999959
38.800000000000004,0.9999999999999959
38.85,0.9999999999999961
38.900000000000006,0.9999999999999961
38.95,0.9999999999999961
39.0,0.9999999999999963
39.050000000000004,0.9999999999999963
39.1,0.9999999999999963
39.150000000000006,0.9999999999999963
39.2,0.9999999999999963
39.25,0.9999999999999963
39.300000000000004,0.9999999999999963
39.35,0.9999999999999963
39.400000000000006,0.9999999999999963
39.45,0.9999999999999963
39.5,0.9999999999999963
39.550000000000004,0.9999999999999963
39.6,0.9999999999999963
39.650000000000006,0.9999999999999963
39.7,0.9999999999999963
39.75,0.9999999999999963
39.800000000000004,0.9999999999999963
39.85,0.9999999999999963
39.900000000000006,0.9999999999999963
39.95,0.9999999999999963
40.0,0.9999999999999963


==> data/weighted_tau_189_Brain.csv <==
Time_years,Weighted_mean
0.0,0.0007136947259027902
0.05,0.0007136947259027902
0.1,0.0007822703446324922
0.15000000000000002,0.0008564185732916127
0.2,0.0009367964396939449
0.25,0.0010238022001996915
0.30000000000000004,0.0011178429558895175
0.35000000000000003,0.0012193308516771694
0.4,0.0013286804889730797
0.45,0.0014463062171010531
0.5,0.0015726194163991985
0.55,0.0017080259044276954
0.6000000000000001,0.0018529236226091108
0.65,0.002007700783915063
0.7000000000000001,0.002172734680690845
0.75,0.002348391362947812
0.8,0.0025350263990399882
0.8500000000000001,0.0027329869204358605
0.9,0.0029426151287238853
0.9500000000000001,0.0031642534053376308
1.0,0.0033982511131573296
1.05,0.003644973115826875
1.1,0.003904809968321604
1.1500000000000001,0.004178189655196576
1.2000000000000002,0.0044655906760908606
1.25,0.004767556206919729
1.3,0.005084709005051406
1.35,0.0054177666821818155
1.4000000000000001,0.005767556942852533
1.4500000000000002,0.006135032381205894
1.5,0.006521284443412561
1.55,0.006927556196264119
1.6,0.00735525359026555
1.6500000000000001,0.007805954963780806
1.7000000000000002,0.008281418598558285
1.75,0.008783588201630737
1.8,0.009314596250136623
1.85,0.009876765191035775
1.9000000000000001,0.01047260653514844
1.9500000000000002,0.011104817923756312
2.0,0.011776278276490472
2.0500000000000003,0.012490041152462472
2.1,0.013249326474058827
2.15,0.014057510776115334
2.2,0.014918116153753633
2.25,0.01583479809109337
2.3000000000000003,0.01681133236101017
2.35,0.017851601193331564
2.4000000000000004,0.018959578915265105
2.45,0.020139317273173477
2.5,0.02139493064877912
2.5500000000000003,0.022730581385357714
2.6,0.024150465440523315
2.6500000000000004,0.025658798582051154
2.7,0.02725980334210269
2.75,0.02895769694330614
2.8000000000000003,0.030756680407067194
2.85,0.0326609290492372
2.9000000000000004,0.034674584559060743
2.95,0.03680174884164389
3.0,0.03904647977905002
3.0500000000000003,0.04141278902757694
3.1,0.043904641916475064
3.1500000000000004,0.0465259594453074
3.2,0.04928062229416892
3.25,0.05217247666612346
3.3000000000000003,0.055205341679718356
3.35,0.05838301792837163
3.4000000000000004,0.06170929673095153
3.45,0.06518796952223566
3.5,0.06882283678040796
3.5500000000000003,0.07261771586653083
3.6,0.07657644716040048
3.6500000000000004,0.08070289791746105
3.7,0.08500096333841874
3.75,0.0894745644300153
3.8000000000000003,0.09412764233341862
3.85,0.09896414889643863
3.9000000000000004,0.10398803335831165
3.95,0.10920322509361569
4.0,0.11461361241976532
4.05,0.1202230175080057
4.1000000000000005,0.12603516745129928
4.15,0.13205366153723622
4.2,0.1382819347560074
4.25,0.14472321755084863
4.3,0.15138049180151347
4.3500000000000005,0.15825644303209493
4.4,0.16535340886541305
4.45,0.172673323819194
4.5,0.18021766066416484
4.55,0.1879873687465993
4.6000000000000005,0.19598280991726444
4.65,0.20420369299693483
4.7,0.21264900802901843
4.75,0.2213169618977734
4.800000000000001,0.23020491719534747
4.8500000000000005,0.23930933646870653
4.9,0.24862573413571987
4.95,0.25814863840093816
5.0,0.2678715654079567
5.050000000000001,0.27778700763094544
5.1000000000000005,0.2878864381406129
5.15,0.29816033190002933
5.2,0.3085982046842218
5.25,0.3191886696117882
5.300000000000001,0.329919510666613
5.3500000000000005,0.3407777720104818
5.4,0.35174986137433084
5.45,0.3628216653898576
5.5,0.37397867439757526
5.550000000000001,0.38520611404641286
5.6000000000000005,0.3964890808805624
5.65,0.4078126790833527
5.7,0.41916215560478104
5.75,0.43052303102759537
5.800000000000001,0.44188122371569444
5.8500000000000005,0.453223165027977
5.9,0.4645359036606916
5.95,0.47580719749114075
6.0,0.48702559162312536
6.050000000000001,0.4981804816662165
6.1000000000000005,0.5092621616026952
6.15,0.5202618558951553
6.2,0.5311717357553192
6.25,0.5419849197275667
6.300000000000001,0.5526954589430562
6.3500000000000005,0.5632983075829467
6.4,0.5737892792676167
6.45,0.5841649902795387
6.5,0.5944227907440492
6.550000000000001,0.6045606851409433
6.6000000000000005,0.6145772437969553
6.65,0.6244715073005558
6.7,0.6342428860628256
6.75,0.6438910574928828
6.800000000000001,0.6534158634341942
6.8500000000000005,0.6628172105942943
6.9,0.6720949766784531
6.95,0.681248924801877
7.0,0.6902786285100891
7.050000000000001,0.6991834093973237
7.1000000000000005,0.7079622888983248
7.15,0.7166139553625873
7.2,0.7251367470240556
7.25,0.7335286509730549
7.300000000000001,0.7417873177366835
7.3500000000000005,0.7499100905917564
7.4,0.7578940482814104
7.45,0.7657360593929
7.5,0.7734328462910739
7.550000000000001,0.7809810562020025
7.6000000000000005,0.788377336818061
7.65,0.7956184136634489
7.7,0.802701166430225
7.75,0.8096227015786825
7.800000000000001,0.8163804186960804
7.8500000000000005,0.8229720684213002
7.9,0.8293958001587122
7.95,0.8356501983030602
8.0,0.8417343062517026
8.05,0.8476476380584522
8.1,0.8533901781489313
8.15,0.8589623700351453
8.200000000000001,0.8643650954049346
8.25,0.8695996452948145
8.3,0.8746676852664147
8.35,0.879571216591826
8.4,0.8843125354166197
8.450000000000001,0.888894191725408
8.5,0.8933189497046088
8.55,0.8975897508057038
8.6,0.9017096804857275
8.65,0.9056819392645354
8.700000000000001,0.9095098184116273
8.75,0.9131966802757435
8.8,0.9167459430103395
8.85,0.9201610692356779
8.9,0.9234455580185302
8.950000000000001,0.926602939445623
9.0,0.9296367710170279
9.05,0.9325506350885991
9.1,0.9353481366440297
9.15,0.9380329007704461
9.200000000000001,0.940608569337663
9.25,0.9430787965290524
9.3,0.9454472430290429
9.35,0.9477175688258312
9.4,0.9498934247264069
9.450000000000001,0.9519784427953248
9.5,0.9539762260129151
9.55,0.9558903375005805
9.600000000000001,0.9577242896816347
9.65,0.9594815337394303
9.700000000000001,0.961165449705328
9.75,0.9627793374625744
9.8,0.9643264088929492
9.850000000000001,0.9658097813246237
9.9,0.9672324723647568
9.950000000000001,0.9685973961214008
10.0,0.9699073607393673
10.05,0.9711650670980292
10.100000000000001,0.9723731084512371
10.15,0.9735339707372753
10.200000000000001,0.9746500332568239
10.25,0.9757235694148274
10.3,0.9767567472510079
10.350000000000001,0.9777516295429963
10.4,0.9787101733509563
10.450000000000001,0.9796342289746391
10.5,0.980525538401505
10.55,0.9813857334250968
10.600000000000001,0.9822163336938472
10.65,0.9830187450020519
10.700000000000001,0.9837942581506847
10.75,0.9845440486848108
10.8,0.9852691777602062
10.850000000000001,0.9859705943123941
10.9,0.986649138607704
10.950000000000001,0.9873055471604487
11.0,0.9879404589146218
11.05,0.9885544225219561
11.100000000000001,0.9891479045064167
11.15,0.989721298089543
11.200000000000001,0.990274932458681
11.25,0.9908090822848086
11.3,0.9913239773302019
11.350000000000001,0.9918198120200972
11.4,0.9922967548794969
11.450000000000001,0.9927549577516298
11.5,0.993194564716637
11.55,0.9936157206194596
11.600000000000001,0.9940185790988346
11.65,0.994403309990517
11.700000000000001,0.9947701059634553
11.75,0.9951191882429239
11.8,0.9954508112829706
11.850000000000001,0.9957652662731595
11.9,0.9960628834002643
11.950000000000001,0.9963440328311207
12.0,0.9966091244337477
12.05,0.9968586063051162
12.100000000000001,0.9970929622207279
12.15,0.9973127081596344
12.200000000000001,0.9975183880859649
12.25,0.9977105691832859
12.3,0.9978898367412452
12.350000000000001,0.9980567888862265
12.4,0.9982120313311257
12.450000000000001,0.9983561722962847
12.5,0.9984898177265732
12.55,0.9986135669009407
12.600000000000001,0.998728008502448
12.65,0.9988337171903889
12.700000000000001,0.9989312506926864
12.75,0.9990211474169529
12.8,0.9991039245626665
12.850000000000001,0.9991800767048212
12.9,0.9992500748108549
12.950000000000001,0.999314365647279
13.0,0.9993733715296972
13.05,0.9994274903693636
13.100000000000001,0.9994770959705449
13.15,0.9995225385353232
13.200000000000001,0.9995641453356702
13.25,0.9996022215163607
13.3,0.9996370509962699
13.350000000000001,0.9996688974396214
13.4,0.9996980052727007
13.450000000000001,0.9997246007252473
13.5,0.9997488928791998
13.55,0.999771074710573
13.600000000000001,0.9997913241130446
13.65,0.9998098048942653
13.700000000000001,0.9998266677380357
13.75,0.9998420511273012
13.8,0.999856082224452
13.850000000000001,0.9998688777067003
13.9,0.9998805445553475
13.950000000000001,0.9998911807986157
14.0,0.9999008762084066
14.05,0.9999097129518733
14.100000000000001,0.9999177661991062
14.15,0.9999251046885411
14.200000000000001,0.99993179125191
14.25,0.9999378833007003
14.3,0.9999434332761754
14.350000000000001,0.999948489065048
14.4,0.9999530943828991
14.450000000000001,0.9999572891273997
14.5,0.9999611097033588
14.55,0.9999645893215365
14.600000000000001,0.9999677582730864
14.65,0.9999706441814157
14.700000000000001,0.9999732722331391
14.75,0.9999756653897272
14.8,0.9999778445813372
14.850000000000001,0.9999798288842328
14.9,0.9999816356830984
14.950000000000001,0.9999832808194693
15.0,0.9999847787274029
15.05,0.9999861425574499
15.100000000000001,0.9999873842898891
15.15,0.9999885148381253
15.200000000000001,0.9999895441430823
15.25,0.9999904812593463
15.3,0.9999913344337689
15.350000000000001,0.9999921111771719
15.4,0.9999928183297455
15.450000000000001,0.999993462120687
15.5,0.9999940482225756
15.55,0.9999945818009458
15.600000000000001,0.9999950675594702
15.65,0.9999955097811429
15.700000000000001,0.9999959123658078
15.75,0.999996278864356
15.8,0.9999966125098868
15.850000000000001,0.9999969162460922
15.9,0.999997192753121
15.950000000000001,0.9999974444711339
16.0,0.9999976736217634
16.05,0.9999978822276591
16.1,0.9999980721302872
16.150000000000002,0.9999982450061446
16.2,0.9999984023815225
16.25,0.9999985456459516
16.3,0.9999986760644485
16.35,0.9999987947886622
16.400000000000002,0.9999989028670285
16.45,0.9999990012540149
16.5,0.9999990908185369
16.55,0.9999991723516237
16.6,0.999999246573395
16.650000000000002,0.999999314139416
16.7,0.9999993756464819
16.75,0.9999994316378837
16.8,0.999999482608205
16.85,0.9999995290076863
16.900000000000002,0.9999995712461998
16.95,0.9999996096968689
17.0,0.9999996446993611
17.05,0.9999996765628879
17.1,0.9999997055689351
17.150000000000002,0.9999997319737478
17.2,0.9999997560105949
17.25,0.9999997778918266
17.3,0.9999997978107528
17.35,0.9999998159433482
17.400000000000002,0.999999832449807
17.45,0.9999998474759588
17.5,0.9999998611545555
17.55,0.9999998736064446
17.6,0.9999998849416365
17.650000000000002,0.999999895260276
17.7,0.9999999046535277
17.75,0.9999999132043803
17.8,0.9999999209883804
17.85,0.9999999280742997
17.900000000000002,0.9999999345247425
17.95,0.9999999403966989
18.0,0.9999999457420486
18.05,0.9999999506080172
18.1,0.9999999550375971
18.150000000000002,0.9999999590699237
18.2,0.9999999627406234
18.25,0.9999999660821276
18.3,0.9999999691239588
18.35,0.9999999718929923
18.400000000000002,0.9999999744136931
18.45,0.9999999767083322
18.5,0.9999999787971832
18.55,0.9999999806987011
18.6,0.9999999824296869
18.650000000000002,0.9999999840054339
18.7,0.9999999854398642
18.75,0.9999999867456523
18.8,0.9999999879343335
18.85,0.9999999890164113
18.900000000000002,0.999999990001446
18.95,0.9999999908981405
19.0,0.9999999917144172
19.05,0.9999999924574885
19.1,0.9999999931339191
19.150000000000002,0.9999999937496862
19.200000000000003,0.9999999943102293
19.25,0.9999999948205018
19.3,0.999999995285012
19.35,0.9999999957078637
19.400000000000002,0.9999999960927929
19.450000000000003,0.9999999964432009
19.5,0.9999999967621833
19.55,0.9999999970525586
19.6,0.9999999973168927
19.650000000000002,0.9999999975575203
19.700000000000003,0.9999999977765677
19.75,0.9999999979759707
19.8,0.9999999981574904
19.85,0.9999999983227315
19.900000000000002,0.9999999984731529
19.950000000000003,0.9999999986100843
20.0,0.9999999987347354
20.05,0.9999999988482076
20.1,0.9999999989515029
20.150000000000002,0.9999999990455347
20.200000000000003,0.9999999991311335
20.25,0.9999999992090555
20.3,0.9999999992799893
20.35,0.9999999993445617
20.400000000000002,0.9999999994033429
20.450000000000003,0.9999999994568526
20.5,0.9999999995055633
20.55,0.9999999995499055
20.6,0.999999999590271
20.650000000000002,0.9999999996270165
20.700000000000003,0.9999999996604666
20.75,0.9999999996909168
20.8,0.9999999997186361
20.85,0.9999999997438692
20.900000000000002,0.9999999997668395
20.950000000000003,0.9999999997877497
21.0,0.9999999998067847
21.05,0.9999999998241131
21.1,0.9999999998398866
21.150000000000002,0.9999999998542458
21.200000000000003,0.9999999998673172
21.25,0.9999999998792165
21.3,0.9999999998900486
21.35,0.9999999998999094
21.400000000000002,0.9999999999088858
21.450000000000003,0.999999999917057
21.5,0.9999999999244952
21.55,0.9999999999312665
21.6,0.9999999999374306
21.650000000000002,0.999999999943042
21.700000000000003,0.9999999999481503
21.75,0.9999999999528001
21.8,0.9999999999570329
21.85,0.9999999999608861
21.900000000000002,0.9999999999643938
21.950000000000003,0.999999999967587
22.0,0.9999999999704936
22.05,0.9999999999731398
22.1,0.9999999999755488
22.150000000000002,0.9999999999777416
22.200000000000003,0.9999999999797373
22.25,0.9999999999815546
22.3,0.9999999999832088
22.35,0.9999999999847147
22.400000000000002,0.9999999999860852
22.450000000000003,0.9999999999873331
22.5,0.999999999988469
22.55,0.9999999999895031
22.6,0.9999999999904444
22.650000000000002,0.999999999991301
22.700000000000003,0.9999999999920812
22.75,0.9999999999927914
22.8,0.9999999999934378
22.85,0.9999999999940261
22.900000000000002,0.9999999999945616
22.950000000000003,0.9999999999950494
23.0,0.999999999995493
23.05,0.9999999999958973
23.1,0.999999999996265
23.150000000000002,0.9999999999965998
23.200000000000003,0.9999999999969047
23.25,0.9999999999971824
23.3,0.9999999999974349
23.35,0.9999999999976649
23.400000000000002,0.999999999997874
23.450000000000003,0.9999999999980647
23.5,0.9999999999982382
23.55,0.999999999998396
23.6,0.9999999999985396
23.650000000000002,0.9999999999986706
23.700000000000003,0.9999999999987896
23.75,0.9999999999988979
23.8,0.9999999999989969
23.85,0.9999999999990866
23.900000000000002,0.9999999999991682
23.950000000000003,0.9999999999992427
24.0,0.9999999999993107
24.05,0.9999999999993722
24.1,0.9999999999994283
24.150000000000002,0.9999999999994793
24.200000000000003,0.9999999999995257
24.25,0.9999999999995683
24.3,0.9999999999996069
24.35,0.999999999999642
24.400000000000002,0.999999999999674
24.450000000000003,0.999999999999703
24.5,0.9999999999997293
24.55,0.9999999999997535
24.6,0.9999999999997753
24.650000000000002,0.9999999999997955
24.700000000000003,0.9999999999998135
24.75,0.99999999999983
24.8,0.9999999999998453
24.85,0.9999999999998589
24.900000000000002,0.9999999999998715
24.950000000000003,0.9999999999998829
25.0,0.999999999999893
25.05,0.9999999999999025
25.1,0.9999999999999112
25.150000000000002,0.999999999999919
25.200000000000003,0.9999999999999261
25.25,0.9999999999999323
25.3,0.9999999999999385
25.35,0.9999999999999436
25.400000000000002,0.9999999999999486
25.450000000000003,0.9999999999999529
25.5,0.999999999999957
25.55,0.9999999999999607
25.6,0.999999999999964
25.650000000000002,0.999999999999967
25.700000000000003,0.9999999999999698
25.75,0.9999999999999721
25.8,0.9999999999999746
25.85,0.9999999999999767
25.900000000000002,0.9999999999999785
25.950000000000003,0.9999999999999803
26.0,0.9999999999999818
26.05,0.9999999999999833
26.1,0.9999999999999845
26.150000000000002,0.9999999999999857
26.200000000000003,0.9999999999999868
26.25,0.9999999999999878
26.3,0.9999999999999887
26.35,0.9999999999999895
26.400000000000002,0.99999999999999
26.450000000000003,0.9999999999999907
26.5,0.9999999999999915
26.55,0.9999999999999919
26.6,0.9999999999999925
26.650000000000002,0.9999999999999928
26.700000000000003,0.9999999999999933
26.75,0.9999999999999937
26.8,0.9999999999999941
26.85,0.9999999999999942
26.900000000000002,0.9999999999999944
26.950000000000003,0.9999999999999948
27.0,0.9999999999999952
27.05,0.9999999999999953
27.1,0.9999999999999956
27.150000000000002,0.9999999999999958
27.200000000000003,0.9999999999999959
27.25,0.9999999999999961
27.3,0.9999999999999961
27.35,0.9999999999999963
27.400000000000002,0.9999999999999964
27.450000000000003,0.9999999999999964
27.5,0.9999999999999967
27.55,0.9999999999999967
27.6,0.9999999999999967
27.650000000000002,0.9999999999999969
27.700000000000003,0.9999999999999969
27.75,0.9999999999999969
27.8,0.999999999999997
27.85,0.999999999999997
27.900000000000002,0.999999999999997
27.950000000000003,0.999999999999997
28.0,0.999999999999997
28.05,0.999999999999997
28.1,0.9999999999999972
28.150000000000002,0.9999999999999972
28.200000000000003,0.9999999999999972
28.25,0.9999999999999972
28.3,0.9999999999999972
28.35,0.9999999999999972
28.400000000000002,0.9999999999999972
28.450000000000003,0.9999999999999972
28.5,0.9999999999999972
28.55,0.9999999999999974
28.6,0.9999999999999974
28.650000000000002,0.9999999999999974
28.700000000000003,0.9999999999999974
28.75,0.9999999999999974
28.8,0.9999999999999974
28.85,0.9999999999999974
28.900000000000002,0.9999999999999974
28.950000000000003,0.9999999999999974
29.0,0.9999999999999974
29.05,0.9999999999999974
29.1,0.9999999999999974
29.150000000000002,0.9999999999999974
29.200000000000003,0.9999999999999974
29.25,0.9999999999999974
29.3,0.9999999999999974
29.35,0.9999999999999974
29.400000000000002,0.9999999999999974
29.450000000000003,0.9999999999999974
29.5,0.9999999999999974
29.55,0.9999999999999974
29.6,0.9999999999999974
29.650000000000002,0.9999999999999974
29.700000000000003,0.9999999999999974
29.75,0.9999999999999974
29.8,0.9999999999999974
29.85,0.9999999999999974
29.900000000000002,0.9999999999999974
29.950000000000003,0.9999999999999974
30.0,0.9999999999999974
30.05,0.9999999999999974
30.1,0.9999999999999974
30.150000000000002,0.9999999999999974
30.200000000000003,0.9999999999999974
30.25,0.9999999999999974
30.3,0.9999999999999974
30.35,0.9999999999999974
30.400000000000002,0.9999999999999974
30.450000000000003,0.9999999999999974
30.5,0.9999999999999974
30.55,0.9999999999999974
30.6,0.9999999999999974
30.650000000000002,0.9999999999999974
30.700000000000003,0.9999999999999974
30.75,0.9999999999999974
30.8,0.9999999999999974
30.85,0.9999999999999974
30.900000000000002,0.9999999999999974
30.950000000000003,0.9999999999999974
31.0,0.9999999999999974
31.05,0.9999999999999974
31.1,0.9999999999999974
31.150000000000002,0.9999999999999974
31.200000000000003,0.9999999999999974
31.25,0.9999999999999974
31.3,0.9999999999999974
31.35,0.9999999999999974
31.400000000000002,0.9999999999999974
31.450000000000003,0.9999999999999974
31.5,0.9999999999999974
31.55,0.9999999999999974
31.6,0.9999999999999974
31.650000000000002,0.9999999999999974
31.700000000000003,0.9999999999999974
31.75,0.9999999999999974
31.8,0.9999999999999974
31.85,0.9999999999999974
31.900000000000002,0.9999999999999974
31.950000000000003,0.9999999999999974
32.0,0.9999999999999974
32.050000000000004,0.9999999999999974
32.1,0.9999999999999974
32.15,0.9999999999999974
32.2,0.9999999999999974
32.25,0.9999999999999974
32.300000000000004,0.9999999999999974
32.35,0.9999999999999974
32.4,0.9999999999999974
32.45,0.9999999999999974
32.5,0.9999999999999974
32.550000000000004,0.9999999999999974
32.6,0.9999999999999974
32.65,0.9999999999999974
32.7,0.9999999999999974
32.75,0.9999999999999974
32.800000000000004,0.9999999999999974
32.85,0.9999999999999974
32.9,0.9999999999999974
32.95,0.9999999999999974
33.0,0.9999999999999974
33.050000000000004,0.9999999999999974
33.1,0.9999999999999974
33.15,0.9999999999999974
33.2,0.9999999999999974
33.25,0.9999999999999974
33.300000000000004,0.9999999999999974
33.35,0.9999999999999974
33.4,0.9999999999999974
33.45,0.9999999999999974
33.5,0.9999999999999974
33.550000000000004,0.9999999999999974
33.6,0.9999999999999974
33.65,0.9999999999999974
33.7,0.9999999999999974
33.75,0.9999999999999974
33.800000000000004,0.9999999999999974
33.85,0.9999999999999974
33.9,0.9999999999999974
33.95,0.9999999999999974
34.0,0.9999999999999974
34.050000000000004,0.9999999999999974
34.1,0.9999999999999974
34.15,0.9999999999999974
34.2,0.9999999999999974
34.25,0.9999999999999974
34.300000000000004,0.9999999999999974
34.35,0.9999999999999974
34.4,0.9999999999999974
34.45,0.9999999999999974
34.5,0.9999999999999974
34.550000000000004,0.9999999999999974
34.6,0.9999999999999974
34.65,0.9999999999999974
34.7,0.9999999999999974
34.75,0.9999999999999974
34.800000000000004,0.9999999999999974
34.85,0.9999999999999974
34.9,0.9999999999999974
34.95,0.9999999999999974
35.0,0.9999999999999974
35.050000000000004,0.9999999999999974
35.1,0.9999999999999974
35.15,0.9999999999999974
35.2,0.9999999999999974
35.25,0.9999999999999974
35.300000000000004,0.9999999999999974
35.35,0.9999999999999974
35.4,0.9999999999999974
35.45,0.9999999999999974
35.5,0.9999999999999974
35.550000000000004,0.9999999999999974
35.6,0.9999999999999974
35.65,0.9999999999999974
35.7,0.9999999999999974
35.75,0.9999999999999974
35.800000000000004,0.9999999999999974
35.85,0.9999999999999974
35.9,0.9999999999999974
35.95,0.9999999999999974
36.0,0.9999999999999974
36.050000000000004,0.9999999999999974
36.1,0.9999999999999974
36.15,0.9999999999999974
36.2,0.9999999999999974
36.25,0.9999999999999974
36.300000000000004,0.9999999999999974
36.35,0.9999999999999974
36.4,0.9999999999999974
36.45,0.9999999999999974
36.5,0.9999999999999974
36.550000000000004,0.9999999999999974
36.6,0.9999999999999974
36.65,0.9999999999999974
36.7,0.9999999999999974
36.75,0.9999999999999974
36.800000000000004,0.9999999999999974
36.85,0.9999999999999974
36.9,0.9999999999999974
36.95,0.9999999999999974
37.0,0.9999999999999974
37.050000000000004,0.9999999999999974
37.1,0.9999999999999974
37.15,0.9999999999999974
37.2,0.9999999999999974
37.25,0.9999999999999974
37.300000000000004,0.9999999999999974
37.35,0.9999999999999974
37.4,0.9999999999999974
37.45,0.9999999999999974
37.5,0.9999999999999974
37.550000000000004,0.9999999999999974
37.6,0.9999999999999974
37.65,0.9999999999999974
37.7,0.9999999999999974
37.75,0.9999999999999974
37.800000000000004,0.9999999999999974
37.85,0.9999999999999974
37.9,0.9999999999999974
37.95,0.9999999999999974
38.0,0.9999999999999974
38.050000000000004,0.9999999999999974
38.1,0.9999999999999974
38.15,0.9999999999999974
38.2,0.9999999999999974
38.25,0.9999999999999974
38.300000000000004,0.9999999999999974
38.35,0.9999999999999974
38.400000000000006,0.9999999999999974
38.45,0.9999999999999974
38.5,0.9999999999999974
38.550000000000004,0.9999999999999974
38.6,0.9999999999999974
38.650000000000006,0.9999999999999974
38.7,0.9999999999999974
38.75,0.9999999999999974
38.800000000000004,0.9999999999999974
38.85,0.9999999999999974
38.900000000000006,0.9999999999999974
38.95,0.9999999999999974
39.0,0.9999999999999974
39.050000000000004,0.9999999999999974
39.1,0.9999999999999974
39.150000000000006,0.9999999999999974
39.2,0.9999999999999974
39.25,0.9999999999999974
39.300000000000004,0.9999999999999974
39.35,0.9999999999999974
39.400000000000006,0.9999999999999974
39.45,0.9999999999999974
39.5,0.9999999999999974
39.550000000000004,0.9999999999999974
39.6,0.9999999999999974
39.650000000000006,0.9999999999999974
39.7,0.9999999999999974
39.75,0.9999999999999974
39.800000000000004,0.9999999999999974
39.85,0.9999999999999974
39.900000000000006,0.9999999999999974
39.95,0.9999999999999974
40.0,0.9999999999999974


==> data/weighted_tau_257_Brain.csv <==
Time_years,Weighted_mean
0.0,0.0007136947259027902
0.05,0.0007136947259027902
0.1,0.0008066679154353927
0.15000000000000002,0.0009097344336343288
0.2,0.0010242921148078035
0.25,0.0011512445364477498
0.30000000000000004,0.0012914935415669973
0.35000000000000003,0.0014459197550231353
0.4,0.0016153661630583236
0.45,0.0018006221256705362
0.5,0.0020024093359507877
0.55,0.002221371501739069
0.6000000000000001,0.0024580697167438303
0.65,0.0027129855203233953
0.7000000000000001,0.0029865334665257976
0.75,0.003279084602847645
0.8,0.0035910015997270817
0.8500000000000001,0.003922685416975266
0.9,0.004274632429415419
0.9500000000000001,0.004647499979563272
1.0,0.005042177511282586
1.05,0.005459859882323311
1.1,0.00590211923359388
1.1500000000000001,0.006370971930206604
1.2000000000000002,0.006868937544034099
1.25,0.007399087529563992
1.3,0.007965082035705113
1.35,0.008571194075889743
1.4000000000000001,0.009222320950161452
1.4500000000000002,0.009923983317395423
1.5,0.010682312638215775
1.55,0.01150402787228128
1.6,0.012396402365447793
1.6500000000000001,0.01336722186074264
1.7000000000000002,0.014424734565212467
1.75,0.015577594240041879
1.8,0.016834797370240368
1.85,0.018205615608044408
1.9000000000000001,0.01969952485073909
1.9500000000000002,0.021326132481986892
2.0,0.02309510445256221
2.0500000000000003,0.025016093989820434
2.1,0.027098673807907626
2.15,0.02935227375523608
2.2,0.0317861258931965
2.25,0.0344092190450896
2.3000000000000003,0.037230264852886184
2.35,0.040257677266728936
2.4000000000000004,0.043499567084064716
2.45,0.04696375257440102
2.5,0.0506577863331842
2.5500000000000003,0.05458899733221156
2.6,0.05876454578126046
2.6500000000000004,0.06319148706159422
2.7,0.06787683984764122
2.75,0.07282765279791005
2.8000000000000003,0.07805106400939606
2.85,0.08355434783400369
2.9000000000000004,0.08934494458300975
2.95,0.0954304699312223
3.0,0.10181870225063129
3.0500000000000003,0.10851754741753879
3.1,0.11553498164808677
3.1500000000000004,0.12287897349623599
3.2,0.1305573862514783
3.25,0.1385778616385825
3.3000000000000003,0.14694768505884465
3.35,0.15567363179753615
3.4000000000000004,0.16476179289203016
3.45,0.1742173789946245
3.5,0.18404450087455687
3.5500000000000003,0.1942459264416849
3.6,0.2048228164700592
3.6500000000000004,0.2157744444778738
3.7,0.22709791015520495
3.75,0.23878785976268005
3.8000000000000003,0.2508362303464726
3.85,0.26323203671833717
3.9000000000000004,0.2759612203830495
3.95,0.2890065777012096
4.0,0.3023477806525916
4.05,0.315961498051557
4.1000000000000005,0.3298216186394612
4.15,0.34389957091511025
4.2,0.35816472858854703
4.25,0.3725848857138683
4.3,0.3871267821999896
4.3500000000000005,0.4017566586031817
4.4,0.4164408187660185
4.45,0.43114617975621555
4.5,0.44584079040300956
4.55,0.4604943022678469
4.6000000000000005,0.4750783798937714
4.65,0.48956704044805904
4.7,0.5039369161903611
4.75,0.518167436323944
4.800000000000001,0.5322409274777423
4.8500000000000005,0.5461426341400639
4.9,0.5598606617814811
4.95,0.5733858463230675
5.0,0.5867115543708309
5.050000000000001,0.5998334196824214
5.1000000000000005,0.6127490230273237
5.15,0.6254575250906047
5.2,0.6379592651723297
5.25,0.6502553416531315
5.300000000000001,0.662347192839476
5.3500000000000005,0.6742361981794092
5.4,0.6859233194651059
5.45,0.6974087993729904
5.5,0.7086919307785403
5.550000000000001,0.7197709052711874
5.6000000000000005,0.7306427438885483
5.65,0.7413033079691547
5.7,0.7517473837017492
5.75,0.7619688306959245
5.800000000000001,0.7719607827384739
5.8500000000000005,0.7817158876752915
5.9,0.7912265728247584
5.95,0.8004853222481041
6.0,0.8094849524208103
6.050000000000001,0.8182188733344137
6.1000000000000005,0.8266813228966885
6.15,0.8348675638521328
6.2,0.842774034476158
6.25,0.8503984470812375
6.300000000000001,0.8577398318295296
6.3500000000000005,0.8647985272059853
6.4,0.8715761223461181
6.45,0.8780753597439698
6.5,0.88430000924936
6.550000000000001,0.8902547254169463
6.6000000000000005,0.895944900126025
6.65,0.9013765210916824
6.7,0.9065560447251585
6.75,0.9114902891265709
6.800000000000001,0.9161863501450223
6.8500000000000005,0.9206515407015972
6.9,0.9248933511579435
6.95,0.9289194265950549
7.0,0.9327375555748497
7.050000000000001,0.9363556643841423
7.1000000000000005,0.9397818109421787
7.15,0.9430241734418049
7.2,0.946091030245171
7.25,0.9489907293336638
7.300000000000001,0.9517316474339974
7.3500000000000005,0.9543221405319642
7.4,0.9567704886347892
7.45,0.9590848382546214
7.5,0.9612731461773795
7.550000000000001,0.9633431277571768
7.6000000000000005,0.965302212375432
7.65,0.9671575079474389
7.7,0.9689157755240683
7.75,0.9705834141572672
7.800000000000001,0.9721664552985485
7.8500000000000005,0.9736705651296593
7.9,0.9751010524823341
7.95,0.9764628795274973
8.0,0.9777606723413751
8.05,0.978998728869077
8.1,0.9801810226852511
8.15,0.9813112021565492
8.200000000000001,0.9823925859050978
8.25,0.9834281565796742
8.3,0.9844205556197573
8.35,0.9853720818060725
8.4,0.9862846959282509
8.450000000000001,0.9871600330025948
8.5,0.9879994223755
8.55,0.9888039150156537
8.6,0.9895743165519186
8.65,0.9903112242727498
8.700000000000001,0.9910150663592485
8.75,0.9916861419580218
8.8,0.992324661129829
8.85,0.9929307840556473
8.9,0.9935046590239524
8.950000000000001,0.9940464586358426
9.0,0.9945564134145015
9.05,0.9950348417189773
9.1,0.9954821746775555
9.15,0.9958989748761521
9.200000000000001,0.9962859477997634
9.25,0.9966439454970082
9.3,0.996973962531964
9.35,0.9972771248928975
9.4,0.9975546730405671
9.450000000000001,0.9978079406272831
9.5,0.998038330570778
9.55,0.9982472901327318
9.600000000000001,0.9984362864675045
9.65,0.998606783824138
9.700000000000001,0.9987602232572268
9.75,0.998898005375552
9.8,0.999021476364368
9.850000000000001,0.9991319172773613
9.9,0.9992305364150265
9.950000000000001,0.9993184644860023
10.0,0.9993967521796082
10.05,0.9994663697513565
10.100000000000001,0.9995282082279325
10.15,0.9995830818640626
10.200000000000001,0.9996317315224843
10.25,0.999674828693214
10.3,0.9997129799147558
10.350000000000001,0.9997467314044437
10.4,0.9997765737458233
10.450000000000001,0.9998029465167779
10.5,0.9998262427726317
10.55,0.9998468133238159
10.600000000000001,0.9998649707682478
10.65,0.9998809932548681
10.700000000000001,0.9998951279673862
10.75,0.9999075943268184
10.8,0.9999185869183596
10.850000000000001,0.9999282781530711
10.9,0.999936820678152
10.950000000000001,0.9999443495516023
11.0,0.9999509841981539
11.05,0.999956830163705
11.100000000000001,0.9999619806853169
11.15,0.9999665180932963
11.200000000000001,0.9999705150610975
11.25,0.999974035717844
11.3,0.9999771366372269
11.350000000000001,0.9999798677154815
11.4,0.9999822729500855
11.450000000000001,0.9999843911297751
11.5,0.9999862564454982
11.55,0.9999878990309924
11.600000000000001,0.999989345440794
11.65,0.9999906190727107
11.700000000000001,0.9999917405410167
11.75,0.9999927280059989
11.8,0.9999935974648475
11.850000000000001,0.99999436300834
11.9,0.9999950370472871
11.950000000000001,0.9999956305122477
12.0,0.9999961530296307
12.05,0.9999966130769485
12.100000000000001,0.999997018119667
12.15,0.9999973747318136
12.200000000000001,0.9999976887022614
12.25,0.999997965128376
12.3,0.9999982084985222
12.350000000000001,0.9999984227647478
12.4,0.9999986114068112
12.450000000000001,0.999998777488575
12.5,0.999998923707679
12.55,0.9999990524392881
12.600000000000001,0.9999991657746186
12.65,0.9999992655548686
12.700000000000001,0.9999993534010958
12.75,0.9999994307405291
12.8,0.9999994988297366
12.850000000000001,0.9999995587750267
12.9,0.9999996115504106
12.950000000000001,0.9999996580134212
13.0,0.9999996989190375
13.05,0.9999997349319494
13.100000000000001,0.9999997666373504
13.15,0.9999997945504482
13.200000000000001,0.9999998191248306
13.25,0.9999998407598357
13.3,0.9999998598070398
13.350000000000001,0.9999998765759684
13.4,0.9999998913391268
13.450000000000001,0.9999999043364263
13.5,0.9999999157790832
13.55,0.9999999258530509
13.600000000000001,0.9999999347220401
13.65,0.9999999425301811
13.700000000000001,0.9999999494043648
13.75,0.9999999554563036
13.8,0.9999999607843484
13.850000000000001,0.9999999654750868
13.9,0.9999999696047486
13.950000000000001,0.9999999732404464
14.0,0.9999999764412643
14.05,0.9999999792592202
14.100000000000001,0.9999999817401095
14.15,0.9999999839242497
14.200000000000001,0.9999999858471363
14.25,0.9999999875400186
14.3,0.9999999890304088
14.350000000000001,0.9999999903425271
14.4,0.9999999914976976
14.450000000000001,0.9999999925146935
14.5,0.9999999934100423
14.55,0.9999999941982948
14.600000000000001,0.999999994892261
14.65,0.999999995503219
14.700000000000001,0.999999996041098
14.75,0.999999996514639
14.8,0.9999999969315374
14.850000000000001,0.9999999972985691
14.9,0.9999999976216988
14.950000000000001,0.9999999979061774
15.0,0.9999999981566282
15.05,0.9999999983771218
15.100000000000001,0.999999998571241
15.15,0.999999998742141
15.200000000000001,0.9999999988925988
15.25,0.9999999990250598
15.3,0.9999999991416766
15.350000000000001,0.9999999992443439
15.4,0.9999999993347312
15.450000000000001,0.9999999994143066
15.5,0.9999999994843639
15.55,0.9999999995460415
15.600000000000001,0.9999999996003409
15.65,0.9999999996481457
15.700000000000001,0.9999999996902322
15.75,0.999999999727285
15.8,0.9999999997599053
15.850000000000001,0.9999999997886241
15.9,0.9999999998139077
15.950000000000001,0.9999999998361669
16.0,0.9999999998557636
16.05,0.9999999998730162
16.1,0.9999999998882052
16.150000000000002,0.9999999999015774
16.2,0.9999999999133499
16.25,0.9999999999237142
16.3,0.9999999999328393
16.35,0.9999999999408724
16.400000000000002,0.999999999947945
16.45,0.9999999999541712
16.5,0.999999999959653
16.55,0.9999999999644791
16.6,0.9999999999687277
16.650000000000002,0.9999999999724682
16.7,0.9999999999757613
16.75,0.9999999999786604
16.8,0.9999999999812127
16.85,0.9999999999834599
16.900000000000002,0.9999999999854383
16.95,0.9999999999871799
17.0,0.9999999999887134
17.05,0.9999999999900632
17.1,0.9999999999912517
17.150000000000002,0.9999999999922982
17.2,0.9999999999932193
17.25,0.9999999999940303
17.3,0.9999999999947442
17.35,0.9999999999953727
17.400000000000002,0.999999999995926
17.45,0.9999999999964133
17.5,0.999999999996842
17.55,0.9999999999972199
17.6,0.9999999999975522
17.650000000000002,0.999999999997845
17.7,0.9999999999981026
17.75,0.9999999999983294
17.8,0.9999999999985293
17.85,0.999999999998705
17.900000000000002,0.9999999999988597
17.95,0.9999999999989958
18.0,0.9999999999991159
18.05,0.9999999999992213
18.1,0.9999999999993143
18.150000000000002,0.9999999999993961
18.2,0.9999999999994682
18.25,0.9999999999995316
18.3,0.9999999999995874
18.35,0.9999999999996366
18.400000000000002,0.9999999999996799
18.45,0.9999999999997181
18.5,0.9999999999997515
18.55,0.9999999999997811
18.6,0.9999999999998072
18.650000000000002,0.9999999999998298
18.7,0.99999999999985
18.75,0.999999999999868
18.8,0.9999999999998834
18.85,0.9999999999998971
18.900000000000002,0.9999999999999093
18.95,0.99999999999992
19.0,0.9999999999999292
19.05,0.9999999999999375
19.1,0.9999999999999449
19.150000000000002,0.9999999999999513
19.200000000000003,0.999999999999957
19.25,0.9999999999999618
19.3,0.999999999999966
19.35,0.9999999999999699
19.400000000000002,0.9999999999999734
19.450000000000003,0.9999999999999762
19.5,0.9999999999999789
19.55,0.9999999999999812
19.6,0.9999999999999833
19.650000000000002,0.9999999999999851
19.700000000000003,0.9999999999999867
19.75,0.9999999999999879
19.8,0.9999999999999892
19.85,0.9999999999999903
19.900000000000002,0.9999999999999911
19.950000000000003,0.999999999999992
20.0,0.9999999999999928
20.05,0.9999999999999933
20.1,0.9999999999999939
20.150000000000002,0.9999999999999944
20.200000000000003,0.9999999999999948
20.25,0.9999999999999952
20.3,0.9999999999999956
20.35,0.9999999999999958
20.400000000000002,0.9999999999999961
20.450000000000003,0.9999999999999963
20.5,0.9999999999999964
20.55,0.9999999999999967
20.6,0.9999999999999969
20.650000000000002,0.999999999999997
20.700000000000003,0.999999999999997
20.75,0.9999999999999972
20.8,0.9999999999999974
20.85,0.9999999999999974
20.900000000000002,0.9999999999999974
20.950000000000003,0.9999999999999976
21.0,0.9999999999999976
21.05,0.9999999999999976
21.1,0.9999999999999978
21.150000000000002,0.9999999999999978
21.200000000000003,0.9999999999999978
21.25,0.9999999999999978
21.3,0.9999999999999978
21.35,0.9999999999999978
21.400000000000002,0.9999999999999978
21.450000000000003,0.9999999999999978
21.5,0.9999999999999978
21.55,0.9999999999999978
21.6,0.9999999999999978
21.650000000000002,0.999999999999998
21.700000000000003,0.999999999999998
21.75,0.999999999999998
21.8,0.999999999999998
21.85,0.999999999999998
21.900000000000002,0.999999999999998
21.950000000000003,0.999999999999998
22.0,0.999999999999998
22.05,0.999999999999998
22.1,0.999999999999998
22.150000000000002,0.999999999999998
22.200000000000003,0.999999999999998
22.25,0.999999999999998
22.3,0.999999999999998
22.35,0.999999999999998
22.400000000000002,0.999999999999998
22.450000000000003,0.999999999999998
22.5,0.999999999999998
22.55,0.999999999999998
22.6,0.999999999999998
22.650000000000002,0.999999999999998
22.700000000000003,0.999999999999998
22.75,0.999999999999998
22.8,0.999999999999998
22.85,0.999999999999998
22.900000000000002,0.999999999999998
22.950000000000003,0.999999999999998
23.0,0.999999999999998
23.05,0.999999999999998
23.1,0.999999999999998
23.150000000000002,0.999999999999998
23.200000000000003,0.999999999999998
23.25,0.999999999999998
23.3,0.999999999999998
23.35,0.999999999999998
23.400000000000002,0.999999999999998
23.450000000000003,0.999999999999998
23.5,0.999999999999998
23.55,0.999999999999998
23.6,0.999999999999998
23.650000000000002,0.999999999999998
23.700000000000003,0.999999999999998
23.75,0.999999999999998
23.8,0.999999999999998
23.85,0.999999999999998
23.900000000000002,0.999999999999998
23.950000000000003,0.999999999999998
24.0,0.999999999999998
24.05,0.999999999999998
24.1,0.999999999999998
24.150000000000002,0.999999999999998
24.200000000000003,0.999999999999998
24.25,0.999999999999998
24.3,0.999999999999998
24.35,0.999999999999998
24.400000000000002,0.999999999999998
24.450000000000003,0.999999999999998
24.5,0.999999999999998
24.55,0.999999999999998
24.6,0.999999999999998
24.650000000000002,0.999999999999998
24.700000000000003,0.999999999999998
24.75,0.999999999999998
24.8,0.999999999999998
24.85,0.999999999999998
24.900000000000002,0.999999999999998
24.950000000000003,0.999999999999998
25.0,0.999999999999998
25.05,0.999999999999998
25.1,0.999999999999998
25.150000000000002,0.999999999999998
25.200000000000003,0.999999999999998
25.25,0.999999999999998
25.3,0.999999999999998
25.35,0.999999999999998
25.400000000000002,0.999999999999998
25.450000000000003,0.999999999999998
25.5,0.999999999999998
25.55,0.999999999999998
25.6,0.999999999999998
25.650000000000002,0.999999999999998
25.700000000000003,0.999999999999998
25.75,0.999999999999998
25.8,0.999999999999998
25.85,0.999999999999998
25.900000000000002,0.999999999999998
25.950000000000003,0.999999999999998
26.0,0.999999999999998
26.05,0.999999999999998
26.1,0.999999999999998
26.150000000000002,0.999999999999998
26.200000000000003,0.999999999999998
26.25,0.999999999999998
26.3,0.999999999999998
26.35,0.999999999999998
26.400000000000002,0.999999999999998
26.450000000000003,0.999999999999998
26.5,0.999999999999998
26.55,0.999999999999998
26.6,0.999999999999998
26.650000000000002,0.999999999999998
26.700000000000003,0.999999999999998
26.75,0.999999999999998
26.8,0.999999999999998
26.85,0.999999999999998
26.900000000000002,0.999999999999998
26.950000000000003,0.999999999999998
27.0,0.999999999999998
27.05,0.999999999999998
27.1,0.999999999999998
27.150000000000002,0.999999999999998
27.200000000000003,0.999999999999998
27.25,0.999999999999998
27.3,0.999999999999998
27.35,0.999999999999998
27.400000000000002,0.999999999999998
27.450000000000003,0.999999999999998
27.5,0.999999999999998
27.55,0.999999999999998
27.6,0.999999999999998
27.650000000000002,0.999999999999998
27.700000000000003,0.999999999999998
27.75,0.999999999999998
27.8,0.999999999999998
27.85,0.999999999999998
27.900000000000002,0.999999999999998
27.950000000000003,0.999999999999998
28.0,0.999999999999998
28.05,0.999999999999998
28.1,0.999999999999998
28.150000000000002,0.999999999999998
28.200000000000003,0.999999999999998
28.25,0.999999999999998
28.3,0.999999999999998
28.35,0.999999999999998
28.400000000000002,0.999999999999998
28.450000000000003,0.999999999999998
28.5,0.999999999999998
28.55,0.999999999999998
28.6,0.999999999999998
28.650000000000002,0.999999999999998
28.700000000000003,0.999999999999998
28.75,0.999999999999998
28.8,0.999999999999998
28.85,0.999999999999998
28.900000000000002,0.999999999999998
28.950000000000003,0.999999999999998
29.0,0.999999999999998
29.05,0.999999999999998
29.1,0.999999999999998
29.150000000000002,0.999999999999998
29.200000000000003,0.999999999999998
29.25,0.999999999999998
29.3,0.999999999999998
29.35,0.999999999999998
29.400000000000002,0.999999999999998
29.450000000000003,0.999999999999998
29.5,0.999999999999998
29.55,0.999999999999998
29.6,0.999999999999998
29.650000000000002,0.999999999999998
29.700000000000003,0.999999999999998
29.75,0.999999999999998
29.8,0.999999999999998
29.85,0.999999999999998
29.900000000000002,0.999999999999998
29.950000000000003,0.999999999999998
30.0,0.999999999999998
30.05,0.999999999999998
30.1,0.999999999999998
30.150000000000002,0.999999999999998
30.200000000000003,0.999999999999998
30.25,0.999999999999998
30.3,0.999999999999998
30.35,0.999999999999998
30.400000000000002,0.999999999999998
30.450000000000003,0.999999999999998
30.5,0.999999999999998
30.55,0.999999999999998
30.6,0.999999999999998
30.650000000000002,0.999999999999998
30.700000000000003,0.999999999999998
30.75,0.999999999999998
30.8,0.999999999999998
30.85,0.999999999999998
30.900000000000002,0.999999999999998
30.950000000000003,0.999999999999998
31.0,0.999999999999998
31.05,0.999999999999998
31.1,0.999999999999998
31.150000000000002,0.999999999999998
31.200000000000003,0.999999999999998
31.25,0.999999999999998
31.3,0.999999999999998
31.35,0.999999999999998
31.400000000000002,0.999999999999998
31.450000000000003,0.999999999999998
31.5,0.999999999999998
31.55,0.999999999999998
31.6,0.999999999999998
31.650000000000002,0.999999999999998
31.700000000000003,0.999999999999998
31.75,0.999999999999998
31.8,0.999999999999998
31.85,0.999999999999998
31.900000000000002,0.999999999999998
31.950000000000003,0.999999999999998
32.0,0.999999999999998
32.050000000000004,0.999999999999998
32.1,0.999999999999998
32.15,0.999999999999998
32.2,0.999999999999998
32.25,0.999999999999998
32.300000000000004,0.999999999999998
32.35,0.999999999999998
32.4,0.999999999999998
32.45,0.999999999999998
32.5,0.999999999999998
32.550000000000004,0.999999999999998
32.6,0.999999999999998
32.65,0.999999999999998
32.7,0.999999999999998
32.75,0.999999999999998
32.800000000000004,0.999999999999998
32.85,0.999999999999998
32.9,0.999999999999998
32.95,0.999999999999998
33.0,0.999999999999998
33.050000000000004,0.999999999999998
33.1,0.999999999999998
33.15,0.999999999999998
33.2,0.999999999999998
33.25,0.999999999999998
33.300000000000004,0.999999999999998
33.35,0.999999999999998
33.4,0.999999999999998
33.45,0.999999999999998
33.5,0.999999999999998
33.550000000000004,0.999999999999998
33.6,0.999999999999998
33.65,0.999999999999998
33.7,0.999999999999998
33.75,0.999999999999998
33.800000000000004,0.999999999999998
33.85,0.999999999999998
33.9,0.999999999999998
33.95,0.999999999999998
34.0,0.999999999999998
34.050000000000004,0.999999999999998
34.1,0.999999999999998
34.15,0.999999999999998
34.2,0.999999999999998
34.25,0.999999999999998
34.300000000000004,0.999999999999998
34.35,0.999999999999998
34.4,0.999999999999998
34.45,0.999999999999998
34.5,0.999999999999998
34.550000000000004,0.999999999999998
34.6,0.999999999999998
34.65,0.999999999999998
34.7,0.999999999999998
34.75,0.999999999999998
34.800000000000004,0.999999999999998
34.85,0.999999999999998
34.9,0.999999999999998
34.95,0.999999999999998
35.0,0.999999999999998
35.050000000000004,0.999999999999998
35.1,0.999999999999998
35.15,0.999999999999998
35.2,0.999999999999998
35.25,0.999999999999998
35.300000000000004,0.999999999999998
35.35,0.999999999999998
35.4,0.999999999999998
35.45,0.999999999999998
35.5,0.999999999999998
35.550000000000004,0.999999999999998
35.6,0.999999999999998
35.65,0.999999999999998
35.7,0.999999999999998
35.75,0.999999999999998
35.800000000000004,0.999999999999998
35.85,0.999999999999998
35.9,0.999999999999998
35.95,0.999999999999998
36.0,0.999999999999998
36.050000000000004,0.999999999999998
36.1,0.999999999999998
36.15,0.999999999999998
36.2,0.999999999999998
36.25,0.999999999999998
36.300000000000004,0.999999999999998
36.35,0.999999999999998
36.4,0.999999999999998
36.45,0.999999999999998
36.5,0.999999999999998
36.550000000000004,0.999999999999998
36.6,0.999999999999998
36.65,0.999999999999998
36.7,0.999999999999998
36.75,0.999999999999998
36.800000000000004,0.999999999999998
36.85,0.999999999999998
36.9,0.999999999999998
36.95,0.999999999999998
37.0,0.999999999999998
37.050000000000004,0.999999999999998
37.1,0.999999999999998
37.15,0.999999999999998
37.2,0.999999999999998
37.25,0.999999999999998
37.300000000000004,0.999999999999998
37.35,0.999999999999998
37.4,0.999999999999998
37.45,0.999999999999998
37.5,0.999999999999998
37.550000000000004,0.999999999999998
37.6,0.999999999999998
37.65,0.999999999999998
37.7,0.999999999999998
37.75,0.999999999999998
37.800000000000004,0.999999999999998
37.85,0.999999999999998
37.9,0.999999999999998
37.95,0.999999999999998
38.0,0.999999999999998
38.050000000000004,0.999999999999998
38.1,0.999999999999998
38.15,0.999999999999998
38.2,0.999999999999998
38.25,0.999999999999998
38.300000000000004,0.999999999999998
38.35,0.999999999999998
38.400000000000006,0.999999999999998
38.45,0.999999999999998
38.5,0.999999999999998
38.550000000000004,0.999999999999998
38.6,0.999999999999998
38.650000000000006,0.999999999999998
38.7,0.999999999999998
38.75,0.999999999999998
38.800000000000004,0.999999999999998
38.85,0.999999999999998
38.900000000000006,0.999999999999998
38.95,0.999999999999998
39.0,0.999999999999998
39.050000000000004,0.999999999999998
39.1,0.999999999999998
39.150000000000006,0.999999999999998
39.2,0.999999999999998
39.25,0.999999999999998
39.300000000000004,0.999999999999998
39.35,0.999999999999998
39.400000000000006,0.999999999999998
39.45,0.999999999999998
39.5,0.999999999999998
39.550000000000004,0.999999999999998
39.6,0.999999999999998
39.650000000000006,0.999999999999998
39.7,0.999999999999998
39.75,0.999999999999998
39.800000000000004,0.999999999999998
39.85,0.999999999999998
39.900000000000006,0.999999999999998
39.95,0.999999999999998
40.0,0.999999999999998

